Excitable Behaviours of a First-Order High-Pass Neuron Model

With the rise of neuromorphic technologies, simple and tunable neuron models are needed to analyse and design spiking systems. However, the simplest neuron models, e.g., Leaky Integrate-and-Fire (LIF) models, usually fail to capture the excitable behaviours of biological neurons. This could be a significant limitation, as excitability enables reliable spike timing under parametric uncertainties. Recently, a minimal excitable model, the so-called High-Pass Model (HPM), was introduced in neuroengineering. It simply consists of a static sigmoid with a high-pass filter in positive feedback. Given its novelty, it is still unclear how easily the HPM can be tuned, and how much of the excitable behaviours of a biophysical neuron it can reproduce. To address these questions, we investigate the tunability of a first-order HPM sub- and supra-rheobase, i.e., below and above the onset of the tonic spiking regime (where the neuron spikes periodically), and compare its behaviours with those of a simple Hodgkin-Huxley-type Conductance-Based Model (CBM). Below rheobase, both models fire spikes in response to transient inputs, including post-inhibitory rebound spikes. Above rheobase, an affine reparametrization of the input of the HPM suffices to fit its frequency-current curve to that of a CBM. The two models mostly differ near their respective rheobases, where the first-order HPM lacks bistability and spike latency. We suggest that modifying the frequency-selective element of the HPM may be sufficient to overcome this limitation. These results highlight the potential of the HPM as a fundamental computational primitive in neuromorphic, spike-based technologies.

==> _datas/Fitting_HPM_dat/fit_points.dat <==
I f_data f_fit residual
12.20758056640625 50.68251803770675 51.147618742965975 -0.46510070525922487
20.475248692399365 58.636484011890666 58.209977622882874 0.42650638900779114
28.74291681839248 63.68553838438409 63.32875313915749 0.3567852452265967
37.0105849443856 67.9373979800869 67.78244142917247 0.1549565509144344
45.27825307037871 71.75750568223246 71.80630881127084 -0.048803129038375914
53.54592119637182 75.2979594018359 75.50135199709094 -0.20339259525503905
61.81358932236494 78.63901714010933 78.92213227614559 -0.28311513603625826
70.08125744835806 81.83155173871853 82.10197893581645 -0.2704271970979164
78.34892557435117 84.90474184570631 85.06290219505337 -0.1581603493470567
86.61659370034428 87.88686582276127 87.82024641301612 0.0666194097451438
94.8842618263374 90.7931117313353 90.3851435761912 0.4079681551441041


==> _datas/Fitting_HPM_dat/if_curve.dat <==
I f_fit
10.495314763473251 0.0
10.643241966171093 0.0
10.791169168868935 0.0
10.939096371566777 0.0
11.08702357426462 0.0
11.234950776962462 0.0
11.382877979660304 0.0
11.530805182358145 0.0
11.678732385055987 0.0
11.826659587753829 0.0
11.97458679045167 0.0
12.122513993149513 0.0
12.270441195847354 51.248116748404186
12.418368398545198 51.45892019933785
12.56629560124304 51.65082132609501
12.714222803940881 51.831184908711634
12.862150006638723 52.00325940239521
13.010077209336565 52.16888762520847
13.158004412034407 52.3292575123265
13.305931614732248 52.48519797629481
13.453858817430092 52.63731972866718
13.601786020127932 52.78609097664709
13.749713222825775 52.93188176519085
13.897640425523617 53.07499167875404
14.045567628221459 53.215668037526015
14.1934948309193 53.35411834101344
14.341422033617143 53.49051906392163
14.489349236314986 53.62502204821122
14.637276439012826 53.75775925888676
14.78520364171067 53.88884639477977
14.933130844408511 54.01838567873844
15.081058047106353 54.146468047343205
15.228985249804195 54.273174893085645
15.376912452502037 54.39857946752006
15.524839655199878 54.52274802382374
15.67276685789772 54.64574075641586
15.820694060595564 54.76761258065031
15.968621263293404 54.8884137851179
16.116548465991247 55.00819058147322
16.264475668689087 55.126985571083665
16.41240287138693 55.24483814360373
16.560330074084774 55.361784819406935
16.708257276782614 55.47785954538956
16.856184479480458 55.59309395179042
17.004111682178298 55.70751757622042
17.15203888487614 55.82115805995146
17.299966087573985 55.93404132061276
17.447893290271825 56.046191704720215
17.595820492969665 56.15763212288713
17.74374769566751 56.268384170095054
17.891674898365352 56.37846823302387
18.039602101063192 56.487903586127615
18.187529303761035 56.59670847788715
18.335456506458875 56.704900208456884
18.48338370915672 56.812495199748646
18.631310911854563 56.91950905884586
18.779238114552403 57.02595663552014
18.927165317250243 57.13185207451575
19.075092519948086 57.23720886318122
19.22301972264593 57.3420398749516
19.370946925343773 57.44635740912052
19.518874128041613 57.5501732272885
19.666801330739453 57.65349858682405
19.814728533437297 57.75634427163764
19.96265573613514 57.858720620529596
20.11058293883298 57.96063755334645
20.25851014153082 58.06210459515108
20.406437344228664 58.16313089859163
20.554364546926507 58.263725264632015
20.70229174962435 58.363896161790926
20.85021895232219 58.463651744020055
20.99814615502003 58.562999867339265
21.146073357717874 58.66194810533368
21.294000560415718 58.76050376360852
21.441927763113558 58.858673893286536
21.589854965811398 58.95646530362603
21.73778216850924 59.053884573829286
21.885709371207085 59.15093806410464
22.03363657390493 59.247631926040555
22.18156377660277 59.34397211234287
22.32949097930061 59.439964385984425
22.477418181998452 59.535614328808954
22.625345384696296 59.63092734963035
22.773272587394136 59.725908691862564
22.921199790091976 59.82056344071388
23.06912699278982 59.91489652997603
23.217054195487663 60.00891274843569
23.364981398185506 60.102616745934455
23.512908600883346 60.19601303910065
23.660835803581186 60.28910601677491
23.80876300627903 60.38189994514933
23.956690208976873 60.47439897263887
24.104617411674717 60.56660713450213
24.252544614372557 60.658528357226935
24.400471817070397 60.75016646269608
24.54839901976824 60.84152517214593
24.696326222466084 60.93260810993102
24.844253425163924 61.02341880710621
24.992180627861764 61.113960704837105
25.140107830559607 61.20423715764886
25.28803503325745 61.294251436522885
25.435962235955294 61.384006731850064
25.583889438653134 61.4735061562485
25.731816641350974 61.56275274725371
25.879743844048818 61.6517494698884
26.02767104674666 61.74049921911758
26.1755982494445 61.82900482219661
26.32352545214234 61.91726904091683
26.471452654840185 62.00529457375484
26.61937985753803 62.09308405793008
26.767307060235872 62.18064007137602
26.91523426293371 62.26796513462875
27.063161465631552 62.355061712638125
27.211088668329396 62.44193221650404
27.35901587102724 62.52857900514324
27.506943073725083 62.61500438688854
27.65487027642292 62.70121062102503
27.802797479120763 62.78719991926548
27.950724681818606 62.87297444716827
28.09865188451645 62.958536325500674
28.246579087214293 63.043887631549765
28.39450628991213 63.12903040038366
28.542433492609973 63.213966626065485
28.690360695307817 63.29869826282163
28.83828789800566 63.383227226167506
28.986215100703497 63.467555393991475
29.13414230340134 63.55168460759994
29.282069506099184 63.63561667272425
29.429996708797027 63.71935336049229
29.57792391149487 63.802896408365136
29.725851114192707 63.88624752104125
29.87377831689055 63.969408371329045
30.021705519588394 64.05238060098911
30.169632722286238 64.13516582154806
30.317559924984074 64.21776561508435
30.465487127681918 64.30018153498791
30.61341433037976 64.3824151066941
30.761341533077605 64.46446782839345
30.90926873577545 64.54634117171828
31.057195938473285 64.6280365824064
31.20512314117113 64.70955548094375
31.353050343868972 64.79089926318636
31.500977546566816 64.87206930096202
31.648904749264652 64.95306694265345
31.796831951962496 65.03389351376286
31.94475915466034 65.11455031745876
32.09268635735818 65.1950386351063
32.240613560056026 65.27535972678066
32.38854076275386 65.35551483176546
32.536467965451706 65.43550516903548
32.68439516814955 65.51533193772522
32.83232237084739 65.59499631758322
32.98024957354524 65.67449946941318
33.12817677624307 65.75384253550179
33.27610397894092 65.83302664003423
33.42403118163876 65.91205288949759
33.571958384336604 65.99092237307238
33.71988558703444 66.06963616301339
33.867812789732284 66.14819531501897
34.01573999243013 66.22660086859061
34.16366719512797 66.30485384738174
34.311594397825814 66.3829552595373
34.45952160052365 66.46090609802373
34.607448803221494 66.53870734094959
34.75537600591934 66.61635995187802
34.90330320861718 66.69386488013004
35.05123041131502 66.77122306108011
35.19915761401286 66.8484354164436
35.347084816710705 66.92550285455658
35.49501201940855 67.0024262706481
35.64293922210639 67.07920654710549
35.79086642480423 67.15584455373272
35.93879362750207 67.23234114800174
36.086720830199916 67.30869717529755
36.23464803289776 67.38491346915713
36.382575235595596 67.46099085150179
36.53050243829344 67.53693013286406
36.67842964099128 67.61273211260867
36.826356843689126 67.68839757914793
36.97428404638697 67.76392731015187
37.122211249084806 67.83932207275303
37.27013845178265 67.91458262374637
37.41806565448049 67.989709709784
37.56599285717834 68.06470406756543
37.71392005987618 68.1395664240232
37.86184726257402 68.21429749650375
38.00977446527186 68.28889799294429
38.157701667969704 68.3633686120452
38.30562887066755 68.43771004343863
38.453556073365384 68.51192296785266
38.60148327606323 68.58600805727225
38.74941047876107 68.6599659750957
38.897337681458914 68.73379737628817
39.04526488415676 68.80750290753129
39.193192086854594 68.88108320736924
39.34111928955244 68.95453890635183
39.48904649225028 69.02787062717408
39.636973694948125 69.10107898481282
39.78490089764596 69.17416458665993
39.932828100343805 69.24712803265297
40.08075530304165 69.31996991540275
40.22868250573949 69.39269082031794
40.376609708437336 69.46529132572722
40.52453691113517 69.53777200299842
40.672464113833016 69.61013341665543
40.82039131653086 69.68237612449227
40.9683185192287 69.7545006776848
41.11624572192654 69.82650762090033
41.26417292462438 69.89839749240423
41.412100127322226 69.97017082416485
41.56002733002007 70.04182814195624
41.70795453271791 70.11336996545812
41.85588173541575 70.18479680835442
42.00380893811359 70.25610917842943
42.15173614081144 70.32730757766198
42.29966334350928 70.3983925023178
42.447590546207124 70.4693644430399
42.59551774890497 70.5402238849369
42.743444951602804 70.61097130767017
42.89137215430065 70.68160718553845
43.03929935699849 70.75213198756134
43.187226559696335 70.82254617756072
43.33515376239417 70.89285021424104
43.483080965092014 70.96304455126727
43.63100816778986 71.03312963734217
43.7789353704877 71.10310591628131
43.926862573185545 71.17297382708713
44.07478977588338 71.24273380402111
44.222716978581225 71.31238627667513
44.37064418127907 71.38193167004074
44.51857138397691 71.45137040457767
44.66649858667475 71.52070289628074
44.81442578937259 71.58992955674562
44.962352992070436 71.65905079323325
45.11028019476828 71.72806700873308
45.25820739746612 71.79697860202515
45.40613460016396 71.865785967741
45.5540618028618 71.93448949642337
45.701989005559646 72.00308957458483
45.84991620825749 72.0715865847655
45.99784341095533 72.13998090558931
46.14577061365317 72.20827291181965
46.29369781635101 72.27646297441373
46.44162501904886 72.34455146057616
46.5895522217467 72.41253873381123
46.73747942444454 72.48042515397469
46.88540662714238 72.54821107732421
47.033333829840224 72.61589685656918
47.18126103253807 72.68348284091954
47.32918823523591 72.75096937613364
47.47711543793375 72.81835680456557
47.62504264063159 72.88564546521117
47.772969843329435 72.95283569375383
47.92089704602728 73.01992782260886
48.068824248725115 73.08692218096762
48.21675145142296 73.15381909484059
48.3646786541208 73.22061888709976
48.512605856818645 73.28732187752037
48.66053305951649 73.35392838282176
48.808460262214325 73.42043871670778
48.95638746491217 73.4868531899063
49.10431466761001 73.55317211020808
49.252241870307856 73.61939578250507
49.40016907300569 73.68552450882812
49.548096275703536 73.75155858838379
49.69602347840138 73.81749831759085
49.84395068109922 73.88334399011605
49.991877883797066 73.94909589690923
50.1398050864949 74.01475432623796
50.287732289192746 74.08031956372153
50.43565949189059 74.14579189236458
50.58358669458843 74.21117159258984
50.73151389728627 74.27645894227064
50.87944109998411 74.34165421676276
51.02736830268196 74.40675768893574
51.1752955053798 74.4717696292039
51.323222708077644 74.53669030555653
51.47114991077548 74.6015199835878
51.619077113473324 74.66625892652634
51.76700431617117 74.730907395264
51.91493151886901 74.79546564838442
52.062858721566855 74.85993394219108
52.21078592426469 74.92431253073478
52.358713126962535 74.9886016658411
52.50664032966038 75.05280159713686
52.65456753235822 75.11691257207661
52.80249473505606 75.18093483596856
52.9504219377539 75.24486863200005
53.098349140451745 75.3087142012628
53.24627634314959 75.37247178277755
53.39420354584743 75.43614161351856
53.54213074854527 75.49972392843762
53.69005795124311 75.56321896048756
53.837985153940956 75.62662694064576
53.9859123566388 75.68994809793698
54.133839559336636 75.75318265945587
54.28176676203448 75.81633085038963
54.42969396473232 75.87939289403941
54.577621167430166 75.94236901184237
54.72554837012801 76.0052594233927
54.873475572825846 76.06806434646286
55.02140277552369 76.13078399702398
55.16932997822153 76.1934185892665
55.31725718091938 76.25596833562007
55.46518438361722 76.31843344677338
55.61311158631506 76.38081413169381
55.7610387890129 76.44311059764637
55.908965991710744 76.50532305021291
56.05689319440859 76.56745169331073
56.204820397106424 76.62949672921097
56.35274759980427 76.69145835855664
56.50067480250211 76.75333678038079
56.648602005199955 76.81513219212387
56.7965292078978 76.87684478965143
56.944456410595635 76.93847476727082
57.09238361329348 77.00002231774863
57.24031081599132 77.06148763232697
57.388238018689165 77.1228709007401
57.536165221387 77.18417231123053
57.684092424084845 77.24539205056519
57.83201962678269 77.30653030405095
57.97994682948053 77.36758725555048
58.127874032178376 77.42856308749725
58.27580123487621 77.48945798091103
58.423728437574056 77.55027211541241
58.5716556402719 77.61100566923801
58.71958284296974 77.67165881925457
58.86751004566758 77.73223174097345
59.01543724836542 77.79272460856491
59.163364451063266 77.85313759487175
59.31129165376111 77.91347087142348
59.45921885645895 77.97372460844942
59.60714605915679 78.03389897489257
59.75507326185463 78.09399413842246
59.90300046455248 78.15401026544852
60.05092766725032 78.21394752113264
60.19885486994816 78.27380606940214
60.346782072646 78.33358607296223
60.494709275343844 78.39328769330832
60.64263647804169 78.45291109073833
60.79056368073953 78.5124564243646
60.93849088343737 78.57192385212613
61.08641808613521 78.63131353079991
61.234345288833055 78.69062561601287
61.3822724915309 78.7498602622531
61.53019969422874 78.80901762288131
61.67812689692658 78.86809785014191
61.82605409962442 78.92710109517404
61.973981302322265 78.98602750802252
62.12190850502011 79.04487723764846
62.269835707717945 79.10365043194005
62.41776291041579 79.16234723772291
62.56569011311363 79.22096780077035
62.713617315811476 79.27951226581395
62.86154451850932 79.33798077655312
63.009471721207156 79.39637347566561
63.157398923905 79.45469050481695
63.30532612660284 79.51293200467032
63.453253329300686 79.57109811489616
63.60118053199852 79.62918897418172
63.749107734696366 79.6872047202402
63.89703493739421 79.74514548982026
64.04496214009205 79.80301141871503
64.1928893427899 79.8608026417711
64.34081654548773 79.91851929289759
64.48874374818557 79.97616150507478
64.63667095088341 80.03372941036302
64.78459815358126 80.09122313991115
64.9325253562791 80.14864282396505
65.08045255897694 80.20598859187614
65.22837976167479 80.26326057210956
65.37630696437263 80.32045889225245
65.52423416707047 80.37758367902191
65.6721613697683 80.43463505827323
65.82008857246615 80.49161315500758
65.96801577516399 80.54851809338005
66.11594297786183 80.60534999670719
66.26387018055968 80.66210898747474
66.41179738325752 80.71879518734508
66.55972458595537 80.77540871716488
66.70765178865321 80.8319496969724
66.85557899135105 80.8884182460046
67.00350619404888 80.94481448270459
67.15143339674673 81.0011385247287
67.29936059944457 81.05739048895333
67.44728780214241 81.11357049148224
67.59521500484026 81.16967864765303
67.7431422075381 81.22571507204441
67.89106941023594 81.28167987848248
68.03899661293379 81.33757318004767
68.18692381563163 81.39339508908122
68.33485101832946 81.44914571719167
68.4827782210273 81.50482517526129
68.63070542372515 81.5604335734525
68.77863262642299 81.615971021214
68.92655982912083 81.6714376272872
69.07448703181868 81.72683349971213
69.22241423451652 81.78215874583378
69.37034143721436 81.83741347230783
69.51826863991221 81.8925977851068
69.66619584261004 81.94771178952588
69.81412304530788 82.00275559018861
69.96205024800572 82.05772929105296
70.10997745070357 82.11263299541652
70.25790465340141 82.16746680592264
70.40583185609925 82.22223082456557
70.5537590587971 82.27692515269635
70.70168626149494 82.3315498910278
70.84961346419279 82.3861051396404
70.99754066689063 82.44059099798724
71.14546786958846 82.49500756489947
71.2933950722863 82.54935493859142
71.44132227498415 82.60363321666587
71.58924947768199 82.65784249611899
71.73717668037983 82.71198287334563
71.88510388307768 82.76605444414399
72.03303108577552 82.82005730372094
72.18095828847336 82.87399154669652
72.3288854911712 82.92785726710908
72.47681269386904 82.98165455841986
72.62473989656688 83.03538351351793
72.77266709926472 83.08904422472473
72.92059430196257 83.1426367837987
73.06852150466041 83.19616128193991
73.21644870735825 83.24961780979463
73.3643759100561 83.30300645745986
73.51230311275394 83.3563273144876
73.66023031545178 83.40958046988946
73.80815751814961 83.4627660121408
73.95608472084746 83.51588402918537
74.1040119235453 83.56893460843919
74.25193912624314 83.62191783679506
74.39986632894099 83.67483380062657
74.54779353163883 83.72768258579241
74.69572073433667 83.78046427764023
74.8436479370345 83.83317896101094
74.99157513973235 83.88582672024253
75.13950234243019 83.93840763917423
75.28742954512803 83.9909218011502
75.43535674782588 84.04336928902367
75.58328395052372 84.09575018516068
75.73121115322157 84.14806457144383
75.87913835591941 84.20031252927616
76.02706555861725 84.25249413958488
76.17499276131508 84.3046094828251
76.32291996401293 84.35665863898336
76.47084716671077 84.40864168758137
76.61877436940861 84.46055870767961
76.76670157210646 84.51240977788083
76.9146287748043 84.56419497633368
77.06255597750214 84.61591438073597
77.21048318019999 84.66756806833847
77.35841038289783 84.71915611594802
77.50633758559566 84.77067859993105
77.6542647882935 84.82213559621695
77.80219199099135 84.87352718030142
77.95011919368919 84.92485342724952
78.09804639638703 84.97611441169938
78.24597359908488 85.02731020786486
78.39390080178272 85.07844088953934
78.54182800448056 85.12950653009841
78.68975520717841 85.18050720250322
78.83768240987624 85.2314429793036
78.98560961257408 85.282313932641
79.13353681527192 85.3331201342518
79.28146401796977 85.38386165546987
79.42939122066761 85.43453856723013
79.57731842336545 85.485150940071
79.7252456260633 85.53569884413768
79.87317282876114 85.58618234918491
80.02110003145899 85.63660152457976
80.16902723415681 85.6869564393047
80.31695443685466 85.73724716196028
80.4648816395525 85.78747376076792
80.61280884225035 85.83763630357275
80.76073604494819 85.88773485784628
80.90866324764603 85.93776949068916
81.05659045034388 85.98774026883396
81.20451765304172 86.0376472586477
81.35244485573956 86.08749052613447
81.5003720584374 86.13727013693821
81.64829926113524 86.1869861563453
81.79622646383308 86.23663864928685
81.94415366653092 86.28622768034167
82.09208086922877 86.33575331373848
82.24000807192661 86.3852156133585
82.38793527462445 86.43461464273801
82.5358624773223 86.48395046507068
82.68378968002014 86.53322314321014
82.83171688271798 86.58243273967221
82.97964408541581 86.63157931663757
83.12757128811366 86.68066293595382
83.2754984908115 86.72968365913798
83.42342569350934 86.77864154737888
83.57135289620719 86.8275366615394
83.71928009890503 86.8763690621587
83.86720730160287 86.92513880945448
84.01513450430072 86.97384596332547
84.16306170699856 87.02249058335323
84.31098890969639 87.0710727288048
84.45891611239423 87.11959245863454
84.60684331509208 87.16804983148656
84.75477051778992 87.21644490569658
84.90269772048777 87.26477773929436
85.05062492318561 87.31304839000566
85.19855212588345 87.36125691525427
85.3464793285813 87.40940337216416
85.49440653127914 87.45748781756167
85.64233373397697 87.50551030797718
85.79026093667481 87.55347089964758
85.93818813937266 87.60136964851795
86.0861153420705 87.64920661024358
86.23404254476834 87.6969818401922
86.38196974746619 87.74469539344545
86.52989695016403 87.79234732480134
86.67782415286187 87.83993768877582
86.82575135555972 87.88746653960484
86.97367855825755 87.93493393124608
87.12160576095539 87.982339917381
87.26953296365323 88.02968455141651
87.41746016635108 88.07696788648707
87.56538736904892 88.12418997545619
87.71331457174676 88.17135087091845
87.86124177444461 88.21845062520121
88.00916897714245 88.26548929036645
88.1570961798403 88.3124669182124
88.30502338253812 88.35938356027545
88.45295058523597 88.40623926783178
88.60087778793381 88.45303409189907
88.74880499063165 88.49976808323822
88.8967321933295 88.54644129235506
89.04465939602734 88.59305376950203
89.19258659872519 88.63960556467975
89.34051380142303 88.68609672763878
89.48844100412087 88.73252730788118
89.6363682068187 88.77889735466216
89.78429540951655 88.8252069169917
89.93222261221439 88.871456043636
90.08014981491223 88.9176447831193
90.22807701761008 88.96377318372528
90.37600422030792 89.00984129349858
90.52393142300576 89.05584916024654
90.6718586257036 89.10179683154048
90.81978582840145 89.14768435471737
90.96771303109928 89.19351177688134
91.11564023379712 89.23927914490501
91.26356743649497 89.28498650543119
91.41149463919281 89.33063390487413
91.55942184189065 89.3762213894212
91.7073490445885 89.42174900503414
91.85527624728634 89.46721679745053
92.00320344998418 89.51262481218531
92.15113065268203 89.55797309453206
92.29905785537987 89.60326168956448
92.4469850580777 89.64849064213776
92.59491226077554 89.69365999688993
92.74283946347339 89.73876979824321
92.89076666617123 89.78382009040547
93.03869386886907 89.82881091737133
93.18662107156692 89.87374232292379
93.33454827426476 89.91861435063538
93.4824754769626 89.9634270438694
93.63040267966045 90.00818044578143
93.77832988235828 90.05287459932052
93.92625708505612 90.09750954723032
94.07418428775397 90.14208533205058
94.22211149045181 90.18660199611833
94.37003869314965 90.231059581569
94.5179658958475 90.2754581303379
94.66589309854534 90.31979768416122
94.81382030124318 90.36407828457735
94.96174750394103 90.40829997292819
95.10967470663886 90.45246279036012
95.2576019093367 90.49656677782538
95.40552911203454 90.5406119760832
95.55345631473239 90.58459842570089
95.70138351743023 90.6285261670552
95.84931072012807 90.67239524033323
95.99723792282592 90.71620568553381
96.14516512552376 90.75995754246837
96.2930923282216 90.80365085076241
96.44101953091943 90.84728564985633
96.58894673361728 90.89086197900659
96.73687393631512 90.93437987728703
96.88480113901296 90.97783938358965
97.03272834171081 91.02124053662592
97.18065554440865 91.06458337492775
97.3285827471065 91.10786793684865
97.47650994980434 91.15109426056462
97.62443715250218 91.1942623840755
97.77236435520001 91.23737234520567
97.92029155789785 91.28042418160528
98.0682187605957 91.32341793075136
98.21614596329354 91.36635362994862
98.36407316599139 91.40923131633063
98.51200036868923 91.45205102686076
98.65992757138707 91.49481279833314
98.80785477408492 91.53751666737382
98.95578197678276 91.58016267044157
99.1037091794806 91.62275084382892


==> _datas/alpha_sweep_theo/HPM-satk_fill_1.dat <==
x y
0.603452 0.0101348
0.615147 0.0100351
0.632368 0.0100022
0.963085 0.0100083
0.978699 0.0100587
0.987908 0.0101688
0.994369 0.0103814
0.99837 0.0107826
0.999772 0.0113984
1 0.012851
0.999998 239.031
0.9988 275.633
0.994611 288.58
0.986688 295.655
0.97282 299.121
0.944794 299.987
0.516895 299.707
0.508736 298.028
0.504121 294.545
0.500998 288.213
0.499135 277.211
0.498417 246.905
0.498413 37.3555
0.499974 25.6584
0.500003 0.362339
0.501182 0.136817
0.502895 0.0874433
0.50461 0.0681477
0.508101 0.0496088
0.513433 0.037188
0.521178 0.0285039
0.531016 0.0226104
0.537127 0.020204
0.544021 0.0181471
0.551181 0.0164815
0.560612 0.0147571
0.580336 0.0122161
0.603141 0.0102714
0.603452 0.0101348


==> _datas/alpha_sweep_theo/HPM-satk_fill_2.dat <==
x y
1 18.0731
0.999926 255.969
0.998055 279.665
0.995513 286.964
0.992453 291.391
0.986685 295.642
0.979212 298.128
0.956593 299.901
0.523484 299.792
0.513947 298.057
0.508504 293.589
0.505302 285.044
0.504184 271.317
0.504776 258.812
0.508014 227.73
0.509182 182.564
0.512628 160.644
0.514484 141.899
0.520552 111.479
0.527106 93.9556
0.542038 70.5988
0.556064 58.628
0.570176 49.9268
0.5933 41.6375
0.625736 34.5429
0.641713 31.9994
0.679514 27.8954
0.72114 24.9065
0.773168 22.4073
0.820848 20.9718
0.884527 19.6447
0.935197 18.9143
0.993461 18.5266
1 18.0731


==> _datas/alpha_sweep_theo/HPM-satk_fill_3.dat <==
x y
0.960716 28.2493
0.980183 28.4128
0.990998 28.9218
0.994389 29.3187
0.997411 30.0269
0.999681 31.9218
0.999903 257.604
0.997696 281.126
0.994851 288.159
0.990168 293.482
0.985407 296.229
0.977669 298.432
0.954826 299.925
0.53238 299.684
0.52401 297.917
0.518557 293.249
0.515368 284.461
0.514103 270.441
0.514643 253.511
0.517832 226.811
0.520017 204.021
0.525662 174.494
0.540169 130.976
0.552675 107.398
0.558225 100.016
0.575878 83.7628
0.595606 71.649
0.605144 67.3231
0.634213 57.2758
0.646962 53.9284
0.680846 47.3125
0.712076 42.6808
0.728011 40.7886
0.782955 35.9913
0.836875 32.7975
0.882331 30.8599
0.945865 29.0136
0.958355 28.4356
0.960716 28.2493


==> _datas/alpha_sweep_theo/HPM-satk_fill_4.dat <==
x y
0.990031 37.2576
0.995004 38.0018
0.99807 39.3403
0.999968 44.2921
0.999899 257.833
0.998117 279.372
0.995631 286.722
0.992621 291.199
0.98692 295.519
0.979498 298.063
0.956922 299.896
0.542023 299.898
0.531937 298.882
0.526928 296.608
0.523752 292.05
0.522606 283.286
0.524337 263.983
0.530867 222.583
0.540373 184.242
0.547159 166.374
0.56555 132.677
0.57971 115.889
0.602272 97.2467
0.613063 90.8443
0.63818 79.2376
0.672479 68.8562
0.694874 63.6909
0.719963 58.8366
0.77118 51.2507
0.85068 44.3739
0.939393 39.5927
0.985084 37.9055
0.990031 37.2576


==> _datas/alpha_sweep_theo/HPM-satk_fill_5.dat <==
x y
0.980161 47.4276
0.989089 47.961
0.995297 49.2194
0.998509 51.1167
0.99984 54.492
0.999862 259.787
0.997699 281.113
0.994857 288.149
0.99153 292.322
0.987117 295.422
0.97974 298.012
0.954842 299.924
0.819171 299.096
0.553839 299.92
0.543428 299.052
0.538134 297.016
0.534651 292.793
0.533338 286.07
0.535245 267.817
0.543932 229.184
0.567647 170.122
0.576103 155.502
0.594133 134.744
0.602417 127.312
0.661854 92.3349
0.67703 87.1032
0.733678 72.5449
0.806983 61.3426
0.873569 54.8097
0.975263 48.2523
0.980161 47.4276


==> _datas/alpha_sweep_theo/HPM-satk_fill_6.dat <==
x y
0.97039 58.3274
0.98375 58.7529
0.99264 59.9603
0.997474 61.9948
0.999683 65.9064
0.999864 259.708
0.997718 281.044
0.994891 288.094
0.991577 292.278
0.987176 295.392
0.979813 297.996
0.957296 299.89
0.857368 299.926
0.81777 298.656
0.774033 299.978
0.5657 299.931
0.555002 299.156
0.549484 297.287
0.545794 293.34
0.544443 286.988
0.545187 278.786
0.547734 267.852
0.566056 213.783
0.573545 198.323
0.593338 166.797
0.600474 158.509
0.60961 150.052
0.65133 119.507
0.665533 111.788
0.73076 89.9717
0.786457 78.2022
0.861124 67.7931
0.965541 59.3417
0.97039 58.3274


==> _datas/alpha_sweep_theo/HPM-satk_fill_7.dat <==
x y
1 66.9526
0.999858 259.926
0.997656 281.248
0.994778 288.261
0.991419 292.41
0.986973 295.485
0.97956 298.045
0.956983 299.894
0.857007 299.894
0.817809 298.145
0.774417 299.967
0.578749 299.965
0.567794 299.492
0.561239 297.765
0.557968 294.282
0.557098 289.755
0.557599 283.823
0.559998 273.308
0.573569 232.759
0.579572 220.662
0.599007 190.149
0.657703 137.531
0.695728 118.347
0.716442 110.581
0.759477 98.0342
0.808294 87.9617
0.886117 76.9668
0.950927 70.9831
0.995003 68.1168
1 66.9526


==> _datas/alpha_sweep_theo/HPM-satk_fill_8.dat <==
x y
1 76.8532
0.999861 259.802
0.997686 281.138
0.994833 288.172
0.991495 292.341
0.987071 295.436
0.97968 298.02
0.957125 299.892
0.857155 299.862
0.818302 297.53
0.775348 299.949
0.58975 299.958
0.573073 298.012
0.56952 294.788
0.568517 289.23
0.571358 276.635
0.579864 255.785
0.60069 217.406
0.609159 205.449
0.654313 160.985
0.697776 136.335
0.74194 119.015
0.849379 94.3167
0.919958 84.5946
0.955149 81.1057
0.995003 78.1896
1 76.8532


==> _datas/alpha_sweep_theo/HPM-satk_line_1.dat <==
x y
0.49841 300
0.498425 35.9129
0.499978 25.3078
0.500008 0.359534
0.501231 0.134513
0.503158 0.083039
0.505103 0.0647119
0.50942 0.0455182
0.514863 0.0350704
0.522608 0.0274051
0.532518 0.0219569
0.538827 0.0196441
0.545923 0.0176653
0.562337 0.0144808
0.58174 0.0120725
0.606883 0.01

0.81893 300
0.818417 299.354
0.817905 300


==> _datas/alpha_sweep_theo/HPM-satk_line_2.dat <==
x y
0.503429 300
0.50413 266.079
0.508065 226.756
0.509415 180.286
0.512544 161.236
0.514584 141.259
0.517806 126.355
0.51999 113.649
0.52628 95.7
0.54056 72.388
0.549063 63.9933
0.568516 50.7209
0.592089 41.9834
0.62432 34.808
0.641376 32.0425
0.679233 27.9202
0.720804 24.9253
0.77283 22.4204
0.814976 21.1155
0.892396 19.5146
0.941483 18.8378
0.983359 18.5093
0.992443 18.331
1 18.0731

0.819956 300
0.818417 298.067
0.816881 300


==> _datas/alpha_sweep_theo/HPM-satk_line_3.dat <==
x y
0.513618 300
0.514341 257.193
0.520808 198.759
0.527479 167.497
0.541638 127.679
0.555516 103.218
0.572731 86.3194
0.578633 81.8054
0.594412 72.2877
0.60684 66.6523
0.640717 55.4447
0.674088 48.4801
0.719004 41.7998
0.760287 37.8101
0.794684 35.2127
0.838756 32.7028
0.876608 31.0708
0.964155 28.5792
0.980801 28.3236
1 28.2493

0.820983 300
0.818417 296.785
0.815858 300


==> _datas/alpha_sweep_theo/HPM-satk_line_4.dat <==
x y
0.51879 300
0.53168 218.43
0.540572 183.596
0.546881 166.987
0.565253 133.126
0.580131 115.479
0.602783 96.8983
0.61367 90.5295
0.637724 79.4184
0.647113 76.0832
0.673275 68.6473
0.695747 63.5072
0.719474 58.92
0.772301 51.1256
0.85206 44.285
0.938967 39.6116
1 37.2576

0.822012 300
0.818417 295.509
0.814837 300


==> _datas/alpha_sweep_theo/HPM-satk_line_5.dat <==
x y
0.529291 300
0.539502 246.594
0.544487 227.352
0.567167 171.094
0.57553 156.318
0.594361 134.511
0.601711 127.874
0.647197 99.2943
0.662337 92.1392
0.678901 86.543
0.734431 72.3916
0.813116 60.5865
0.884524 53.9847
0.972223 48.4583
0.988446 47.7127
1 47.4276

0.823042 300
0.818417 294.238
0.813817 300


==> _datas/alpha_sweep_theo/HPM-satk_line_6.dat <==
x y
0.540004 300
0.545301 276.042
0.566485 212.78
0.574075 197.37
0.593189 167.001
0.60033 158.663
0.610542 149.257
0.652507 118.788
0.666872 111.191
0.713949 94.8063
0.738551 88.035
0.785456 78.378
0.8475 69.3981
0.873557 66.5861
0.958611 59.874
0.981167 58.681
1 58.3274

0.824074 300
0.818417 292.973
0.812799 300


==> _datas/alpha_sweep_theo/HPM-satk_line_7.dat <==
x y
0.550934 300
0.556828 282.863
0.574688 230.222
0.599604 189.399
0.65732 137.79
0.667011 132.013
0.695321 118.522
0.71602 110.723
0.759056 98.1432
0.807864 88.0346
0.881836 77.439
0.94632 71.3546
0.986906 68.4326
1 66.9526

0.825106 300
0.818417 291.713
0.811782 300


==> _datas/alpha_sweep_theo/HPM-satk_line_8.dat <==
x y
0.562085 300
0.582361 250.525
0.60088 217.11
0.609401 205.156
0.653521 161.579
0.694268 137.958
0.741162 119.254
0.846943 94.7448
0.909378 85.796
0.948345 81.7158
0.986883 78.5534
1 76.8532

0.82614 300
0.818417 290.458
0.810766 300


==> _datas/alpha_sweep_theo/LIF_fill_1.dat <==
x y
6 1.37475
6 1.38187
6 1.41417
6 1.44722
6 1.48105
6 1.51566
6 1.55108
6 1.58734
6 1.62444
6 1.6624
6 1.70125
6 1.74102
6 1.78171
6 1.82335
6 1.86596
6 1.90957
6 1.9542
6 1.99988
6 2.04662
6 2.09445
6 2.1434
6 2.1935
6 2.24476
6 2.29723
6 2.35092
6 2.40586
6 2.46209
6 2.51964
6 2.57852
6 2.63879
6 2.70046
6 2.76358
6 2.82817
6 2.89427
6 2.96191
6 3.03114
6 3.10198
6 3.17448
6 3.24867
6 3.3246
6 3.4023
6 3.48182
6 3.56319
6 3.64647
6 3.7317
6 3.81891
6 3.90817
6 3.99951
6 4.09298
6 4.18865
6 4.28654
6 4.38673
6 4.48925
6 4.59417
6 4.70155
6 4.81143
6 4.92388
6 5.03896
6 5.15673
6 5.27725
6 5.40059
6 5.52681
6 5.65599
6 5.78818
6 5.92346
6 6.0619
6 6.20358
6 6.34857
6 6.49694
6 6.64879
6 6.80418
6 6.96321
6 7.12595
6 7.2925
6 7.46294
6 7.63736
6 7.81586
6 7.99853
6 8.18547
6 8.37678
6 8.57256
6 8.77291
6 8.97795
6 9.18778
6 9.40252
6 9.62227
6 9.84716
6 10.0773
6 10.3128
6 10.5539
6 10.8005
6 11.053
6 11.3113
6 11.5756
6 11.8462
6 12.1231
6 12.4064
6 12.6964
6 12.9931
6 13.2968
6 13.6075
6 13.9256
6 14.251
6 14.5841
6 14.925
6 15.2738
6 15.6308
6 15.9961
6 16.3699
6 16.7525
6 17.1441
6 17.5447
6 17.9548
6 18.3744
6 18.8039
6 19.2434
6 19.6931
6 20.1534
6 20.6244
6 21.1064
6 21.5997
6 22.1045
6 22.6212
6 23.1499
6 23.6909
6 24.2446
6 24.8113
6 25.3911
6 25.9846
6 26.5919
6 27.2134
6 27.8494
6 28.5003
6 29.1664
6 29.8481
6 30.5457
6 31.2596
6 31.9902
6 32.7379
6 33.503
6 34.286
6 35.0873
6 35.9074
6 36.7466
6 37.6055
6 38.4844
6 39.3838
6 40.3043
6 41.2463
6 42.2103
6 43.1968
6 44.2064
6 45.2396
6 46.2969
6 47.3789
6 48.4863
6 49.6195
6 50.7792
6 51.966
6 53.1805
6 54.4234
6 55.6954
6 56.9971
6 58.3292
6 59.6925
6 61.0876
6 62.5153
6 63.9764
6 65.4717
6 67.0019
6 68.5678
6 70.1704
6 71.8104
6 73.4887
6 75.2063
6 76.964
6 78.7628
6 80.6036
6 82.4875
6 84.4153
6 86.3883
6 88.4073
6 90.4736
6 92.5881
6 94.7521
6 96.9666
6 99.2329
6 101.552
6 103.926
6 106.354
6 108.84
6 111.384
6 113.987
6 116.651
6 119.378
6 122.168
6 125.023
6 127.945
6 130.935
6 133.996
6 137.127
6 140.332
6 143.612
6 146.968
6 150.403
6 153.919
6 157.516
6 161.197
6 164.965
6 168.82
6 172.766
6 176.804
6 180.936
6 185.165
6 189.492
6 193.921
6 198.454
6 203.092
6 207.838
6 212.696
6 217.667
6 222.754
6 227.96
6 233.288
6 238.741
6 244.32
6 250.031
6 255.874
6 261.855
6 267.975
6 274.238
6 280.647
6 287.206
6 293.919
6 300.788
6 307.818
6 315.012
6 322.375
6 329.909
6 337.62
6 345.511
6 353.586
6 361.85
6 370.307
6 378.962
6 387.819
6 396.883
6 406.159
6 415.651
6 425.366
6 435.307
6 445.481
6 455.893
6 466.548
6 477.452
6 488.611
6 500.031
6 511.717
6 523.677
6 535.916
6 548.442
6 561.26
6 574.377
6 587.802
6 601.54
6 615.599
6 629.986
6 644.71
6 659.778
6 675.198
6 690.979
6 707.128
6 723.655
6 740.568
6 757.877
6 775.59
6 793.717
6 812.267
6 831.251
6 850.679
6 870.561
6 890.908
6 911.73
6 933.039
6 954.846
6 977.162
6 1000
5.94825 1000
5.89694 1000
5.84607 1000
5.79565 1000
5.74566 1000
5.6961 1000
5.64696 1000
5.59825 1000
5.54996 1000
5.50209 1000
5.45463 1000
5.40758 1000
5.36094 1000
5.3147 1000
5.26885 1000
5.22341 1000
5.17835 1000
5.13368 1000
5.0894 1000
5.0455 1000
5.00198 1000
4.95884 1000
4.91606 1000
4.87366 1000
4.83162 1000
4.78994 1000
4.74863 1000
4.70767 1000
4.66706 1000
4.6268 1000
4.5869 1000
4.54733 1000
4.50811 1000
4.46922 1000
4.43067 1000
4.39245 1000
4.35457 1000
4.317 1000
4.27977 1000
4.24285 1000
4.20625 1000
4.16997 1000
4.134 1000
4.09834 1000
4.06299 1000
4.02795 1000
3.9932 1000
3.95876 1000
3.92461 1000
3.89076 1000
3.8572 1000
3.82393 1000
3.79094 1000
3.75824 1000
3.72583 1000
3.69369 1000
3.66183 1000
3.63024 1000
3.59893 1000
3.56789 1000
3.53711 1000
3.5066 1000
3.47635 1000
3.44637 1000
3.41664 1000
3.38717 1000
3.35795 1000
3.32899 1000
3.30027 1000
3.27181 1000
3.24359 1000
3.21561 1000
3.18787 1000
3.16037 1000
3.13311 1000
3.10609 1000
3.0793 1000
3.05273 1000
3.0264 1000
3.0003 1000
2.97442 1000
2.94876 1000
2.92333 1000
2.89811 1000
2.87311 1000
2.84833 1000
2.82376 1000
2.7994 1000
2.77526 1000
2.75132 1000
2.72759 1000
2.70406 1000
2.68074 1000
2.65761 1000
2.63469 1000
2.61196 1000
2.58943 1000
2.5671 1000
2.54495 1000
2.523 1000
2.50124 1000
2.47966 1000
2.45828 1000
2.43707 1000
2.41605 1000
2.39521 1000
2.37455 1000
2.35407 1000
2.33376 1000
2.31363 1000
2.29367 1000
2.27389 1000
2.25428 1000
2.23483 1000
2.21555 1000
2.19644 1000
2.1775 1000
2.15872 1000
2.1401 1000
2.12164 1000
2.10334 1000
2.08519 1000
2.06721 1000
2.04938 1000
2.0317 1000
2.01417 1000
1.9968 1000
1.97958 1000
1.9625 1000
1.94557 1000
1.92879 1000
1.91215 1000
1.89566 1000
1.87931 1000
1.8631 1000
1.84703 1000
1.8311 1000
1.8153 1000
1.79964 1000
1.78412 1000
1.76873 1000
1.75347 1000
1.73835 1000
1.72335 1000
1.70849 1000
1.69375 1000
1.67914 1000
1.66466 1000
1.6503 1000
1.63607 1000
1.62195 1000
1.60796 1000
1.59409 1000
1.58034 1000
1.56671 1000
1.5532 1000
1.5398 1000
1.52652 1000
1.51335 1000
1.5003 1000
1.48736 1000
1.48603 1000
1.48604 977.162
1.48607 954.846
1.48611 933.039
1.48622 911.73
1.48656 890.908
1.48717 870.561
1.48736 860.999
1.48742 850.679
1.48746 831.251
1.48747 812.267
1.48749 793.717
1.4875 775.59
1.48751 757.877
1.48751 740.568
1.48751 723.655
1.48754 707.128
1.48771 690.979
1.48802 675.198
1.48824 659.778
1.48829 644.71
1.4883 629.986
1.4883 615.599
1.4883 601.54
1.4883 587.802
1.48831 574.377
1.48833 561.26
1.48838 548.442
1.48842 535.916
1.48862 523.677
1.48952 511.717
1.49119 500.031
1.49245 488.611
1.49329 477.452
1.49442 466.548
1.49523 455.893
1.49544 445.481
1.4955 435.307
1.49571 425.366
1.49607 415.651
1.49631 406.159
1.49636 396.883
1.49637 387.819
1.49637 378.962
1.49637 370.307
1.49637 361.85
1.49637 353.586
1.49637 345.511
1.49637 337.62
1.49637 329.909
1.49639 322.375
1.49643 315.012
1.49649 307.818
1.49674 300.788
1.49715 293.919
1.49744 287.206
1.4978 280.647
1.4993 274.238
1.5003 272.078
1.5014 267.975
1.50254 261.855
1.50282 255.874
1.50285 250.031
1.50285 244.32
1.50285 238.741
1.50286 233.288
1.50293 227.96
1.50304 222.754
1.50312 217.667
1.50313 212.696
1.50314 207.838
1.50314 203.092
1.50314 198.454
1.50314 193.921
1.50314 189.492
1.50314 185.165
1.50316 180.936
1.50327 176.804
1.5038 172.766
1.50486 168.82
1.50568 164.965
1.50588 161.197
1.5059 157.516
1.5059 153.919
1.5059 150.403
1.5059 146.968
1.5059 143.612
1.5059 140.332
1.50594 137.127
1.50613 133.996
1.50646 130.935
1.50668 127.945
1.50673 125.023
1.50673 122.168
1.50673 119.378
1.50673 116.651
1.50674 113.987
1.50676 111.384
1.50679 108.84
1.5068 106.354
1.50681 103.926
1.50681 101.552
1.50681 99.2329
1.50681 96.9666
1.50681 94.7521
1.50681 92.5881
1.50681 90.4736
1.50681 88.4073
1.50686 86.3883
1.50744 84.4153
1.51039 82.4875
1.51335 81.5401
1.51632 80.6036
1.51929 78.7628
1.51987 76.964
1.51992 75.2063
1.51992 73.4887
1.51992 71.8104
1.51992 70.1704
1.51992 68.5678
1.51992 67.0019
1.51992 65.4717
1.51992 63.9764
1.51997 62.5153
1.52055 61.0876
1.52353 59.6925
1.52652 59.0069
1.52951 58.3292
1.53251 56.9971
1.5331 55.6954
1.53314 54.4234
1.53315 53.1805
1.53319 51.966
1.53378 50.7792
1.53679 49.6195
1.5398 49.0496
1.54282 48.4863
1.54584 47.3789
1.54644 46.2969
1.54653 45.2396
1.54713 44.2064
1.55016 43.1968
1.5532 42.7007
1.55624 42.2103
1.55929 41.2463
1.55994 40.3043
1.56059 39.3838
1.56364 38.4844
1.56671 38.0425
1.56979 37.6055
1.57291 36.7466
1.57412 35.9074
1.57725 35.0873
1.58034 34.6844
1.58344 34.286
1.58659 33.503
1.58781 32.7379
1.59097 31.9902
1.59409 31.6253
1.59727 31.2596
1.60101 30.5457
1.60477 29.8481
1.60796 29.5053
1.61117 29.1664
1.61494 28.5003
1.61873 27.8494
1.62195 27.5296
1.62518 27.2134
1.62899 26.5919
1.63281 25.9846
1.63607 25.6861
1.63933 25.3911
1.64317 24.8113
1.64705 24.2446
1.6503 23.9888
1.65422 23.6909
1.66075 23.1499
1.66466 22.884
1.66857 22.6212
1.6752 22.1045
1.67914 21.8507
1.68309 21.5997
1.68978 21.1064
1.69375 20.864
1.69774 20.6244
1.70448 20.1534
1.70849 19.9219
1.71251 19.6931
1.71931 19.2434
1.72335 19.0224
1.72741 18.8039
1.73427 18.3744
1.73835 18.1634
1.74244 17.9548
1.74936 17.5447
1.75347 17.3435
1.75762 17.1441
1.76506 16.7525
1.76873 16.6197
1.77641 16.3699
1.78412 16.1241
1.78785 15.9961
1.79588 15.6308
1.79964 15.5066
1.80746 15.2738
1.8153 15.0444
1.8191 14.925
1.82727 14.5841
1.8311 14.4683
1.83904 14.251
1.84703 14.037
1.85089 13.9256
1.85921 13.6075
1.8631 13.4995
1.87119 13.2968
1.87931 13.0971
1.88324 12.9931
1.89171 12.6964
1.89566 12.597
1.90435 12.4064
1.91215 12.2655
1.92045 12.1231
1.92879 11.9823
1.9367 11.8462
1.94557 11.667
1.94964 11.5756
1.95841 11.3113
1.9625 11.2227
1.97149 11.053
1.97958 10.9274
1.98818 10.8005
1.9968 10.6765
2.00546 10.5539
2.01417 10.4313
2.02243 10.3128
2.0317 10.1568
2.03594 10.0773
2.0451 9.84716
2.04938 9.77008
2.05877 9.62227
2.06721 9.51301
2.07619 9.40252
2.08519 9.29454
2.09424 9.18778
2.10334 9.08226
2.11247 8.97795
2.12164 8.87484
2.13085 8.77291
2.1401 8.67216
2.14939 8.57256
2.15872 8.4741
2.16809 8.37678
2.1775 8.28057
2.18695 8.18547
2.19644 8.09146
2.20598 7.99853
2.21555 7.90666
2.22517 7.81586
2.23483 7.72609
2.24453 7.63736
2.25428 7.54964
2.26406 7.46294
2.27389 7.3773
2.28387 7.2925
2.29367 7.21337
2.30682 7.12595
2.31363 7.08642
2.33376 7.00205
2.34065 6.96321
2.35407 6.87882
2.36417 6.80418
2.37455 6.72596
2.38486 6.64879
2.39521 6.57243
2.40561 6.49694
2.41605 6.42233
2.42654 6.34857
2.43707 6.27572
2.44777 6.20358
2.45828 6.13626
2.47237 6.0619
2.47966 6.02827
2.50124 5.9565
2.50862 5.92346
2.523 5.85167
2.53383 5.78818
2.54495 5.72164
2.556 5.65599
2.5671 5.59109
2.57837 5.52681
2.58943 5.46684
2.60428 5.40059
2.61196 5.37063
2.63469 5.30669
2.64246 5.27725
2.65761 5.21336
2.66915 5.15673
2.68074 5.10072
2.6961 5.03896
2.70406 5.01101
2.72759 4.95135
2.73564 4.92388
2.75132 4.86426
2.76326 4.81143
2.77526 4.75917
2.79117 4.70155
2.7994 4.67546
2.82376 4.6198
2.8321 4.59417
2.84833 4.53855
2.86069 4.48925
2.87311 4.44049
2.88958 4.38673
2.89811 4.36239
2.92333 4.31045
2.93195 4.28654
2.94876 4.23464
2.96156 4.18865
2.97442 4.14315
2.99147 4.09298
3.0003 4.07028
3.0264 4.02187
3.03547 3.99951
3.05273 3.95357
3.0701 3.90817
3.0793 3.88644
3.10609 3.84027
3.11539 3.81891
3.13311 3.77505
3.15094 3.7317
3.16037 3.71095
3.18787 3.66686
3.19742 3.64647
3.21561 3.60459
3.2339 3.56319
3.24359 3.54338
3.27181 3.50129
3.2816 3.48182
3.30027 3.44183
3.31905 3.4023
3.32899 3.38338
3.35795 3.34319
3.36801 3.3246
3.38717 3.28642
3.40644 3.24867
3.41664 3.23061
3.44637 3.19223
3.45669 3.17448
3.47635 3.13802
3.49615 3.10198
3.5066 3.08482
3.53711 3.05028
3.55247 3.03114
3.56789 3.01211
3.59893 2.97838
3.60969 2.96191
3.63024 2.92789
3.6509 2.89427
3.66183 2.87817
3.69369 2.84398
3.70475 2.82817
3.72583 2.79569
3.74705 2.76358
3.75824 2.74829
3.79094 2.71752
3.8074 2.70046
3.82393 2.68352
3.8572 2.65346
3.86873 2.63879
3.89076 2.60848
3.91292 2.57852
3.92461 2.56427
3.95876 2.53555
3.97594 2.51964
3.9932 2.50382
4.02795 2.47578
4.03999 2.46209
4.06299 2.43382
4.08613 2.40586
4.09834 2.39256
4.134 2.36576
4.15195 2.35092
4.16997 2.33616
4.20625 2.31
4.21882 2.29723
4.24285 2.27084
4.26701 2.24476
4.27977 2.23235
4.317 2.20735
4.33577 2.1935
4.35457 2.1798
4.39245 2.15687
4.41149 2.1434
4.43067 2.12995
4.46922 2.1061
4.48258 2.09445
4.50811 2.0704
4.53378 2.04662
4.54733 2.0353
4.5869 2.01251
4.60683 1.99988
4.6268 1.98739
4.66706 1.96648
4.68732 1.9542
4.70767 1.942
4.74863 1.92157
4.76921 1.90957
4.78994 1.89759
4.83162 1.87634
4.84606 1.86596
4.87366 1.84453
4.90142 1.82335
4.91606 1.81326
4.95884 1.79296
4.98039 1.78171
5.00198 1.77058
5.0455 1.75196
5.06741 1.74102
5.0894 1.73014
5.13368 1.71194
5.15597 1.70125
5.17835 1.69063
5.22341 1.67285
5.24608 1.6624
5.26885 1.65202
5.3147 1.63464
5.33774 1.62444
5.36094 1.61424
5.40758 1.59616
5.42374 1.58734
5.45463 1.56911
5.4857 1.55108
5.50209 1.54251
5.54996 1.52523
5.57409 1.51566
5.59825 1.5062
5.64696 1.49035
5.67148 1.48105
5.6961 1.4718
5.74566 1.45632
5.7706 1.44722
5.79565 1.43818
5.84607 1.42306
5.87145 1.41417
5.89694 1.40534
5.94825 1.39064
5.97636 1.38187
6 1.37475


==> _datas/alpha_sweep_theo/LIF_fill_2.dat <==
x y
6 3.08599
6 3.10198
6 3.17448
6 3.24867
6 3.3246
6 3.4023
6 3.48182
6 3.56319
6 3.64647
6 3.7317
6 3.81891
6 3.90817
6 3.99951
6 4.09298
6 4.18865
6 4.28654
6 4.38673
6 4.48925
6 4.59417
6 4.70155
6 4.81143
6 4.92388
6 5.03896
6 5.15673
6 5.27725
6 5.40059
6 5.52681
6 5.65599
6 5.78818
6 5.92346
6 6.0619
6 6.20358
6 6.34857
6 6.49694
6 6.64879
6 6.80418
6 6.96321
6 7.12595
6 7.2925
6 7.46294
6 7.63736
6 7.81586
6 7.99853
6 8.18547
6 8.37678
6 8.57256
6 8.77291
6 8.97795
6 9.18778
6 9.40252
6 9.62227
6 9.84716
6 10.0773
6 10.3128
6 10.5539
6 10.8005
6 11.053
6 11.3113
6 11.5756
6 11.8462
6 12.1231
6 12.4064
6 12.6964
6 12.9931
6 13.2968
6 13.6075
6 13.9256
6 14.251
6 14.5841
6 14.925
6 15.2738
6 15.6308
6 15.9961
6 16.3699
6 16.7525
6 17.1441
6 17.5447
6 17.9548
6 18.3744
6 18.8039
6 19.2434
6 19.6931
6 20.1534
6 20.6244
6 21.1064
6 21.5997
6 22.1045
6 22.6212
6 23.1499
6 23.6909
6 24.2446
6 24.8113
6 25.3911
6 25.9846
6 26.5919
6 27.2134
6 27.8494
6 28.5003
6 29.1664
6 29.8481
6 30.5457
6 31.2596
6 31.9902
6 32.7379
6 33.503
6 34.286
6 35.0873
6 35.9074
6 36.7466
6 37.6055
6 38.4844
6 39.3838
6 40.3043
6 41.2463
6 42.2103
6 43.1968
6 44.2064
6 45.2396
6 46.2969
6 47.3789
6 48.4863
6 49.6195
6 50.7792
6 51.966
6 53.1805
6 54.4234
6 55.6954
6 56.9971
6 58.3292
6 59.6925
6 61.0876
6 62.5153
6 63.9764
6 65.4717
6 67.0019
6 68.5678
6 70.1704
6 71.8104
6 73.4887
6 75.2063
6 76.964
6 78.7628
6 80.6036
6 82.4875
6 84.4153
6 86.3883
6 88.4073
6 90.4736
6 92.5881
6 94.7521
6 96.9666
6 99.2329
6 101.552
6 103.926
6 106.354
6 108.84
6 111.384
6 113.987
6 116.651
6 119.378
6 122.168
6 125.023
6 127.945
6 130.935
6 133.996
6 137.127
6 140.332
6 143.612
6 146.968
6 150.403
6 153.919
6 157.516
6 161.197
6 164.965
6 168.82
6 172.766
6 176.804
6 180.936
6 185.165
6 189.492
6 193.921
6 198.454
6 203.092
6 207.838
6 212.696
6 217.667
6 222.754
6 227.96
6 233.288
6 238.741
6 244.32
6 250.031
6 255.874
6 261.855
6 267.975
6 274.238
6 280.647
6 287.206
6 293.919
6 300.788
6 307.818
6 315.012
6 322.375
6 329.909
6 337.62
6 345.511
6 353.586
6 361.85
6 370.307
6 378.962
6 387.819
6 396.883
6 406.159
6 415.651
6 425.366
6 435.307
6 445.481
6 455.893
6 466.548
6 477.452
6 488.611
6 500.031
6 511.717
6 523.677
6 535.916
6 548.442
6 561.26
6 574.377
6 587.802
6 601.54
6 615.599
6 629.986
6 644.71
6 659.778
6 675.198
6 690.979
6 707.128
6 723.655
6 740.568
6 757.877
6 775.59
6 793.717
6 812.267
6 831.251
6 850.679
6 870.561
6 890.908
6 911.73
6 933.039
6 954.846
6 977.162
6 1000
5.94825 1000
5.89694 1000
5.84607 1000
5.79565 1000
5.74566 1000
5.6961 1000
5.64696 1000
5.59825 1000
5.54996 1000
5.50209 1000
5.45463 1000
5.40758 1000
5.36094 1000
5.3147 1000
5.26885 1000
5.22341 1000
5.17835 1000
5.13368 1000
5.0894 1000
5.0455 1000
5.00198 1000
4.95884 1000
4.91606 1000
4.87366 1000
4.83162 1000
4.78994 1000
4.74863 1000
4.70767 1000
4.66706 1000
4.6268 1000
4.5869 1000
4.54733 1000
4.50811 1000
4.46922 1000
4.43067 1000
4.39245 1000
4.35457 1000
4.317 1000
4.27977 1000
4.24285 1000
4.20625 1000
4.16997 1000
4.134 1000
4.09834 1000
4.06299 1000
4.02795 1000
3.9932 1000
3.95876 1000
3.92461 1000
3.89076 1000
3.8572 1000
3.82393 1000
3.79094 1000
3.75824 1000
3.72583 1000
3.69369 1000
3.66183 1000
3.63024 1000
3.59893 1000
3.56789 1000
3.53711 1000
3.5066 1000
3.47635 1000
3.44637 1000
3.41664 1000
3.38717 1000
3.35795 1000
3.32899 1000
3.30027 1000
3.27181 1000
3.24359 1000
3.21561 1000
3.18787 1000
3.16037 1000
3.13311 1000
3.10609 1000
3.0793 1000
3.05273 1000
3.0264 1000
3.0003 1000
2.97442 1000
2.94876 1000
2.92333 1000
2.89811 1000
2.87311 1000
2.84833 1000
2.82376 1000
2.7994 1000
2.77526 1000
2.75132 1000
2.72759 1000
2.70406 1000
2.68074 1000
2.65761 1000
2.63469 1000
2.61196 1000
2.58943 1000
2.5671 1000
2.54495 1000
2.523 1000
2.50124 1000
2.47966 1000
2.45828 1000
2.43707 1000
2.41605 1000
2.39521 1000
2.37455 1000
2.35407 1000
2.33376 1000
2.31363 1000
2.29367 1000
2.27389 1000
2.25428 1000
2.23483 1000
2.21555 1000
2.19644 1000
2.1775 1000
2.15872 1000
2.1401 1000
2.12164 1000
2.10334 1000
2.08519 1000
2.06721 1000
2.04938 1000
2.0317 1000
2.01417 1000
1.9968 1000
1.97958 1000
1.9625 1000
1.94557 1000
1.92879 1000
1.91215 1000
1.89566 1000
1.87931 1000
1.8631 1000
1.84703 1000
1.8311 1000
1.8153 1000
1.79964 1000
1.78412 1000
1.76873 1000
1.75347 1000
1.73835 1000
1.72335 1000
1.70849 1000
1.69375 1000
1.67914 1000
1.66466 1000
1.6503 1000
1.63607 1000
1.62195 1000
1.60796 1000
1.59409 1000
1.58034 1000
1.56671 1000
1.5532 1000
1.5398 1000
1.52652 1000
1.51335 1000
1.5003 1000
1.4954 1000
1.49542 977.162
1.49549 954.846
1.49562 933.039
1.49578 911.73
1.49619 890.908
1.49689 870.561
1.49735 850.679
1.49748 831.251
1.4976 812.267
1.49778 793.717
1.49789 775.59
1.49792 757.877
1.49792 740.568
1.49793 723.655
1.49809 707.128
1.49879 690.979
1.5001 675.198
1.5003 671.71
1.50073 659.778
1.50087 644.71
1.50088 629.986
1.50089 615.599
1.50092 601.54
1.50093 587.802
1.50096 574.377
1.5011 561.26
1.50133 548.442
1.50151 535.916
1.50176 523.677
1.50265 511.717
1.50402 500.031
1.50492 488.611
1.50574 477.452
1.50691 466.548
1.50766 455.893
1.50785 445.481
1.50797 435.307
1.50847 425.366
1.5094 415.651
1.51005 406.159
1.51021 396.883
1.51022 387.819
1.51022 378.962
1.51022 370.307
1.51022 361.85
1.51022 353.586
1.51023 345.511
1.51025 337.62
1.51029 329.909
1.51041 322.375
1.51064 315.012
1.51091 307.818
1.5116 300.788
1.51285 293.919
1.51335 290.023
1.51377 287.206
1.51435 280.647
1.51585 274.238
1.51805 267.975
1.51932 261.855
1.51974 255.874
1.51986 250.031
1.51988 244.32
1.5199 238.741
1.52002 233.288
1.52059 227.96
1.5217 222.754
1.5225 217.667
1.52271 212.696
1.52272 207.838
1.52273 203.092
1.52273 198.454
1.52273 193.921
1.52277 189.492
1.52296 185.165
1.52332 180.936
1.52393 176.804
1.52595 172.766
1.52652 172.12
1.53036 168.82
1.53265 164.965
1.53315 161.197
1.53338 157.516
1.53372 153.919
1.53394 150.403
1.53399 146.968
1.534 143.612
1.53406 140.332
1.53462 137.127
1.53733 133.996
1.5398 132.539
1.54291 130.935
1.54586 127.945
1.54646 125.023
1.54654 122.168
1.54656 119.378
1.54661 116.651
1.5472 113.987
1.5502 111.384
1.5532 110.106
1.55624 108.84
1.55929 106.354
1.55989 103.926
1.55994 101.552
1.55999 99.2329
1.56059 96.9666
1.56365 94.7521
1.56671 93.6638
1.56978 92.5881
1.57286 90.4736
1.57351 88.4073
1.57417 86.3883
1.57725 84.4153
1.58034 83.4458
1.58344 82.4875
1.58654 80.6036
1.5872 78.7628
1.58786 76.964
1.59097 75.2063
1.59409 74.3486
1.59727 73.4887
1.60101 71.8104
1.60476 70.1704
1.60796 69.359
1.61112 68.5678
1.61432 67.0019
1.61557 65.4717
1.61878 63.9764
1.62195 63.2467
1.62519 62.5153
1.62899 61.0876
1.63281 59.6925
1.63607 59.0069
1.63933 58.3292
1.64317 56.9971
1.64702 55.6954
1.6503 55.0557
1.65359 54.4234
1.65747 53.1805
1.66139 51.966
1.66466 51.4176
1.66861 50.7792
1.67517 49.6195
1.67914 49.0034
1.68245 48.4863
1.68643 47.3789
1.69042 46.2969
1.69375 45.8083
1.69777 45.2396
1.70448 44.2064
1.70849 43.6987
1.71251 43.1968
1.71931 42.2103
1.72335 41.7255
1.72741 41.2463
1.73427 40.3043
1.73835 39.8414
1.74244 39.3838
1.74936 38.4844
1.75347 38.043
1.75762 37.6055
1.76506 36.7466
1.76873 36.4553
1.77641 35.9074
1.78412 35.3677
1.78783 35.0873
1.7954 34.286
1.79964 33.8922
1.8039 33.503
1.81153 32.7379
1.8153 32.4784
1.82318 31.9902
1.8311 31.5099
1.83493 31.2596
1.84317 30.5457
1.84703 30.3031
1.85505 29.8481
1.8631 29.3999
1.867 29.1664
1.87539 28.5003
1.87931 28.2772
1.88791 27.8494
1.89566 27.5296
1.90344 27.2134
1.91215 26.8017
1.91615 26.5919
1.92477 25.9846
1.92879 25.7812
1.93763 25.3911
1.94557 25.1028
1.95402 24.8113
1.9625 24.5231
1.97055 24.2446
1.97958 23.8778
1.98371 23.6909
1.99264 23.1499
1.9968 22.9687
2.00595 22.6212
2.01417 22.3643
2.02292 22.1045
2.0317 21.8507
2.04052 21.5997
2.04938 21.3516
2.05827 21.1064
2.06721 20.864
2.07618 20.6244
2.08519 20.3875
2.09424 20.1534
2.10334 19.9219
2.11247 19.6931
2.12164 19.4669
2.13085 19.2434
2.1401 19.0224
2.14939 18.8039
2.15872 18.5879
2.16809 18.3744
2.1775 18.1634
2.18695 17.9548
2.19644 17.7486
2.20598 17.5447
2.21555 17.3432
2.22517 17.1441
2.23483 16.9472
2.24453 16.7525
2.25428 16.5601
2.26406 16.3699
2.27389 16.1819
2.28376 15.9961
2.29367 15.8124
2.30363 15.6308
2.31363 15.4512
2.32367 15.2738
2.33376 15.0984
2.34389 14.925
2.35407 14.7535
2.36429 14.5841
2.37455 14.4168
2.38497 14.251
2.39521 14.0964
2.40894 13.9256
2.41605 13.8483
2.43707 13.6834
2.44426 13.6075
2.45828 13.4426
2.46883 13.2968
2.47966 13.1439
2.49043 12.9931
2.50124 12.844
2.51222 12.6964
2.523 12.5586
2.53747 12.4064
2.54495 12.3376
2.5671 12.1907
2.57467 12.1231
2.58943 11.9763
2.60067 11.8462
2.61196 11.7175
2.62694 11.5756
2.63469 11.5114
2.65761 11.3744
2.66546 11.3113
2.68074 11.1743
2.69237 11.053
2.70406 10.9329
2.71956 10.8005
2.72759 10.7406
2.75132 10.6127
2.75944 10.5539
2.77526 10.4261
2.7873 10.3128
2.7994 10.2008
2.81545 10.0773
2.82376 10.0214
2.84833 9.90209
2.85674 9.84716
2.87311 9.72793
2.88558 9.62227
2.89811 9.51776
2.91472 9.40252
2.92333 9.35036
2.94876 9.23916
2.95759 9.18778
2.97442 9.08226
2.99134 8.97795
3.0003 8.92803
3.0264 8.82197
3.03546 8.77291
3.05273 8.67216
3.0701 8.57256
3.0793 8.52489
3.10609 8.42362
3.11539 8.37678
3.13311 8.28057
3.15094 8.18547
3.16037 8.13995
3.18787 8.04325
3.19742 7.99853
3.21561 7.90666
3.2339 7.81586
3.24359 7.7724
3.27181 7.68006
3.2816 7.63736
3.30027 7.54964
3.31905 7.46294
3.32899 7.42144
3.35795 7.33327
3.36801 7.2925
3.38717 7.20874
3.40646 7.12595
3.41664 7.08654
3.44637 7.00718
3.46133 6.96321
3.47635 6.91951
3.5066 6.84202
3.51708 6.80418
3.53711 6.72603
3.55723 6.64879
3.56789 6.61182
3.59893 6.53327
3.60971 6.49694
3.63024 6.42233
3.65092 6.34857
3.66183 6.31346
3.69369 6.24275
3.70972 6.20358
3.72583 6.16464
3.75824 6.09561
3.76948 6.0619
3.79094 5.99228
3.81253 5.92346
3.82393 5.8907
3.8572 5.82473
3.87394 5.78818
3.89076 5.75185
3.92461 5.68744
3.93634 5.65599
3.95876 5.59103
3.9813 5.52681
3.9932 5.49625
4.02795 5.4347
4.04546 5.40059
4.06299 5.36687
4.09834 5.31041
4.11611 5.27725
4.134 5.24413
4.16997 5.18541
4.18243 5.15673
4.20625 5.09751
4.23021 5.03896
4.24285 5.0111
4.27977 4.95498
4.29837 4.92388
4.317 4.89314
4.35457 4.84167
4.37347 4.81143
4.39245 4.78138
4.43067 4.73109
4.44988 4.70155
4.46922 4.67204
4.50811 4.61972
4.52158 4.59417
4.54733 4.54141
4.57323 4.48925
4.5869 4.46443
4.6268 4.41443
4.64692 4.38673
4.66706 4.35933
4.70767 4.31348
4.7281 4.28654
4.74863 4.25977
4.78994 4.21497
4.81074 4.18865
4.83162 4.16249
4.87366 4.1187
4.89482 4.09298
4.91606 4.06743
4.95884 4.02464
4.98033 3.99951
5.00198 3.97441
5.0455 3.9299
5.06058 3.90817
5.0894 3.86328
5.11839 3.81891
5.13368 3.79779
5.17835 3.75527
5.20086 3.7317
5.22341 3.70839
5.26885 3.66939
5.29173 3.64647
5.3147 3.6237
5.36094 3.58558
5.38421 3.56319
5.40758 3.54094
5.45463 3.5037
5.47831 3.48182
5.50209 3.46007
5.54996 3.42368
5.57406 3.4023
5.59825 3.38105
5.64696 3.34549
5.67148 3.3246
5.6961 3.30384
5.74566 3.26909
5.7706 3.24867
5.79565 3.22838
5.84607 3.19443
5.87145 3.17448
5.89694 3.15466
5.94825 3.12165
5.97636 3.10198
6 3.08599


==> _datas/alpha_sweep_theo/LIF_fill_3.dat <==
x y
6 4.78664
6 4.81143
6 4.92388
6 5.03896
6 5.15673
6 5.27725
6 5.40059
6 5.52681
6 5.65599
6 5.78818
6 5.92346
6 6.0619
6 6.20358
6 6.34857
6 6.49694
6 6.64879
6 6.80418
6 6.96321
6 7.12595
6 7.2925
6 7.46294
6 7.63736
6 7.81586
6 7.99853
6 8.18547
6 8.37678
6 8.57256
6 8.77291
6 8.97795
6 9.18778
6 9.40252
6 9.62227
6 9.84716
6 10.0773
6 10.3128
6 10.5539
6 10.8005
6 11.053
6 11.3113
6 11.5756
6 11.8462
6 12.1231
6 12.4064
6 12.6964
6 12.9931
6 13.2968
6 13.6075
6 13.9256
6 14.251
6 14.5841
6 14.925
6 15.2738
6 15.6308
6 15.9961
6 16.3699
6 16.7525
6 17.1441
6 17.5447
6 17.9548
6 18.3744
6 18.8039
6 19.2434
6 19.6931
6 20.1534
6 20.6244
6 21.1064
6 21.5997
6 22.1045
6 22.6212
6 23.1499
6 23.6909
6 24.2446
6 24.8113
6 25.3911
6 25.9846
6 26.5919
6 27.2134
6 27.8494
6 28.5003
6 29.1664
6 29.8481
6 30.5457
6 31.2596
6 31.9902
6 32.7379
6 33.503
6 34.286
6 35.0873
6 35.9074
6 36.7466
6 37.6055
6 38.4844
6 39.3838
6 40.3043
6 41.2463
6 42.2103
6 43.1968
6 44.2064
6 45.2396
6 46.2969
6 47.3789
6 48.4863
6 49.6195
6 50.7792
6 51.966
6 53.1805
6 54.4234
6 55.6954
6 56.9971
6 58.3292
6 59.6925
6 61.0876
6 62.5153
6 63.9764
6 65.4717
6 67.0019
6 68.5678
6 70.1704
6 71.8104
6 73.4887
6 75.2063
6 76.964
6 78.7628
6 80.6036
6 82.4875
6 84.4153
6 86.3883
6 88.4073
6 90.4736
6 92.5881
6 94.7521
6 96.9666
6 99.2329
6 101.552
6 103.926
6 106.354
6 108.84
6 111.384
6 113.987
6 116.651
6 119.378
6 122.168
6 125.023
6 127.945
6 130.935
6 133.996
6 137.127
6 140.332
6 143.612
6 146.968
6 150.403
6 153.919
6 157.516
6 161.197
6 164.965
6 168.82
6 172.766
6 176.804
6 180.936
6 185.165
6 189.492
6 193.921
6 198.454
6 203.092
6 207.838
6 212.696
6 217.667
6 222.754
6 227.96
6 233.288
6 238.741
6 244.32
6 250.031
6 255.874
6 261.855
6 267.975
6 274.238
6 280.647
6 287.206
6 293.919
6 300.788
6 307.818
6 315.012
6 322.375
6 329.909
6 337.62
6 345.511
6 353.586
6 361.85
6 370.307
6 378.962
6 387.819
6 396.883
6 406.159
6 415.651
6 425.366
6 435.307
6 445.481
6 455.893
6 466.548
6 477.452
6 488.611
6 500.031
6 511.717
6 523.677
6 535.916
6 548.442
6 561.26
6 574.377
6 587.802
6 601.54
6 615.599
6 629.986
6 644.71
6 659.778
6 675.198
6 690.979
6 707.128
6 723.655
6 740.568
6 757.877
6 775.59
6 793.717
6 812.267
6 831.251
6 850.679
6 870.561
6 890.908
6 911.73
6 933.039
6 954.846
6 977.162
6 1000
5.94825 1000
5.89694 1000
5.84607 1000
5.79565 1000
5.74566 1000
5.6961 1000
5.64696 1000
5.59825 1000
5.54996 1000
5.50209 1000
5.45463 1000
5.40758 1000
5.36094 1000
5.3147 1000
5.26885 1000
5.22341 1000
5.17835 1000
5.13368 1000
5.0894 1000
5.0455 1000
5.00198 1000
4.95884 1000
4.91606 1000
4.87366 1000
4.83162 1000
4.78994 1000
4.74863 1000
4.70767 1000
4.66706 1000
4.6268 1000
4.5869 1000
4.54733 1000
4.50811 1000
4.46922 1000
4.43067 1000
4.39245 1000
4.35457 1000
4.317 1000
4.27977 1000
4.24285 1000
4.20625 1000
4.16997 1000
4.134 1000
4.09834 1000
4.06299 1000
4.02795 1000
3.9932 1000
3.95876 1000
3.92461 1000
3.89076 1000
3.8572 1000
3.82393 1000
3.79094 1000
3.75824 1000
3.72583 1000
3.69369 1000
3.66183 1000
3.63024 1000
3.59893 1000
3.56789 1000
3.53711 1000
3.5066 1000
3.47635 1000
3.44637 1000
3.41664 1000
3.38717 1000
3.35795 1000
3.32899 1000
3.30027 1000
3.27181 1000
3.24359 1000
3.21561 1000
3.18787 1000
3.16037 1000
3.13311 1000
3.10609 1000
3.0793 1000
3.05273 1000
3.0264 1000
3.0003 1000
2.97442 1000
2.94876 1000
2.92333 1000
2.89811 1000
2.87311 1000
2.84833 1000
2.82376 1000
2.7994 1000
2.77526 1000
2.75132 1000
2.72759 1000
2.70406 1000
2.68074 1000
2.65761 1000
2.63469 1000
2.61196 1000
2.58943 1000
2.5671 1000
2.54495 1000
2.523 1000
2.50124 1000
2.47966 1000
2.45828 1000
2.43707 1000
2.41605 1000
2.39521 1000
2.37455 1000
2.35407 1000
2.33376 1000
2.31363 1000
2.29367 1000
2.27389 1000
2.25428 1000
2.23483 1000
2.21555 1000
2.19644 1000
2.1775 1000
2.15872 1000
2.1401 1000
2.12164 1000
2.10334 1000
2.08519 1000
2.06721 1000
2.04938 1000
2.0317 1000
2.01417 1000
1.9968 1000
1.97958 1000
1.9625 1000
1.94557 1000
1.92879 1000
1.91215 1000
1.89566 1000
1.87931 1000
1.8631 1000
1.84703 1000
1.8311 1000
1.8153 1000
1.79964 1000
1.78412 1000
1.76873 1000
1.75347 1000
1.73835 1000
1.72335 1000
1.70849 1000
1.69375 1000
1.67914 1000
1.66466 1000
1.6503 1000
1.63607 1000
1.62195 1000
1.60796 1000
1.59409 1000
1.58034 1000
1.56671 1000
1.5532 1000
1.5398 1000
1.52652 1000
1.51335 1000
1.50244 1000
1.50247 977.162
1.50257 954.846
1.50277 933.039
1.50297 911.73
1.50336 890.908
1.50401 870.561
1.50442 850.679
1.50455 831.251
1.50472 812.267
1.50502 793.717
1.5052 775.59
1.50525 757.877
1.50525 740.568
1.50527 723.655
1.50546 707.128
1.50625 690.979
1.50765 675.198
1.5086 659.778
1.50883 644.71
1.50886 629.986
1.50894 615.599
1.50906 601.54
1.50914 587.802
1.50924 574.377
1.50964 561.26
1.51032 548.442
1.51081 535.916
1.51115 523.677
1.51194 511.717
1.513 500.031
1.51335 494.681
1.51376 488.611
1.51474 477.452
1.51606 466.548
1.5168 455.893
1.51698 445.481
1.51718 435.307
1.51808 425.366
1.51987 415.651
1.52119 406.159
1.52151 396.883
1.52154 387.819
1.52154 378.962
1.52154 370.307
1.52155 361.85
1.52157 353.586
1.52168 345.511
1.52187 337.62
1.52208 329.909
1.52264 322.375
1.52365 315.012
1.52461 307.818
1.52612 300.788
1.52652 299.634
1.52887 293.919
1.53047 287.206
1.53109 280.647
1.53191 274.238
1.53304 267.975
1.53414 261.855
1.53533 255.874
1.53612 250.031
1.53631 244.32
1.53636 238.741
1.53671 233.288
1.53843 227.96
1.5398 225.772
1.54204 222.754
1.54502 217.667
1.54628 212.696
1.54653 207.838
1.54655 203.092
1.54659 198.454
1.54682 193.921
1.54768 189.492
1.55054 185.165
1.5532 183.001
1.55581 180.936
1.5586 176.804
1.55955 172.766
1.56029 168.82
1.56075 164.965
1.56139 161.197
1.56412 157.516
1.56671 155.756
1.5697 153.919
1.57282 150.403
1.57351 146.968
1.57418 143.612
1.57725 140.332
1.58034 138.707
1.58338 137.127
1.58651 133.996
1.58723 130.935
1.58793 127.945
1.59101 125.023
1.59409 123.588
1.59719 122.168
1.60037 119.378
1.60162 116.651
1.60481 113.987
1.60796 112.677
1.61111 111.384
1.61432 108.84
1.61557 106.354
1.61878 103.926
1.62195 102.732
1.62514 101.552
1.62837 99.2329
1.62962 96.9666
1.63286 94.7521
1.63607 93.6713
1.63933 92.5881
1.64317 90.4736
1.64702 88.4073
1.6503 87.392
1.65359 86.3883
1.65747 84.4153
1.66139 82.4875
1.66466 81.617
1.66861 80.6036
1.67517 78.7628
1.67914 77.7849
1.68245 76.964
1.68643 75.2063
1.69042 73.4887
1.69375 72.7132
1.69777 71.8104
1.70448 70.1704
1.70849 69.3645
1.71251 68.5678
1.71931 67.0019
1.72335 66.2324
1.72741 65.4717
1.73427 63.9764
1.73835 63.2417
1.74244 62.5153
1.74936 61.0876
1.75347 60.386
1.7576 59.6925
1.76458 58.3292
1.76873 57.6593
1.77289 56.9971
1.77993 55.6954
1.78412 55.0566
1.78834 54.4234
1.7959 53.1805
1.79964 52.759
1.80746 51.966
1.8153 51.1849
1.81908 50.7792
1.82678 49.6195
1.8311 49.0496
1.83542 48.4863
1.84319 47.3789
1.84703 47.0034
1.85505 46.2969
1.8631 45.6018
1.867 45.2396
1.87539 44.2064
1.87931 43.8603
1.88791 43.1968
1.89566 42.7007
1.90344 42.2103
1.91215 41.5717
1.91615 41.2463
1.92477 40.3043
1.92879 39.9888
1.93762 39.3838
1.94557 38.9315
1.95356 38.4844
1.9625 37.9022
1.9666 37.6055
1.97545 36.7466
1.97958 36.459
1.98865 35.9074
1.9968 35.4997
2.00548 35.0873
2.01417 34.6844
2.02292 34.286
2.0317 33.8922
2.04051 33.503
2.04938 33.1139
2.05778 32.7379
2.06721 32.2426
2.07152 31.9902
2.08085 31.2596
2.08519 31.0149
2.09475 30.5457
2.10334 30.1988
2.11247 29.8481
2.12164 29.5053
2.13085 29.1664
2.1401 28.8314
2.14939 28.5003
2.15872 28.173
2.16809 27.8494
2.1775 27.5296
2.18695 27.2134
2.19644 26.9008
2.20598 26.5919
2.21555 26.2865
2.22517 25.9846
2.23483 25.6861
2.24453 25.3911
2.25428 25.0995
2.26406 24.8113
2.27389 24.5266
2.28387 24.2446
2.29367 23.9815
2.30682 23.6909
2.31363 23.5595
2.33376 23.279
2.34065 23.1499
2.35407 22.8693
2.36417 22.6212
2.37455 22.3611
2.38486 22.1045
2.39521 21.8507
2.40561 21.5997
2.41605 21.3517
2.42654 21.1064
2.43707 20.8642
2.44777 20.6244
2.45828 20.4006
2.47237 20.1534
2.47966 20.0416
2.50124 19.803
2.50862 19.6931
2.523 19.4545
2.53383 19.2434
2.54495 19.0224
2.55613 18.8039
2.5671 18.5998
2.58181 18.3744
2.58943 18.2725
2.61196 18.055
2.61967 17.9548
2.63469 17.7374
2.64613 17.5447
2.65761 17.3542
2.67285 17.1441
2.68074 17.049
2.70406 16.846
2.71204 16.7525
2.72759 16.5497
2.73943 16.3699
2.75132 16.1921
2.76709 15.9961
2.77526 15.9073
2.7994 15.718
2.80767 15.6308
2.82376 15.4415
2.83602 15.2738
2.84833 15.1079
2.86466 14.925
2.87311 14.8422
2.89811 14.6656
2.90679 14.5841
2.92333 14.4166
2.93996 14.251
2.94876 14.1718
2.97442 14.0034
2.98332 13.9256
3.0003 13.7656
3.01737 13.6075
3.0264 13.5319
3.05273 13.3711
3.06188 13.2968
3.0793 13.144
3.09681 12.9931
3.10609 12.9208
3.13311 12.7673
3.14249 12.6964
3.16037 12.5505
3.17835 12.4064
3.18787 12.3374
3.21561 12.1908
3.22524 12.1231
3.24359 11.9838
3.26204 11.8462
3.27181 11.7803
3.30027 11.6404
3.31016 11.5756
3.32899 11.4427
3.34793 11.3113
3.35795 11.2484
3.38717 11.1148
3.39731 11.053
3.41664 10.926
3.4361 10.8005
3.44637 10.7408
3.47635 10.6205
3.49144 10.5539
3.5066 10.4876
3.53711 10.3702
3.54768 10.3128
3.56789 10.1944
3.58818 10.0773
3.59893 10.0213
3.63024 9.90222
3.64111 9.84716
3.66183 9.73407
3.68268 9.62227
3.69369 9.56906
3.72583 9.4619
3.74202 9.40252
3.75824 9.3438
3.79094 9.24551
3.80738 9.18778
3.82393 9.13012
3.8572 9.02788
3.86873 8.97795
3.89076 8.87484
3.91292 8.77291
3.92461 8.7244
3.95876 8.6267
3.97594 8.57256
3.9932 8.51876
4.02795 8.42336
4.03999 8.37678
4.06299 8.28057
4.08613 8.18547
4.09834 8.1402
4.134 8.04904
4.15197 7.99853
4.16997 7.94858
4.20625 7.86497
4.22451 7.81586
4.24285 7.76705
4.27977 7.68535
4.29832 7.63736
4.317 7.58943
4.35457 7.50443
4.36758 7.46294
4.39245 7.37722
4.41747 7.2925
4.43067 7.25217
4.46922 7.17096
4.48865 7.12595
4.50811 7.08145
4.54733 7.00696
4.56707 6.96321
4.5869 6.91972
4.6268 6.84694
4.64689 6.80418
4.66706 6.76169
4.70767 6.69057
4.72808 6.64879
4.74863 6.60706
4.78994 6.53307
4.80426 6.49694
4.83162 6.42233
4.85914 6.34857
4.87366 6.31346
4.91606 6.24276
4.93743 6.20358
4.95884 6.16484
5.00198 6.09999
5.0237 6.0619
5.0455 6.02404
5.0894 5.96068
5.1115 5.92346
5.13368 5.88647
5.17835 5.82455
5.20083 5.78818
5.22341 5.75203
5.26885 5.69153
5.29173 5.65599
5.3147 5.62067
5.36094 5.56155
5.38421 5.52681
5.40758 5.4923
5.45463 5.43453
5.47831 5.40059
5.50209 5.36687
5.54996 5.31042
5.57406 5.27725
5.59825 5.2443
5.64696 5.18914
5.67148 5.15673
5.6961 5.12453
5.74566 5.07063
5.7706 5.03896
5.79565 5.0075
5.84607 4.95482
5.87145 4.92388
5.89694 4.89314
5.94825 4.84195
5.97636 4.81143
6 4.78664


==> _datas/alpha_sweep_theo/LIF_fill_4.dat <==
x y
6 6.46346
6 6.49694
6 6.64879
6 6.80418
6 6.96321
6 7.12595
6 7.2925
6 7.46294
6 7.63736
6 7.81586
6 7.99853
6 8.18547
6 8.37678
6 8.57256
6 8.77291
6 8.97795
6 9.18778
6 9.40252
6 9.62227
6 9.84716
6 10.0773
6 10.3128
6 10.5539
6 10.8005
6 11.053
6 11.3113
6 11.5756
6 11.8462
6 12.1231
6 12.4064
6 12.6964
6 12.9931
6 13.2968
6 13.6075
6 13.9256
6 14.251
6 14.5841
6 14.925
6 15.2738
6 15.6308
6 15.9961
6 16.3699
6 16.7525
6 17.1441
6 17.5447
6 17.9548
6 18.3744
6 18.8039
6 19.2434
6 19.6931
6 20.1534
6 20.6244
6 21.1064
6 21.5997
6 22.1045
6 22.6212
6 23.1499
6 23.6909
6 24.2446
6 24.8113
6 25.3911
6 25.9846
6 26.5919
6 27.2134
6 27.8494
6 28.5003
6 29.1664
6 29.8481
6 30.5457
6 31.2596
6 31.9902
6 32.7379
6 33.503
6 34.286
6 35.0873
6 35.9074
6 36.7466
6 37.6055
6 38.4844
6 39.3838
6 40.3043
6 41.2463
6 42.2103
6 43.1968
6 44.2064
6 45.2396
6 46.2969
6 47.3789
6 48.4863
6 49.6195
6 50.7792
6 51.966
6 53.1805
6 54.4234
6 55.6954
6 56.9971
6 58.3292
6 59.6925
6 61.0876
6 62.5153
6 63.9764
6 65.4717
6 67.0019
6 68.5678
6 70.1704
6 71.8104
6 73.4887
6 75.2063
6 76.964
6 78.7628
6 80.6036
6 82.4875
6 84.4153
6 86.3883
6 88.4073
6 90.4736
6 92.5881
6 94.7521
6 96.9666
6 99.2329
6 101.552
6 103.926
6 106.354
6 108.84
6 111.384
6 113.987
6 116.651
6 119.378
6 122.168
6 125.023
6 127.945
6 130.935
6 133.996
6 137.127
6 140.332
6 143.612
6 146.968
6 150.403
6 153.919
6 157.516
6 161.197
6 164.965
6 168.82
6 172.766
6 176.804
6 180.936
6 185.165
6 189.492
6 193.921
6 198.454
6 203.092
6 207.838
6 212.696
6 217.667
6 222.754
6 227.96
6 233.288
6 238.741
6 244.32
6 250.031
6 255.874
6 261.855
6 267.975
6 274.238
6 280.647
6 287.206
6 293.919
6 300.788
6 307.818
6 315.012
6 322.375
6 329.909
6 337.62
6 345.511
6 353.586
6 361.85
6 370.307
6 378.962
6 387.819
6 396.883
6 406.159
6 415.651
6 425.366
6 435.307
6 445.481
6 455.893
6 466.548
6 477.452
6 488.611
6 500.031
6 511.717
6 523.677
6 535.916
6 548.442
6 561.26
6 574.377
6 587.802
6 601.54
6 615.599
6 629.986
6 644.71
6 659.778
6 675.198
6 690.979
6 707.128
6 723.655
6 740.568
6 757.877
6 775.59
6 793.717
6 812.267
6 831.251
6 850.679
6 870.561
6 890.908
6 911.73
6 933.039
6 954.846
6 977.162
6 1000
5.94825 1000
5.89694 1000
5.84607 1000
5.79565 1000
5.74566 1000
5.6961 1000
5.64696 1000
5.59825 1000
5.54996 1000
5.50209 1000
5.45463 1000
5.40758 1000
5.36094 1000
5.3147 1000
5.26885 1000
5.22341 1000
5.17835 1000
5.13368 1000
5.0894 1000
5.0455 1000
5.00198 1000
4.95884 1000
4.91606 1000
4.87366 1000
4.83162 1000
4.78994 1000
4.74863 1000
4.70767 1000
4.66706 1000
4.6268 1000
4.5869 1000
4.54733 1000
4.50811 1000
4.46922 1000
4.43067 1000
4.39245 1000
4.35457 1000
4.317 1000
4.27977 1000
4.24285 1000
4.20625 1000
4.16997 1000
4.134 1000
4.09834 1000
4.06299 1000
4.02795 1000
3.9932 1000
3.95876 1000
3.92461 1000
3.89076 1000
3.8572 1000
3.82393 1000
3.79094 1000
3.75824 1000
3.72583 1000
3.69369 1000
3.66183 1000
3.63024 1000
3.59893 1000
3.56789 1000
3.53711 1000
3.5066 1000
3.47635 1000
3.44637 1000
3.41664 1000
3.38717 1000
3.35795 1000
3.32899 1000
3.30027 1000
3.27181 1000
3.24359 1000
3.21561 1000
3.18787 1000
3.16037 1000
3.13311 1000
3.10609 1000
3.0793 1000
3.05273 1000
3.0264 1000
3.0003 1000
2.97442 1000
2.94876 1000
2.92333 1000
2.89811 1000
2.87311 1000
2.84833 1000
2.82376 1000
2.7994 1000
2.77526 1000
2.75132 1000
2.72759 1000
2.70406 1000
2.68074 1000
2.65761 1000
2.63469 1000
2.61196 1000
2.58943 1000
2.5671 1000
2.54495 1000
2.523 1000
2.50124 1000
2.47966 1000
2.45828 1000
2.43707 1000
2.41605 1000
2.39521 1000
2.37455 1000
2.35407 1000
2.33376 1000
2.31363 1000
2.29367 1000
2.27389 1000
2.25428 1000
2.23483 1000
2.21555 1000
2.19644 1000
2.1775 1000
2.15872 1000
2.1401 1000
2.12164 1000
2.10334 1000
2.08519 1000
2.06721 1000
2.04938 1000
2.0317 1000
2.01417 1000
1.9968 1000
1.97958 1000
1.9625 1000
1.94557 1000
1.92879 1000
1.91215 1000
1.89566 1000
1.87931 1000
1.8631 1000
1.84703 1000
1.8311 1000
1.8153 1000
1.79964 1000
1.78412 1000
1.76873 1000
1.75347 1000
1.73835 1000
1.72335 1000
1.70849 1000
1.69375 1000
1.67914 1000
1.66466 1000
1.6503 1000
1.63607 1000
1.62195 1000
1.60796 1000
1.59409 1000
1.58034 1000
1.56671 1000
1.5532 1000
1.5398 1000
1.52652 1000
1.51335 1000
1.50753 1000
1.50758 977.162
1.50778 954.846
1.50813 933.039
1.50845 911.73
1.50897 890.908
1.50977 870.561
1.51028 850.679
1.51046 831.251
1.51076 812.267
1.51127 793.717
1.5116 775.59
1.51168 757.877
1.51169 740.568
1.51172 723.655
1.51201 707.128
1.51316 690.979
1.51335 689.339
1.51503 675.198
1.51614 659.778
1.51639 644.71
1.51645 629.986
1.51662 615.599
1.51693 601.54
1.51714 587.802
1.51735 574.377
1.51799 561.26
1.51906 548.442
1.51981 535.916
1.52037 523.677
1.52131 511.717
1.52225 500.031
1.52288 488.611
1.52366 477.452
1.52463 466.548
1.52518 455.893
1.52532 445.481
1.52563 435.307
1.52652 429.132
1.52722 425.366
1.53057 415.651
1.53291 406.159
1.53347 396.883
1.53351 387.819
1.53352 378.962
1.53353 370.307
1.53357 361.85
1.53378 353.586
1.53449 345.511
1.53566 337.62
1.53674 329.909
1.53847 322.375
1.5398 318.886
1.54141 315.012
1.54332 307.818
1.54458 300.788
1.54592 293.919
1.5471 287.206
1.54836 280.647
1.54928 274.238
1.54998 267.975
1.55181 261.855
1.5532 259.331
1.55545 255.874
1.55844 250.031
1.55972 244.32
1.56 238.741
1.56031 233.288
1.56179 227.96
1.56531 222.754
1.56671 221.151
1.57041 217.667
1.57298 212.696
1.57352 207.838
1.5738 203.092
1.57467 198.454
1.57762 193.921
1.58034 191.698
1.5831 189.492
1.58627 185.165
1.58756 180.936
1.58857 176.804
1.59144 172.766
1.59409 170.833
1.59714 168.82
1.60036 164.965
1.60167 161.197
1.60494 157.516
1.60796 155.707
1.611 153.919
1.61428 150.403
1.61558 146.968
1.61881 143.612
1.62195 141.974
1.62515 140.332
1.62899 137.127
1.63281 133.996
1.63607 132.432
1.63921 130.935
1.64251 127.945
1.64382 125.023
1.6471 122.168
1.6503 120.775
1.65358 119.378
1.65747 116.651
1.6614 113.987
1.66466 112.785
1.66861 111.384
1.67517 108.84
1.67914 107.488
1.68245 106.354
1.68643 103.926
1.69042 101.552
1.69375 100.48
1.69777 99.2329
1.70445 96.9666
1.70849 95.7626
1.71186 94.7521
1.71591 92.5881
1.71997 90.4736
1.72335 89.5188
1.72744 88.4073
1.73427 86.3883
1.73835 85.3962
1.74244 84.4153
1.74936 82.4875
1.75347 81.5401
1.7576 80.6036
1.76458 78.7628
1.76873 77.8594
1.77291 76.964
1.78041 75.2063
1.78412 74.6102
1.79186 73.4887
1.79964 72.3842
1.80339 71.8104
1.81102 70.1704
1.8153 69.3645
1.81959 68.5678
1.82729 67.0019
1.8311 66.4708
1.83904 65.4717
1.84703 64.4886
1.85089 63.9764
1.85921 62.5153
1.8631 62.0188
1.87119 61.0876
1.87931 60.1704
1.88324 59.6925
1.8917 58.3292
1.89566 57.866
1.90389 56.9971
1.91215 56.1413
1.91616 55.6954
1.92477 54.4234
1.92879 53.9974
1.93763 53.1805
1.94557 52.5766
1.95402 51.966
1.9625 51.3624
1.97055 50.7792
1.97958 50.011
1.98371 49.6195
1.99264 48.4863
1.9968 48.1067
2.00595 47.3789
2.01417 46.8409
2.02292 46.2969
2.0317 45.7652
2.04051 45.2396
2.04938 44.7141
2.05778 44.2064
2.06721 43.5376
2.07152 43.1968
2.08085 42.2103
2.08519 41.8798
2.09475 41.2463
2.10334 40.7779
2.11247 40.3043
2.12164 39.8414
2.13085 39.3838
2.1401 38.9315
2.14939 38.4844
2.15872 38.0424
2.16809 37.6055
2.1775 37.1736
2.18695 36.7466
2.19644 36.3246
2.20598 35.9074
2.21555 35.495
2.22517 35.0873
2.23483 34.6844
2.24453 34.286
2.25428 33.8922
2.26406 33.503
2.27389 33.1186
2.28387 32.7379
2.29367 32.3826
2.30682 31.9902
2.31363 31.8127
2.33376 31.434
2.34065 31.2596
2.35407 30.8808
2.36417 30.5457
2.37455 30.1945
2.38486 29.8481
2.39521 29.5053
2.40561 29.1664
2.41605 28.8314
2.42654 28.5003
2.43707 28.1733
2.44777 27.8494
2.45828 27.5472
2.47237 27.2134
2.47966 27.0624
2.50124 26.7402
2.50862 26.5919
2.523 26.2696
2.53383 25.9846
2.54495 25.6861
2.55613 25.3911
2.5671 25.1156
2.58181 24.8113
2.58943 24.6736
2.61196 24.3799
2.61967 24.2446
2.63469 23.9511
2.64613 23.6909
2.65761 23.4336
2.67285 23.1499
2.68074 23.0214
2.70406 22.7474
2.71204 22.6212
2.72759 22.3473
2.73943 22.1045
2.75132 21.8645
2.76709 21.5997
2.77526 21.4799
2.7994 21.2242
2.80767 21.1064
2.82376 20.8509
2.83602 20.6244
2.84833 20.4004
2.86466 20.1534
2.87311 20.0416
2.89811 19.8032
2.90679 19.6931
2.92333 19.4669
2.93996 19.2434
2.94876 19.1364
2.97442 18.9088
2.9832 18.8039
3.0003 18.5762
3.01332 18.3744
3.0264 18.1749
3.04375 17.9548
3.05273 17.8552
3.0793 17.6429
3.08852 17.5447
3.10609 17.3432
3.12376 17.1441
3.13311 17.0487
3.16037 16.8462
3.16984 16.7525
3.18787 16.5601
3.20603 16.3699
3.21561 16.2794
3.24359 16.0971
3.25767 15.9961
3.27181 15.8957
3.30027 15.7177
3.31014 15.6308
3.32899 15.4512
3.34793 15.2738
3.35795 15.1888
3.38717 15.0084
3.39731 14.925
3.41664 14.7535
3.43608 14.5841
3.44637 14.503
3.47635 14.3307
3.48676 14.251
3.5066 14.0874
3.52657 13.9256
3.53711 13.8486
3.56789 13.6935
3.58337 13.6075
3.59893 13.5221
3.63024 13.3707
3.64109 13.2968
3.66183 13.144
3.68268 12.9931
3.69369 12.9212
3.72583 12.7765
3.742 12.6964
3.75824 12.6167
3.79094 12.4754
3.80227 12.4064
3.82393 12.2639
3.84571 12.1231
3.8572 12.056
3.89076 11.921
3.90767 11.8462
3.92461 11.7722
3.95876 11.6484
3.97592 11.5756
3.9932 11.503
4.02795 11.3742
4.03999 11.3113
4.06299 11.1814
4.08613 11.053
4.09834 10.9918
4.134 10.8687
4.15197 10.8005
4.16997 10.7331
4.20625 10.6202
4.22449 10.5539
4.24285 10.4876
4.27977 10.3702
4.29256 10.3128
4.317 10.1944
4.34159 10.0773
4.35457 10.0216
4.39245 9.90935
4.41155 9.84716
4.43067 9.78567
4.46922 9.68274
4.48862 9.62227
4.50811 9.56218
4.54733 9.4616
4.56707 9.40252
4.5869 9.3438
4.6268 9.24552
4.64689 9.18778
4.66706 9.13041
4.70767 9.03437
4.72808 8.97795
4.74863 8.92161
4.78994 8.8217
4.80426 8.77291
4.83162 8.67216
4.85914 8.57256
4.87366 8.52515
4.91606 8.42968
4.93743 8.37678
4.95884 8.32447
5.00198 8.2369
5.0237 8.18547
5.0455 8.13435
5.0894 8.04879
5.1115 7.99853
5.13368 7.94858
5.17835 7.86497
5.20083 7.81586
5.22341 7.76705
5.26885 7.68535
5.29173 7.63736
5.3147 7.58966
5.36094 7.50983
5.38421 7.46294
5.40758 7.41633
5.45463 7.33832
5.47831 7.2925
5.50209 7.24696
5.54996 7.17073
5.57406 7.12595
5.59825 7.08145
5.64696 7.00696
5.67148 6.96321
5.6961 6.91972
5.74566 6.84694
5.7706 6.80418
5.79565 6.76169
5.84607 6.69057
5.87145 6.64879
5.89694 6.60727
5.94825 6.53815
5.97636 6.49694
6 6.46346


==> _datas/alpha_sweep_theo/LIF_fill_5.dat <==
x y
6 8.14329
6 8.18547
6 8.37678
6 8.57256
6 8.77291
6 8.97795
6 9.18778
6 9.40252
6 9.62227
6 9.84716
6 10.0773
6 10.3128
6 10.5539
6 10.8005
6 11.053
6 11.3113
6 11.5756
6 11.8462
6 12.1231
6 12.4064
6 12.6964
6 12.9931
6 13.2968
6 13.6075
6 13.9256
6 14.251
6 14.5841
6 14.925
6 15.2738
6 15.6308
6 15.9961
6 16.3699
6 16.7525
6 17.1441
6 17.5447
6 17.9548
6 18.3744
6 18.8039
6 19.2434
6 19.6931
6 20.1534
6 20.6244
6 21.1064
6 21.5997
6 22.1045
6 22.6212
6 23.1499
6 23.6909
6 24.2446
6 24.8113
6 25.3911
6 25.9846
6 26.5919
6 27.2134
6 27.8494
6 28.5003
6 29.1664
6 29.8481
6 30.5457
6 31.2596
6 31.9902
6 32.7379
6 33.503
6 34.286
6 35.0873
6 35.9074
6 36.7466
6 37.6055
6 38.4844
6 39.3838
6 40.3043
6 41.2463
6 42.2103
6 43.1968
6 44.2064
6 45.2396
6 46.2969
6 47.3789
6 48.4863
6 49.6195
6 50.7792
6 51.966
6 53.1805
6 54.4234
6 55.6954
6 56.9971
6 58.3292
6 59.6925
6 61.0876
6 62.5153
6 63.9764
6 65.4717
6 67.0019
6 68.5678
6 70.1704
6 71.8104
6 73.4887
6 75.2063
6 76.964
6 78.7628
6 80.6036
6 82.4875
6 84.4153
6 86.3883
6 88.4073
6 90.4736
6 92.5881
6 94.7521
6 96.9666
6 99.2329
6 101.552
6 103.926
6 106.354
6 108.84
6 111.384
6 113.987
6 116.651
6 119.378
6 122.168
6 125.023
6 127.945
6 130.935
6 133.996
6 137.127
6 140.332
6 143.612
6 146.968
6 150.403
6 153.919
6 157.516
6 161.197
6 164.965
6 168.82
6 172.766
6 176.804
6 180.936
6 185.165
6 189.492
6 193.921
6 198.454
6 203.092
6 207.838
6 212.696
6 217.667
6 222.754
6 227.96
6 233.288
6 238.741
6 244.32
6 250.031
6 255.874
6 261.855
6 267.975
6 274.238
6 280.647
6 287.206
6 293.919
6 300.788
6 307.818
6 315.012
6 322.375
6 329.909
6 337.62
6 345.511
6 353.586
6 361.85
6 370.307
6 378.962
6 387.819
6 396.883
6 406.159
6 415.651
6 425.366
6 435.307
6 445.481
6 455.893
6 466.548
6 477.452
6 488.611
6 500.031
6 511.717
6 523.677
6 535.916
6 548.442
6 561.26
6 574.377
6 587.802
6 601.54
6 615.599
6 629.986
6 644.71
6 659.778
6 675.198
6 690.979
6 707.128
6 723.655
6 740.568
6 757.877
6 775.59
6 793.717
6 812.267
6 831.251
6 850.679
6 870.561
6 890.908
6 911.73
6 933.039
6 954.846
6 977.162
6 1000
5.94825 1000
5.89694 1000
5.84607 1000
5.79565 1000
5.74566 1000
5.6961 1000
5.64696 1000
5.59825 1000
5.54996 1000
5.50209 1000
5.45463 1000
5.40758 1000
5.36094 1000
5.3147 1000
5.26885 1000
5.22341 1000
5.17835 1000
5.13368 1000
5.0894 1000
5.0455 1000
5.00198 1000
4.95884 1000
4.91606 1000
4.87366 1000
4.83162 1000
4.78994 1000
4.74863 1000
4.70767 1000
4.66706 1000
4.6268 1000
4.5869 1000
4.54733 1000
4.50811 1000
4.46922 1000
4.43067 1000
4.39245 1000
4.35457 1000
4.317 1000
4.27977 1000
4.24285 1000
4.20625 1000
4.16997 1000
4.134 1000
4.09834 1000
4.06299 1000
4.02795 1000
3.9932 1000
3.95876 1000
3.92461 1000
3.89076 1000
3.8572 1000
3.82393 1000
3.79094 1000
3.75824 1000
3.72583 1000
3.69369 1000
3.66183 1000
3.63024 1000
3.59893 1000
3.56789 1000
3.53711 1000
3.5066 1000
3.47635 1000
3.44637 1000
3.41664 1000
3.38717 1000
3.35795 1000
3.32899 1000
3.30027 1000
3.27181 1000
3.24359 1000
3.21561 1000
3.18787 1000
3.16037 1000
3.13311 1000
3.10609 1000
3.0793 1000
3.05273 1000
3.0264 1000
3.0003 1000
2.97442 1000
2.94876 1000
2.92333 1000
2.89811 1000
2.87311 1000
2.84833 1000
2.82376 1000
2.7994 1000
2.77526 1000
2.75132 1000
2.72759 1000
2.70406 1000
2.68074 1000
2.65761 1000
2.63469 1000
2.61196 1000
2.58943 1000
2.5671 1000
2.54495 1000
2.523 1000
2.50124 1000
2.47966 1000
2.45828 1000
2.43707 1000
2.41605 1000
2.39521 1000
2.37455 1000
2.35407 1000
2.33376 1000
2.31363 1000
2.29367 1000
2.27389 1000
2.25428 1000
2.23483 1000
2.21555 1000
2.19644 1000
2.1775 1000
2.15872 1000
2.1401 1000
2.12164 1000
2.10334 1000
2.08519 1000
2.06721 1000
2.04938 1000
2.0317 1000
2.01417 1000
1.9968 1000
1.97958 1000
1.9625 1000
1.94557 1000
1.92879 1000
1.91215 1000
1.89566 1000
1.87931 1000
1.8631 1000
1.84703 1000
1.8311 1000
1.8153 1000
1.79964 1000
1.78412 1000
1.76873 1000
1.75347 1000
1.73835 1000
1.72335 1000
1.70849 1000
1.69375 1000
1.67914 1000
1.66466 1000
1.6503 1000
1.63607 1000
1.62195 1000
1.60796 1000
1.59409 1000
1.58034 1000
1.56671 1000
1.5532 1000
1.5398 1000
1.52652 1000
1.51335 1000
1.51264 1000
1.5127 977.162
1.51299 954.846
1.51335 939.676
1.51354 933.039
1.51405 911.73
1.51472 890.908
1.51565 870.561
1.51619 850.679
1.5164 831.251
1.51681 812.267
1.51752 793.717
1.51797 775.59
1.51807 757.877
1.51808 740.568
1.51814 723.655
1.51856 707.128
1.51997 690.979
1.52201 675.198
1.52317 659.778
1.52342 644.71
1.52352 629.986
1.52387 615.599
1.52449 601.54
1.52493 587.802
1.52527 574.377
1.52621 561.26
1.52652 558.48
1.52779 548.442
1.52882 535.916
1.52966 523.677
1.53093 511.717
1.53213 500.031
1.53316 488.611
1.53413 477.452
1.53488 466.548
1.53522 455.893
1.53533 445.481
1.53582 435.307
1.53812 425.366
1.5398 421.355
1.5427 415.651
1.54576 406.159
1.54646 396.883
1.54652 387.819
1.54655 378.962
1.54667 370.307
1.54698 361.85
1.54792 353.586
1.55054 345.511
1.5532 340.011
1.55446 337.62
1.55666 329.909
1.55797 322.375
1.55933 315.012
1.56055 307.818
1.56192 300.788
1.56322 293.919
1.56521 287.206
1.56671 284.093
1.56853 280.647
1.57092 274.238
1.57269 267.975
1.57486 261.855
1.57818 255.874
1.58034 252.914
1.58249 250.031
1.58562 244.32
1.58697 238.741
1.58777 233.288
1.59065 227.96
1.59409 224.878
1.59637 222.754
1.6 217.667
1.60099 212.696
1.6018 207.838
1.60484 203.092
1.60796 200.552
1.61061 198.454
1.61402 193.921
1.61585 189.492
1.61912 185.165
1.62195 183.029
1.62487 180.936
1.62875 176.804
1.63281 172.766
1.63607 170.694
1.63892 168.82
1.64227 164.965
1.64378 161.197
1.64719 157.516
1.6503 155.716
1.65346 153.919
1.65743 150.403
1.66138 146.968
1.66466 145.278
1.66795 143.612
1.67192 140.332
1.67591 137.127
1.67914 135.691
1.68313 133.996
1.68974 130.935
1.69375 129.297
1.69702 127.945
1.70108 125.023
1.70513 122.168
1.70849 120.876
1.71253 119.378
1.71931 116.651
1.72335 115.309
1.72739 113.987
1.73427 111.384
1.73835 110.103
1.74243 108.84
1.74936 106.354
1.75347 105.133
1.75759 103.926
1.76458 101.552
1.76873 100.385
1.77289 99.2329
1.77993 96.9666
1.78412 95.8525
1.78831 94.7521
1.79542 92.5881
1.79964 91.526
1.8039 90.4736
1.81153 88.4073
1.8153 87.7065
1.82318 86.3883
1.8311 85.0897
1.83491 84.4153
1.84267 82.4875
1.84703 81.5401
1.85139 80.6036
1.85923 78.7628
1.8631 78.1385
1.87119 76.964
1.87931 75.8084
1.88324 75.2063
1.89171 73.4887
1.89566 72.9134
1.90434 71.8104
1.91215 70.9856
1.92 70.1704
1.92879 69.1088
1.93282 68.5678
1.94152 67.0019
1.94557 66.4773
1.95448 65.4717
1.9625 64.7197
1.97055 63.9764
1.97958 63.0086
1.98371 62.5153
1.99264 61.0876
1.9968 60.6094
2.00595 59.6925
2.01417 59.0147
2.02292 58.3292
2.0317 57.6594
2.04052 56.9971
2.04938 56.3425
2.05826 55.6954
2.06721 55.0485
2.07568 54.4234
2.08519 53.6001
2.08955 53.1805
2.09895 51.966
2.10334 51.5592
2.11297 50.7792
2.12164 50.2026
2.13085 49.6195
2.1401 49.0496
2.14939 48.4863
2.15872 47.9294
2.16809 47.3789
2.1775 46.8348
2.18695 46.2969
2.19644 45.7652
2.20598 45.2396
2.21555 44.72
2.22517 44.2064
2.23483 43.6987
2.24453 43.1968
2.25428 42.7007
2.26406 42.2103
2.27389 41.7259
2.28387 41.2463
2.29367 40.7987
2.30682 40.3043
2.31363 40.0807
2.33376 39.6035
2.34065 39.3838
2.35407 38.9065
2.36417 38.4844
2.37455 38.042
2.38486 37.6055
2.39521 37.1736
2.40561 36.7466
2.41605 36.3246
2.42654 35.9074
2.43707 35.4954
2.44777 35.0873
2.45828 34.7066
2.47237 34.286
2.47966 34.0958
2.50124 33.6899
2.50862 33.503
2.523 33.097
2.53383 32.7379
2.54495 32.3619
2.55613 31.9902
2.5671 31.6431
2.58181 31.2596
2.58943 31.0862
2.61196 30.7161
2.61967 30.5457
2.63469 30.1755
2.646 29.8481
2.65761 29.5053
2.66928 29.1664
2.68074 28.8499
2.6961 28.5003
2.70406 28.3422
2.72759 28.0048
2.73564 27.8494
2.75132 27.5122
2.76326 27.2134
2.77526 26.9178
2.79117 26.5919
2.7994 26.4444
2.82376 26.1299
2.83222 25.9846
2.84833 25.6861
2.86453 25.3911
2.87311 25.25
2.89811 24.9497
2.90666 24.8113
2.92333 24.5108
2.93602 24.2446
2.94876 23.9813
2.96566 23.6909
2.97442 23.5595
3.0003 23.2793
3.00928 23.1499
3.0264 22.884
3.04362 22.6212
3.05273 22.4954
3.0793 22.2281
3.08852 22.1045
3.10609 21.8507
3.12376 21.5997
3.13311 21.4796
3.16037 21.2244
3.16984 21.1064
3.18787 20.864
3.20601 20.6244
3.21561 20.5097
3.24359 20.2661
3.2533 20.1534
3.27181 19.9219
3.29044 19.6931
3.30027 19.5842
3.32899 19.3649
3.34344 19.2434
3.35795 19.1226
3.38717 18.9084
3.39729 18.8039
3.41664 18.5879
3.43608 18.3744
3.44637 18.2723
3.47635 18.0552
3.48676 17.9548
3.5066 17.7486
3.52657 17.5447
3.53711 17.4477
3.56789 17.2523
3.58337 17.1441
3.59893 17.0365
3.63024 16.8457
3.64109 16.7525
3.66183 16.5601
3.68268 16.3699
3.69369 16.2794
3.72583 16.0971
3.742 15.9961
3.75824 15.8957
3.79094 15.7177
3.80227 15.6308
3.82393 15.4512
3.84571 15.2738
3.8572 15.1893
3.89076 15.0192
3.90767 14.925
3.92461 14.8318
3.95876 14.6757
3.97592 14.5841
3.9932 14.4926
4.02795 14.3303
4.03999 14.251
4.06299 14.0874
4.08613 13.9256
4.09834 13.8486
4.134 13.6935
4.15197 13.6075
4.16997 13.5226
4.20625 13.3803
4.22449 13.2968
4.24285 13.2133
4.27977 13.0653
4.29256 12.9931
4.317 12.8439
4.34159 12.6964
4.35457 12.6261
4.39245 12.4847
4.41155 12.4064
4.43067 12.3289
4.46922 12.1992
4.48862 12.1231
4.50811 12.0473
4.54733 11.9206
4.56707 11.8462
4.5869 11.7722
4.6268 11.6484
4.64686 11.5756
4.66706 11.503
4.70767 11.3742
4.72174 11.3113
4.74863 11.1814
4.77567 11.053
4.78994 10.9918
4.83162 10.8687
4.85262 10.8005
4.87366 10.7331
4.91606 10.6202
4.9374 10.5539
4.95884 10.488
5.00198 10.3776
5.0237 10.3128
5.0455 10.2484
5.0894 10.1406
5.1115 10.0773
5.13368 10.0144
5.17835 9.90904
5.20083 9.84716
5.22341 9.78567
5.26885 9.68274
5.29173 9.62227
5.3147 9.56218
5.36094 9.4616
5.38421 9.40252
5.40758 9.3438
5.45463 9.24552
5.47831 9.18778
5.50209 9.13041
5.54996 9.03437
5.57406 8.97795
5.59825 8.92189
5.64696 8.82804
5.67148 8.77291
5.6961 8.71813
5.74566 8.62643
5.7706 8.57256
5.79565 8.51902
5.84607 8.42942
5.87145 8.37678
5.89694 8.32447
5.94825 8.23739
5.97636 8.18547
6 8.14329


==> _datas/alpha_sweep_theo/LIF_fill_6.dat <==
x y
6 9.79642
6 9.84716
6 10.0773
6 10.3128
6 10.5539
6 10.8005
6 11.053
6 11.3113
6 11.5756
6 11.8462
6 12.1231
6 12.4064
6 12.6964
6 12.9931
6 13.2968
6 13.6075
6 13.9256
6 14.251
6 14.5841
6 14.925
6 15.2738
6 15.6308
6 15.9961
6 16.3699
6 16.7525
6 17.1441
6 17.5447
6 17.9548
6 18.3744
6 18.8039
6 19.2434
6 19.6931
6 20.1534
6 20.6244
6 21.1064
6 21.5997
6 22.1045
6 22.6212
6 23.1499
6 23.6909
6 24.2446
6 24.8113
6 25.3911
6 25.9846
6 26.5919
6 27.2134
6 27.8494
6 28.5003
6 29.1664
6 29.8481
6 30.5457
6 31.2596
6 31.9902
6 32.7379
6 33.503
6 34.286
6 35.0873
6 35.9074
6 36.7466
6 37.6055
6 38.4844
6 39.3838
6 40.3043
6 41.2463
6 42.2103
6 43.1968
6 44.2064
6 45.2396
6 46.2969
6 47.3789
6 48.4863
6 49.6195
6 50.7792
6 51.966
6 53.1805
6 54.4234
6 55.6954
6 56.9971
6 58.3292
6 59.6925
6 61.0876
6 62.5153
6 63.9764
6 65.4717
6 67.0019
6 68.5678
6 70.1704
6 71.8104
6 73.4887
6 75.2063
6 76.964
6 78.7628
6 80.6036
6 82.4875
6 84.4153
6 86.3883
6 88.4073
6 90.4736
6 92.5881
6 94.7521
6 96.9666
6 99.2329
6 101.552
6 103.926
6 106.354
6 108.84
6 111.384
6 113.987
6 116.651
6 119.378
6 122.168
6 125.023
6 127.945
6 130.935
6 133.996
6 137.127
6 140.332
6 143.612
6 146.968
6 150.403
6 153.919
6 157.516
6 161.197
6 164.965
6 168.82
6 172.766
6 176.804
6 180.936
6 185.165
6 189.492
6 193.921
6 198.454
6 203.092
6 207.838
6 212.696
6 217.667
6 222.754
6 227.96
6 233.288
6 238.741
6 244.32
6 250.031
6 255.874
6 261.855
6 267.975
6 274.238
6 280.647
6 287.206
6 293.919
6 300.788
6 307.818
6 315.012
6 322.375
6 329.909
6 337.62
6 345.511
6 353.586
6 361.85
6 370.307
6 378.962
6 387.819
6 396.883
6 406.159
6 415.651
6 425.366
6 435.307
6 445.481
6 455.893
6 466.548
6 477.452
6 488.611
6 500.031
6 511.717
6 523.677
6 535.916
6 548.442
6 561.26
6 574.377
6 587.802
6 601.54
6 615.599
6 629.986
6 644.71
6 659.778
6 675.198
6 690.979
6 707.128
6 723.655
6 740.568
6 757.877
6 775.59
6 793.717
6 812.267
6 831.251
6 850.679
6 870.561
6 890.908
6 911.73
6 933.039
6 954.846
6 977.162
6 1000
5.94825 1000
5.89694 1000
5.84607 1000
5.79565 1000
5.74566 1000
5.6961 1000
5.64696 1000
5.59825 1000
5.54996 1000
5.50209 1000
5.45463 1000
5.40758 1000
5.36094 1000
5.3147 1000
5.26885 1000
5.22341 1000
5.17835 1000
5.13368 1000
5.0894 1000
5.0455 1000
5.00198 1000
4.95884 1000
4.91606 1000
4.87366 1000
4.83162 1000
4.78994 1000
4.74863 1000
4.70767 1000
4.66706 1000
4.6268 1000
4.5869 1000
4.54733 1000
4.50811 1000
4.46922 1000
4.43067 1000
4.39245 1000
4.35457 1000
4.317 1000
4.27977 1000
4.24285 1000
4.20625 1000
4.16997 1000
4.134 1000
4.09834 1000
4.06299 1000
4.02795 1000
3.9932 1000
3.95876 1000
3.92461 1000
3.89076 1000
3.8572 1000
3.82393 1000
3.79094 1000
3.75824 1000
3.72583 1000
3.69369 1000
3.66183 1000
3.63024 1000
3.59893 1000
3.56789 1000
3.53711 1000
3.5066 1000
3.47635 1000
3.44637 1000
3.41664 1000
3.38717 1000
3.35795 1000
3.32899 1000
3.30027 1000
3.27181 1000
3.24359 1000
3.21561 1000
3.18787 1000
3.16037 1000
3.13311 1000
3.10609 1000
3.0793 1000
3.05273 1000
3.0264 1000
3.0003 1000
2.97442 1000
2.94876 1000
2.92333 1000
2.89811 1000
2.87311 1000
2.84833 1000
2.82376 1000
2.7994 1000
2.77526 1000
2.75132 1000
2.72759 1000
2.70406 1000
2.68074 1000
2.65761 1000
2.63469 1000
2.61196 1000
2.58943 1000
2.5671 1000
2.54495 1000
2.523 1000
2.50124 1000
2.47966 1000
2.45828 1000
2.43707 1000
2.41605 1000
2.39521 1000
2.37455 1000
2.35407 1000
2.33376 1000
2.31363 1000
2.29367 1000
2.27389 1000
2.25428 1000
2.23483 1000
2.21555 1000
2.19644 1000
2.1775 1000
2.15872 1000
2.1401 1000
2.12164 1000
2.10334 1000
2.08519 1000
2.06721 1000
2.04938 1000
2.0317 1000
2.01417 1000
1.9968 1000
1.97958 1000
1.9625 1000
1.94557 1000
1.92879 1000
1.91215 1000
1.89566 1000
1.87931 1000
1.8631 1000
1.84703 1000
1.8311 1000
1.8153 1000
1.79964 1000
1.78412 1000
1.76873 1000
1.75347 1000
1.73835 1000
1.72335 1000
1.70849 1000
1.69375 1000
1.67914 1000
1.66466 1000
1.6503 1000
1.63607 1000
1.62195 1000
1.60796 1000
1.59409 1000
1.58034 1000
1.56671 1000
1.5532 1000
1.5398 1000
1.52652 1000
1.51844 1000
1.51854 977.162
1.51899 954.846
1.51977 933.039
1.52036 911.73
1.52095 890.908
1.52171 870.561
1.52215 850.679
1.52235 831.251
1.52288 812.267
1.52376 793.717
1.52433 775.59
1.52446 757.877
1.52448 740.568
1.52457 723.655
1.52514 707.128
1.52652 693.655
1.5269 690.979
1.52958 675.198
1.53081 659.778
1.53107 644.71
1.53122 629.986
1.53182 615.599
1.53288 601.54
1.53366 587.802
1.53432 574.377
1.53567 561.26
1.5372 548.442
1.5381 535.916
1.53913 523.677
1.5398 518.845
1.54088 511.717
1.54256 500.031
1.54431 488.611
1.5459 477.452
1.54671 466.548
1.54692 455.893
1.547 445.481
1.54767 435.307
1.5507 425.366
1.5532 420.599
1.55598 415.651
1.5592 406.159
1.55992 396.883
1.56 387.819
1.56022 378.962
1.56097 370.307
1.56251 361.85
1.56524 353.586
1.56671 350.804
1.56949 345.511
1.57248 337.62
1.57408 329.909
1.57551 322.375
1.57682 315.012
1.57883 307.818
1.58034 304.505
1.5822 300.788
1.5848 293.919
1.58722 287.206
1.58966 280.647
1.59235 274.238
1.59409 271.371
1.59634 267.975
1.59972 261.855
1.60239 255.874
1.60603 250.031
1.60796 247.65
1.61105 244.32
1.61423 238.741
1.61569 233.288
1.61912 227.96
1.62195 225.342
1.62479 222.754
1.62827 217.667
1.62975 212.696
1.63306 207.838
1.63607 205.468
1.63915 203.092
1.64315 198.454
1.64703 193.921
1.6503 191.512
1.65317 189.492
1.65744 185.165
1.66159 180.936
1.66466 178.858
1.66773 176.804
1.67189 172.766
1.67607 168.82
1.67914 166.878
1.68238 164.965
1.68646 161.197
1.6906 157.516
1.69375 155.88
1.69778 153.919
1.70447 150.403
1.70849 148.648
1.71228 146.968
1.71912 143.612
1.72335 141.763
1.72651 140.332
1.73074 137.127
1.73495 133.996
1.73835 132.578
1.74246 130.935
1.74939 127.945
1.75347 126.474
1.75759 125.023
1.76459 122.168
1.76873 120.766
1.7729 119.378
1.78042 116.651
1.78412 115.726
1.79183 113.987
1.79964 112.266
1.80333 111.384
1.81101 108.84
1.8153 107.585
1.81955 106.354
1.82679 103.926
1.8311 102.732
1.83542 101.552
1.84319 99.2329
1.84703 98.4461
1.85504 96.9666
1.8631 95.5095
1.86699 94.7521
1.87538 92.5881
1.87931 91.8526
1.88747 90.4736
1.89566 89.1149
1.89962 88.4073
1.90817 86.3883
1.91215 85.7119
1.92091 84.4153
1.92879 83.4457
1.9367 82.4875
1.94557 81.2394
1.94963 80.6036
1.95841 78.7628
1.9625 78.146
1.97148 76.964
1.97958 76.08
1.9877 75.2063
1.9968 74.0685
2.00097 73.4887
2.00998 71.8104
2.01417 71.2483
2.0234 70.1704
2.0317 69.3736
2.04053 68.5678
2.04938 67.7804
2.05827 67.0019
2.06721 66.2323
2.07618 65.4717
2.08519 64.7196
2.09423 63.9764
2.10334 63.2333
2.11196 62.5153
2.12164 61.5695
2.12607 61.0876
2.13564 59.6925
2.1401 59.2252
2.1499 58.3292
2.15872 57.6669
2.1681 56.9971
2.1775 56.3425
2.18695 55.6954
2.19644 55.0557
2.20598 54.4234
2.21555 53.7984
2.22517 53.1805
2.23483 52.5697
2.24453 51.966
2.25428 51.3697
2.26417 50.7792
2.27389 50.2282
2.28693 49.6195
2.29367 49.3442
2.31363 48.7567
2.32046 48.4863
2.33376 47.8987
2.34378 47.3789
2.35407 46.8343
2.36429 46.2969
2.37455 45.7652
2.38486 45.2396
2.39521 44.72
2.40561 44.2064
2.41605 43.6991
2.42666 43.1968
2.43707 42.7281
2.45104 42.2103
2.45828 41.9761
2.47966 41.4764
2.48698 41.2463
2.50124 40.7464
2.51197 40.3043
2.523 39.841
2.53395 39.3838
2.54495 38.9319
2.55613 38.4844
2.5671 38.0668
2.58181 37.6055
2.58943 37.3968
2.61196 36.9516
2.61967 36.7466
2.63469 36.3017
2.64613 35.9074
2.65761 35.5174
2.67285 35.0873
2.68074 34.8927
2.70406 34.4773
2.71204 34.286
2.72759 33.8709
2.73943 33.503
2.75132 33.1391
2.76709 32.7379
2.77526 32.5562
2.7994 32.1686
2.80767 31.9902
2.82376 31.6028
2.83602 31.2596
2.84833 30.9201
2.86466 30.5457
2.87311 30.3762
2.89811 30.015
2.90679 29.8481
2.92333 29.5053
2.93996 29.1664
2.94876 29.0042
2.97442 28.6593
2.9832 28.5003
3.0003 28.1552
3.01332 27.8494
3.0264 27.5469
3.04375 27.2134
3.05273 27.0624
3.0793 26.7406
3.08852 26.5919
3.10609 26.2865
3.12376 25.9846
3.13311 25.8401
3.16037 25.5331
3.16984 25.3911
3.18787 25.0995
3.20603 24.8113
3.21561 24.6741
3.24359 24.3977
3.25767 24.2446
3.27181 24.0925
3.30027 23.8227
3.31014 23.6909
3.32899 23.4188
3.34793 23.1499
3.35795 23.0211
3.38717 22.7477
3.39731 22.6212
3.41664 22.3614
3.43608 22.1045
3.44637 21.9816
3.47635 21.7205
3.48676 21.5997
3.5066 21.3517
3.52657 21.1064
3.53711 20.9897
3.56789 20.7546
3.58337 20.6244
3.59893 20.495
3.63024 20.2654
3.64109 20.1534
3.66183 19.9219
3.68268 19.6931
3.69369 19.5842
3.72583 19.3649
3.742 19.2434
3.75824 19.1226
3.79094 18.9084
3.80227 18.8039
3.82393 18.5879
3.84571 18.3744
3.8572 18.2728
3.89076 18.0682
3.90767 17.9548
3.92461 17.8427
3.95876 17.655
3.97592 17.5447
3.9932 17.4346
4.02795 17.2394
4.03999 17.1441
4.06299 16.9472
4.08613 16.7525
4.09834 16.6599
4.134 16.4733
4.15197 16.3699
4.16997 16.2677
4.20625 16.0966
4.22451 15.9961
4.24285 15.8962
4.27977 15.729
4.29832 15.6308
4.317 15.5327
4.35457 15.3587
4.36758 15.2738
4.39245 15.0984
4.41747 14.925
4.43067 14.8424
4.46922 14.6762
4.48865 14.5841
4.50811 14.493
4.54733 14.3406
4.56707 14.251
4.5869 14.162
4.6268 14.0131
4.64689 13.9256
4.66706 13.8386
4.70767 13.693
4.72808 13.6075
4.74863 13.5221
4.78994 13.3707
4.80426 13.2968
4.83162 13.144
4.85914 12.9931
4.87366 12.9212
4.91606 12.7765
4.93743 12.6964
4.95884 12.6171
5.00198 12.4844
5.0237 12.4064
5.0455 12.3289
5.0894 12.1992
5.1115 12.1231
5.13368 12.0473
5.17835 11.9206
5.20083 11.8462
5.22341 11.7722
5.26885 11.6484
5.29173 11.5756
5.3147 11.5034
5.36094 11.3824
5.38421 11.3113
5.40758 11.2406
5.45463 11.1224
5.47831 11.053
5.50209 10.9839
5.54996 10.8684
5.57406 10.8005
5.59825 10.7331
5.64696 10.6202
5.67148 10.5539
5.6961 10.488
5.74566 10.3776
5.7706 10.3128
5.79565 10.2484
5.84607 10.1406
5.87145 10.0773
5.89694 10.0144
5.94825 9.90962
5.97636 9.84716
6 9.79642


==> _datas/alpha_sweep_theo/LIF_fill_7.dat <==
x y
6 11.516
6 11.5756
6 11.8462
6 12.1231
6 12.4064
6 12.6964
6 12.9931
6 13.2968
6 13.6075
6 13.9256
6 14.251
6 14.5841
6 14.925
6 15.2738
6 15.6308
6 15.9961
6 16.3699
6 16.7525
6 17.1441
6 17.5447
6 17.9548
6 18.3744
6 18.8039
6 19.2434
6 19.6931
6 20.1534
6 20.6244
6 21.1064
6 21.5997
6 22.1045
6 22.6212
6 23.1499
6 23.6909
6 24.2446
6 24.8113
6 25.3911
6 25.9846
6 26.5919
6 27.2134
6 27.8494
6 28.5003
6 29.1664
6 29.8481
6 30.5457
6 31.2596
6 31.9902
6 32.7379
6 33.503
6 34.286
6 35.0873
6 35.9074
6 36.7466
6 37.6055
6 38.4844
6 39.3838
6 40.3043
6 41.2463
6 42.2103
6 43.1968
6 44.2064
6 45.2396
6 46.2969
6 47.3789
6 48.4863
6 49.6195
6 50.7792
6 51.966
6 53.1805
6 54.4234
6 55.6954
6 56.9971
6 58.3292
6 59.6925
6 61.0876
6 62.5153
6 63.9764
6 65.4717
6 67.0019
6 68.5678
6 70.1704
6 71.8104
6 73.4887
6 75.2063
6 76.964
6 78.7628
6 80.6036
6 82.4875
6 84.4153
6 86.3883
6 88.4073
6 90.4736
6 92.5881
6 94.7521
6 96.9666
6 99.2329
6 101.552
6 103.926
6 106.354
6 108.84
6 111.384
6 113.987
6 116.651
6 119.378
6 122.168
6 125.023
6 127.945
6 130.935
6 133.996
6 137.127
6 140.332
6 143.612
6 146.968
6 150.403
6 153.919
6 157.516
6 161.197
6 164.965
6 168.82
6 172.766
6 176.804
6 180.936
6 185.165
6 189.492
6 193.921
6 198.454
6 203.092
6 207.838
6 212.696
6 217.667
6 222.754
6 227.96
6 233.288
6 238.741
6 244.32
6 250.031
6 255.874
6 261.855
6 267.975
6 274.238
6 280.647
6 287.206
6 293.919
6 300.788
6 307.818
6 315.012
6 322.375
6 329.909
6 337.62
6 345.511
6 353.586
6 361.85
6 370.307
6 378.962
6 387.819
6 396.883
6 406.159
6 415.651
6 425.366
6 435.307
6 445.481
6 455.893
6 466.548
6 477.452
6 488.611
6 500.031
6 511.717
6 523.677
6 535.916
6 548.442
6 561.26
6 574.377
6 587.802
6 601.54
6 615.599
6 629.986
6 644.71
6 659.778
6 675.198
6 690.979
6 707.128
6 723.655
6 740.568
6 757.877
6 775.59
6 793.717
6 812.267
6 831.251
6 850.679
6 870.561
6 890.908
6 911.73
6 933.039
6 954.846
6 977.162
6 1000
5.94825 1000
5.89694 1000
5.84607 1000
5.79565 1000
5.74566 1000
5.6961 1000
5.64696 1000
5.59825 1000
5.54996 1000
5.50209 1000
5.45463 1000
5.40758 1000
5.36094 1000
5.3147 1000
5.26885 1000
5.22341 1000
5.17835 1000
5.13368 1000
5.0894 1000
5.0455 1000
5.00198 1000
4.95884 1000
4.91606 1000
4.87366 1000
4.83162 1000
4.78994 1000
4.74863 1000
4.70767 1000
4.66706 1000
4.6268 1000
4.5869 1000
4.54733 1000
4.50811 1000
4.46922 1000
4.43067 1000
4.39245 1000
4.35457 1000
4.317 1000
4.27977 1000
4.24285 1000
4.20625 1000
4.16997 1000
4.134 1000
4.09834 1000
4.06299 1000
4.02795 1000
3.9932 1000
3.95876 1000
3.92461 1000
3.89076 1000
3.8572 1000
3.82393 1000
3.79094 1000
3.75824 1000
3.72583 1000
3.69369 1000
3.66183 1000
3.63024 1000
3.59893 1000
3.56789 1000
3.53711 1000
3.5066 1000
3.47635 1000
3.44637 1000
3.41664 1000
3.38717 1000
3.35795 1000
3.32899 1000
3.30027 1000
3.27181 1000
3.24359 1000
3.21561 1000
3.18787 1000
3.16037 1000
3.13311 1000
3.10609 1000
3.0793 1000
3.05273 1000
3.0264 1000
3.0003 1000
2.97442 1000
2.94876 1000
2.92333 1000
2.89811 1000
2.87311 1000
2.84833 1000
2.82376 1000
2.7994 1000
2.77526 1000
2.75132 1000
2.72759 1000
2.70406 1000
2.68074 1000
2.65761 1000
2.63469 1000
2.61196 1000
2.58943 1000
2.5671 1000
2.54495 1000
2.523 1000
2.50124 1000
2.47966 1000
2.45828 1000
2.43707 1000
2.41605 1000
2.39521 1000
2.37455 1000
2.35407 1000
2.33376 1000
2.31363 1000
2.29367 1000
2.27389 1000
2.25428 1000
2.23483 1000
2.21555 1000
2.19644 1000
2.1775 1000
2.15872 1000
2.1401 1000
2.12164 1000
2.10334 1000
2.08519 1000
2.06721 1000
2.04938 1000
2.0317 1000
2.01417 1000
1.9968 1000
1.97958 1000
1.9625 1000
1.94557 1000
1.92879 1000
1.91215 1000
1.89566 1000
1.87931 1000
1.8631 1000
1.84703 1000
1.8311 1000
1.8153 1000
1.79964 1000
1.78412 1000
1.76873 1000
1.75347 1000
1.73835 1000
1.72335 1000
1.70849 1000
1.69375 1000
1.67914 1000
1.66466 1000
1.6503 1000
1.63607 1000
1.62195 1000
1.60796 1000
1.59409 1000
1.58034 1000
1.56671 1000
1.5532 1000
1.5398 1000
1.52652 1000
1.52439 1000
1.52451 977.162
1.52506 954.846
1.52602 933.039
1.52652 917.539
1.52688 911.73
1.52778 890.908
1.52875 870.561
1.5293 850.679
1.52961 831.251
1.53049 812.267
1.53182 793.717
1.53257 775.59
1.53273 757.877
1.53276 740.568
1.53293 723.655
1.53389 707.128
1.5361 690.979
1.5382 675.198
1.53904 659.778
1.53921 644.71
1.53939 629.986
1.5398 622.532
1.5404 615.599
1.54229 601.54
1.54353 587.802
1.5447 574.377
1.54668 561.26
1.54829 548.442
1.54902 535.916
1.54989 523.677
1.55127 511.717
1.55303 500.031
1.5532 499.228
1.55608 488.611
1.55883 477.452
1.56016 466.548
1.56044 455.893
1.56052 445.481
1.56126 435.307
1.56454 425.366
1.56671 421.362
1.57018 415.651
1.57331 406.159
1.57396 396.883
1.57416 387.819
1.57503 378.962
1.57772 370.307
1.58034 364.927
1.58207 361.85
1.58514 353.586
1.5874 345.511
1.58964 337.62
1.59235 329.909
1.59409 326.076
1.59597 322.375
1.59862 315.012
1.60107 307.818
1.60352 300.788
1.60622 293.919
1.60796 290.88
1.61027 287.206
1.61368 280.647
1.61635 274.238
1.62001 267.975
1.62195 265.46
1.62515 261.855
1.62902 255.874
1.63288 250.031
1.63607 246.627
1.63803 244.32
1.64159 238.741
1.64391 233.288
1.64792 227.96
1.6503 225.807
1.65396 222.754
1.65768 217.667
1.66156 212.696
1.66466 210.257
1.6678 207.838
1.67189 203.092
1.67602 198.454
1.67914 196.349
1.68297 193.921
1.68968 189.492
1.69375 186.965
1.69666 185.165
1.70109 180.936
1.70541 176.804
1.70849 174.961
1.71248 172.766
1.71939 168.82
1.72335 166.85
1.72722 164.965
1.73413 161.197
1.73835 159.139
1.74158 157.516
1.7459 153.919
1.75023 150.403
1.75347 148.869
1.75775 146.968
1.76481 143.612
1.76873 141.99
1.77294 140.332
1.78045 137.127
1.78412 136.036
1.79178 133.996
1.79964 131.959
1.8033 130.935
1.81099 127.945
1.8153 126.461
1.81949 125.023
1.82677 122.168
1.8311 120.757
1.83538 119.378
1.84323 116.651
1.84703 115.731
1.85504 113.987
1.8631 112.27
1.86695 111.384
1.87539 108.84
1.87931 107.974
1.88746 106.354
1.89566 104.755
1.89961 103.926
1.90817 101.552
1.91215 100.756
1.9209 99.2329
1.92879 98.0911
1.93669 96.9666
1.94557 95.4974
1.94961 94.7521
1.9584 92.5881
1.9625 91.8616
1.97147 90.4736
1.97958 89.4325
1.98768 88.4073
1.9968 87.0682
2.00096 86.3883
2.00998 84.4153
2.01417 83.7546
2.0234 82.4875
2.0317 81.5508
2.04052 80.6036
2.04938 79.6778
2.05826 78.7628
2.06721 77.8571
2.07615 76.964
2.08519 76.0683
2.09372 75.2063
2.10334 74.0669
2.10772 73.4887
2.11721 71.8104
2.12164 71.2482
2.13136 70.1704
2.1401 69.3736
2.14939 68.5678
2.15872 67.7804
2.16809 67.0019
2.1775 66.2323
2.18695 65.4717
2.19644 64.7197
2.20598 63.9764
2.21555 63.2416
2.22517 62.5153
2.23483 61.7973
2.24453 61.0876
2.25428 60.3859
2.26406 59.6925
2.27389 59.0068
2.28376 58.3292
2.29367 57.6599
2.30374 56.9971
2.31363 56.3786
2.32689 55.6954
2.33376 55.3864
2.35407 54.727
2.36101 54.4234
2.37455 53.7638
2.38474 53.1805
2.39521 52.5691
2.40561 51.966
2.41605 51.3691
2.42654 50.7792
2.43707 50.1959
2.44765 49.6195
2.45828 49.0501
2.46907 48.4863
2.47966 47.9601
2.49388 47.3789
2.50124 47.1161
2.523 46.5551
2.53045 46.2969
2.54495 45.7358
2.55588 45.2396
2.5671 44.72
2.57837 44.2064
2.58943 43.7267
2.60428 43.1968
2.61196 42.9572
2.63469 42.4457
2.64246 42.2103
2.65761 41.6991
2.66915 41.2463
2.68074 40.7983
2.6961 40.3043
2.70406 40.0807
2.72759 39.6035
2.73564 39.3838
2.75132 38.9069
2.76326 38.4844
2.77526 38.0664
2.79117 37.6055
2.7994 37.3968
2.82376 36.9516
2.83209 36.7466
2.84833 36.3017
2.86069 35.9074
2.87311 35.5174
2.88958 35.0873
2.89811 34.8927
2.92333 34.4777
2.93208 34.286
2.94876 33.8922
2.96554 33.503
2.97442 33.3167
3.0003 32.9209
3.00928 32.7379
3.0264 32.3618
3.04362 31.9902
3.05273 31.8123
3.0793 31.4344
3.08852 31.2596
3.10609 30.9006
3.12376 30.5457
3.13311 30.3758
3.16037 30.015
3.16984 29.8481
3.18787 29.5053
3.20601 29.1664
3.21561 29.0042
3.24359 28.6597
3.2533 28.5003
3.27181 28.173
3.29042 27.8494
3.30027 27.6946
3.32899 27.3655
3.33896 27.2134
3.35795 26.9008
3.37708 26.5919
3.38717 26.4448
3.41664 26.1487
3.43147 25.9846
3.44637 25.8215
3.47635 25.5323
3.48674 25.3911
3.5066 25.0995
3.52655 24.8113
3.53711 24.6733
3.56789 24.3802
3.57857 24.2446
3.59893 23.9662
3.61943 23.6909
3.63024 23.5599
3.66183 23.2961
3.67772 23.1499
3.69369 23.0046
3.72583 22.747
3.73696 22.6212
3.75824 22.3614
3.77965 22.1045
3.79094 21.9823
3.82393 21.7361
3.84055 21.5997
3.8572 21.4648
3.89076 21.239
3.90763 21.1064
3.92461 20.974
3.95876 20.7391
3.97059 20.6244
3.9932 20.3875
4.01594 20.1534
4.02795 20.0419
4.06299 19.8175
4.08065 19.6931
4.09834 19.5701
4.134 19.3643
4.15192 19.2434
4.16997 19.1226
4.20625 18.9084
4.21882 18.8039
4.24285 18.5879
4.26701 18.3744
4.27977 18.2728
4.317 18.0682
4.33577 17.9548
4.35457 17.8427
4.39245 17.655
4.41152 17.5447
4.43067 17.4352
4.46922 17.2518
4.4886 17.1441
4.50811 17.0365
4.54733 16.8457
4.56092 16.7525
4.5869 16.5601
4.61302 16.3699
4.6268 16.2794
4.66706 16.0971
4.68735 15.9961
4.70767 15.8962
4.74863 15.729
4.76924 15.6308
4.78994 15.5331
4.83162 15.3698
4.85259 15.2738
4.87366 15.1784
4.91606 15.0187
4.9374 14.925
4.95884 14.8318
5.00198 14.6757
5.0237 14.5841
5.0455 14.493
5.0894 14.3406
5.1115 14.251
5.13368 14.162
5.17835 14.0131
5.20083 13.9256
5.22341 13.8386
5.26885 13.693
5.29173 13.6075
5.3147 13.5226
5.36094 13.3803
5.38421 13.2968
5.40758 13.2137
5.45463 13.0747
5.47831 12.9931
5.50209 12.9119
5.54996 12.7761
5.57406 12.6964
5.59825 12.6171
5.64696 12.4844
5.67148 12.4064
5.6961 12.3289
5.74566 12.1992
5.7706 12.1231
5.79565 12.0473
5.84607 11.9206
5.87145 11.8462
5.89694 11.7722
5.94825 11.6491
5.97636 11.5756
6 11.516


==> _datas/alpha_sweep_theo/LIF_fill_8.dat <==
x y
5.94825 13.2282
6 13.1587
6 13.2968
6 13.6075
6 13.9256
6 14.251
6 14.5841
6 14.925
6 15.2738
6 15.6308
6 15.9961
6 16.3699
6 16.7525
6 17.1441
6 17.5447
6 17.9548
6 18.3744
6 18.8039
6 19.2434
6 19.6931
6 20.1534
6 20.6244
6 21.1064
6 21.5997
6 22.1045
6 22.6212
6 23.1499
6 23.6909
6 24.2446
6 24.8113
6 25.3911
6 25.9846
6 26.5919
6 27.2134
6 27.8494
6 28.5003
6 29.1664
6 29.8481
6 30.5457
6 31.2596
6 31.9902
6 32.7379
6 33.503
6 34.286
6 35.0873
6 35.9074
6 36.7466
6 37.6055
6 38.4844
6 39.3838
6 40.3043
6 41.2463
6 42.2103
6 43.1968
6 44.2064
6 45.2396
6 46.2969
6 47.3789
6 48.4863
6 49.6195
6 50.7792
6 51.966
6 53.1805
6 54.4234
6 55.6954
6 56.9971
6 58.3292
6 59.6925
6 61.0876
6 62.5153
6 63.9764
6 65.4717
6 67.0019
6 68.5678
6 70.1704
6 71.8104
6 73.4887
6 75.2063
6 76.964
6 78.7628
6 80.6036
6 82.4875
6 84.4153
6 86.3883
6 88.4073
6 90.4736
6 92.5881
6 94.7521
6 96.9666
6 99.2329
6 101.552
6 103.926
6 106.354
6 108.84
6 111.384
6 113.987
6 116.651
6 119.378
6 122.168
6 125.023
6 127.945
6 130.935
6 133.996
6 137.127
6 140.332
6 143.612
6 146.968
6 150.403
6 153.919
6 157.516
6 161.197
6 164.965
6 168.82
6 172.766
6 176.804
6 180.936
6 185.165
6 189.492
6 193.921
6 198.454
6 203.092
6 207.838
6 212.696
6 217.667
6 222.754
6 227.96
6 233.288
6 238.741
6 244.32
6 250.031
6 255.874
6 261.855
6 267.975
6 274.238
6 280.647
6 287.206
6 293.919
6 300.788
6 307.818
6 315.012
6 322.375
6 329.909
6 337.62
6 345.511
6 353.586
6 361.85
6 370.307
6 378.962
6 387.819
6 396.883
6 406.159
6 415.651
6 425.366
6 435.307
6 445.481
6 455.893
6 466.548
6 477.452
6 488.611
6 500.031
6 511.717
6 523.677
6 535.916
6 548.442
6 561.26
6 574.377
6 587.802
6 601.54
6 615.599
6 629.986
6 644.71
6 659.778
6 675.198
6 690.979
6 707.128
6 723.655
6 740.568
6 757.877
6 775.59
6 793.717
6 812.267
6 831.251
6 850.679
6 870.561
6 890.908
6 911.73
6 933.039
6 954.846
6 977.162
6 1000
5.94825 1000
5.89694 1000
5.84607 1000
5.79565 1000
5.74566 1000
5.6961 1000
5.64696 1000
5.59825 1000
5.54996 1000
5.50209 1000
5.45463 1000
5.40758 1000
5.36094 1000
5.3147 1000
5.26885 1000
5.22341 1000
5.17835 1000
5.13368 1000
5.0894 1000
5.0455 1000
5.00198 1000
4.95884 1000
4.91606 1000
4.87366 1000
4.83162 1000
4.78994 1000
4.74863 1000
4.70767 1000
4.66706 1000
4.6268 1000
4.5869 1000
4.54733 1000
4.50811 1000
4.46922 1000
4.43067 1000
4.39245 1000
4.35457 1000
4.317 1000
4.27977 1000
4.24285 1000
4.20625 1000
4.16997 1000
4.134 1000
4.09834 1000
4.06299 1000
4.02795 1000
3.9932 1000
3.95876 1000
3.92461 1000
3.89076 1000
3.8572 1000
3.82393 1000
3.79094 1000
3.75824 1000
3.72583 1000
3.69369 1000
3.66183 1000
3.63024 1000
3.59893 1000
3.56789 1000
3.53711 1000
3.5066 1000
3.47635 1000
3.44637 1000
3.41664 1000
3.38717 1000
3.35795 1000
3.32899 1000
3.30027 1000
3.27181 1000
3.24359 1000
3.21561 1000
3.18787 1000
3.16037 1000
3.13311 1000
3.10609 1000
3.0793 1000
3.05273 1000
3.0264 1000
3.0003 1000
2.97442 1000
2.94876 1000
2.92333 1000
2.89811 1000
2.87311 1000
2.84833 1000
2.82376 1000
2.7994 1000
2.77526 1000
2.75132 1000
2.72759 1000
2.70406 1000
2.68074 1000
2.65761 1000
2.63469 1000
2.61196 1000
2.58943 1000
2.5671 1000
2.54495 1000
2.523 1000
2.50124 1000
2.47966 1000
2.45828 1000
2.43707 1000
2.41605 1000
2.39521 1000
2.37455 1000
2.35407 1000
2.33376 1000
2.31363 1000
2.29367 1000
2.27389 1000
2.25428 1000
2.23483 1000
2.21555 1000
2.19644 1000
2.1775 1000
2.15872 1000
2.1401 1000
2.12164 1000
2.10334 1000
2.08519 1000
2.06721 1000
2.04938 1000
2.0317 1000
2.01417 1000
1.9968 1000
1.97958 1000
1.9625 1000
1.94557 1000
1.92879 1000
1.91215 1000
1.89566 1000
1.87931 1000
1.8631 1000
1.84703 1000
1.8311 1000
1.8153 1000
1.79964 1000
1.78412 1000
1.76873 1000
1.75347 1000
1.73835 1000
1.72335 1000
1.70849 1000
1.69375 1000
1.67914 1000
1.66466 1000
1.6503 1000
1.63607 1000
1.62195 1000
1.60796 1000
1.59409 1000
1.58034 1000
1.56671 1000
1.5532 1000
1.5398 1000
1.53551 1000
1.53573 977.162
1.53667 954.846
1.53808 933.039
1.5389 911.73
1.53924 890.908
1.53952 870.561
1.53967 850.679
1.5398 836.015
1.53992 831.251
1.54157 812.267
1.54368 793.717
1.5447 775.59
1.5449 757.877
1.54496 740.568
1.54537 723.655
1.54721 707.128
1.55001 690.979
1.55167 675.198
1.55214 659.778
1.55223 644.71
1.55241 629.986
1.5532 615.599
1.5532 615.572
1.55589 601.54
1.55761 587.802
1.55978 574.377
1.56253 561.26
1.56398 548.442
1.5644 535.916
1.5648 523.677
1.56553 511.717
1.56671 501.927
1.56721 500.031
1.5721 488.611
1.57582 477.452
1.57736 466.548
1.57766 455.893
1.57775 445.481
1.57852 435.307
1.58034 429.684
1.58275 425.366
1.5887 415.651
1.59096 406.159
1.59141 396.883
1.59186 387.819
1.59405 378.962
1.59409 378.876
1.60049 370.307
1.60392 361.85
1.60535 353.586
1.60759 345.511
1.60796 344.734
1.61316 337.62
1.61664 329.909
1.61869 322.375
1.62139 315.012
1.62195 313.96
1.6268 307.818
1.62975 300.788
1.63167 293.919
1.6351 287.206
1.63607 285.802
1.64091 280.647
1.64447 274.238
1.64846 267.975
1.6503 265.96
1.6548 261.855
1.65815 255.874
1.66016 250.031
1.6637 244.32
1.66466 243.232
1.67016 238.741
1.67608 233.288
1.67914 230.815
1.6831 227.96
1.68725 222.754
1.69116 217.667
1.69375 215.57
1.69778 212.696
1.70193 207.838
1.70591 203.092
1.70849 201.298
1.71321 198.454
1.72007 193.921
1.72335 191.994
1.72805 189.492
1.73483 185.165
1.73835 183.161
1.74268 180.936
1.74966 176.804
1.75347 174.86
1.75781 172.766
1.76488 168.82
1.76873 166.964
1.7731 164.965
1.78022 161.197
1.78412 159.395
1.78843 157.516
1.79552 153.919
1.79964 152.171
1.80393 150.403
1.81113 146.968
1.8153 145.302
1.81965 143.612
1.8274 140.332
1.8311 139.247
1.83917 137.127
1.84703 135.082
1.85093 133.996
1.8588 130.935
1.8631 129.448
1.86756 127.945
1.87549 125.023
1.87931 124.042
1.88752 122.168
1.89566 120.338
1.89965 119.378
1.90824 116.651
1.91215 115.747
1.92096 113.987
1.92879 112.681
1.93672 111.384
1.94557 109.701
1.94965 108.84
1.95843 106.354
1.9625 105.525
1.9715 103.926
1.97958 102.734
1.98772 101.552
1.9968 100.018
2.00098 99.2329
2.01 96.9666
2.01417 96.21
2.02342 94.7521
2.0317 93.6783
2.04054 92.5881
2.04938 91.5261
2.05828 90.4736
2.06721 89.4347
2.07617 88.4073
2.08519 87.3806
2.09374 86.3883
2.10334 85.0815
2.10773 84.4153
2.11722 82.4875
2.12164 81.8435
2.13138 80.6036
2.1401 79.6902
2.14941 78.7628
2.15872 77.8593
2.1681 76.964
2.1775 76.0803
2.18695 75.2063
2.19644 74.3427
2.20598 73.4887
2.21555 72.6448
2.22517 71.8104
2.23483 70.9858
2.24453 70.1704
2.25428 69.3646
2.26406 68.5678
2.27389 67.7804
2.28376 67.0019
2.29367 66.2325
2.30363 65.4717
2.31363 64.7205
2.32379 63.9764
2.33376 63.2823
2.34714 62.5153
2.35407 62.1686
2.37455 61.4284
2.38156 61.0876
2.39521 60.3473
2.40549 59.6925
2.41605 59.0064
2.42654 58.3292
2.43707 57.6594
2.44765 56.9971
2.45828 56.3432
2.46907 55.6954
2.47966 55.0911
2.49388 54.4234
2.50124 54.1215
2.523 53.4772
2.53045 53.1805
2.54495 52.536
2.55588 51.966
2.5671 51.3692
2.57837 50.7792
2.58943 50.2282
2.60428 49.6195
2.61196 49.3442
2.63469 48.7568
2.64246 48.4863
2.65761 47.8987
2.66902 47.3789
2.68074 46.8348
2.6925 46.2969
2.70406 45.7946
2.71956 45.2396
2.72759 44.9886
2.75132 44.453
2.75944 44.2064
2.77526 43.6711
2.78731 43.1968
2.7994 42.7277
2.81545 42.2103
2.82376 41.9761
2.84833 41.4769
2.85686 41.2463
2.87311 40.7726
2.88946 40.3043
2.89811 40.0802
2.92333 39.604
2.93208 39.3838
2.94876 38.9315
2.96554 38.4844
2.97442 38.2704
3.0003 37.8152
3.00915 37.6055
3.0264 37.1501
3.03954 36.7466
3.05273 36.3475
3.07023 35.9074
3.0793 35.7082
3.10609 35.2835
3.11539 35.0873
3.13311 34.6844
3.15094 34.286
3.16037 34.0954
3.18787 33.6903
3.19742 33.503
3.21561 33.1182
3.23392 32.7379
3.24359 32.5568
3.27181 32.1922
3.28601 31.9902
3.30027 31.7894
3.32899 31.4334
3.33894 31.2596
3.35795 30.9006
3.37706 30.5457
3.38717 30.3758
3.41664 30.015
3.42687 29.8481
3.44637 29.5053
3.466 29.1664
3.47635 29.0051
3.5066 28.6803
3.52182 28.5003
3.53711 28.3215
3.56789 28.0043
3.57855 27.8494
3.59893 27.5296
3.61943 27.2134
3.63024 27.0629
3.66183 26.7598
3.67772 26.5919
3.69369 26.425
3.72583 26.1291
3.73696 25.9846
3.75824 25.6861
3.77965 25.3911
3.79094 25.2507
3.82393 24.968
3.84053 24.8113
3.8572 24.6556
3.89076 24.3794
3.90239 24.2446
3.92461 23.9662
3.94696 23.6909
3.95876 23.5599
3.9932 23.2961
4.01056 23.1499
4.02795 23.0053
4.06299 22.7633
4.08061 22.6212
4.09834 22.4792
4.134 22.2275
4.14636 22.1045
4.16997 21.8507
4.19372 21.5997
4.20625 21.4803
4.24285 21.2397
4.26129 21.1064
4.27977 20.9746
4.317 20.754
4.33574 20.6244
4.35457 20.4956
4.39245 20.28
4.41149 20.1534
4.43067 20.0269
4.46922 19.8026
4.48258 19.6931
4.50811 19.4669
4.53378 19.2434
4.54733 19.1369
4.5869 18.9226
4.60683 18.8039
4.6268 18.6865
4.66706 18.4899
4.68732 18.3744
4.70767 18.2597
4.74863 18.0676
4.76924 17.9548
4.78994 17.8427
4.83162 17.655
4.85259 17.5447
4.87366 17.4352
4.91606 17.2518
4.9374 17.1441
4.95884 17.037
5.00198 16.8578
5.0237 16.7525
5.0455 16.6479
5.0894 16.4728
5.11147 16.3699
5.13368 16.2672
5.17835 16.085
5.19383 15.9961
5.22341 15.8124
5.25315 15.6308
5.26885 15.5443
5.3147 15.3702
5.3378 15.2738
5.36094 15.1784
5.40758 15.0187
5.43106 14.925
5.45463 14.8318
5.50209 14.6757
5.52598 14.5841
5.54996 14.493
5.59825 14.3406
5.62256 14.251
5.64696 14.162
5.6961 14.0131
5.72082 13.9256
5.74566 13.8386
5.79565 13.693
5.82081 13.6075
5.84607 13.5226
5.89694 13.3811
5.92481 13.2968
5.94825 13.2282


==> _datas/alpha_sweep_theo/LIF_line_1.dat <==
x y
1.48603 1000
1.48604 977.162
1.48607 954.846
1.48611 933.039
1.48622 911.73
1.48656 890.908
1.48717 870.561
1.48736 860.999
1.48742 850.679
1.48746 831.251
1.48747 812.267
1.48749 793.717
1.4875 775.59
1.48751 757.877
1.48751 740.568
1.48751 723.655
1.48754 707.128
1.48771 690.979
1.48802 675.198
1.48824 659.778
1.48829 644.71
1.4883 629.986
1.4883 615.599
1.4883 601.54
1.4883 587.802
1.48831 574.377
1.48833 561.26
1.48838 548.442
1.48842 535.916
1.48862 523.677
1.48952 511.717
1.49119 500.031
1.49245 488.611
1.49329 477.452
1.49442 466.548
1.49523 455.893
1.49544 445.481
1.4955 435.307
1.49571 425.366
1.49607 415.651
1.49631 406.159
1.49636 396.883
1.49637 387.819
1.49637 378.962
1.49637 370.307
1.49637 361.85
1.49637 353.586
1.49637 345.511
1.49637 337.62
1.49637 329.909
1.49639 322.375
1.49643 315.012
1.49649 307.818
1.49674 300.788
1.49715 293.919
1.49744 287.206
1.4978 280.647
1.4993 274.238
1.5003 272.078
1.5014 267.975
1.50254 261.855
1.50282 255.874
1.50285 250.031
1.50285 244.32
1.50285 238.741
1.50286 233.288
1.50293 227.96
1.50304 222.754
1.50312 217.667
1.50313 212.696
1.50314 207.838
1.50314 203.092
1.50314 198.454
1.50314 193.921
1.50314 189.492
1.50314 185.165
1.50316 180.936
1.50327 176.804
1.5038 172.766
1.50486 168.82
1.50568 164.965
1.50588 161.197
1.5059 157.516
1.5059 153.919
1.5059 150.403
1.5059 146.968
1.5059 143.612
1.5059 140.332
1.50594 137.127
1.50613 133.996
1.50646 130.935
1.50668 127.945
1.50673 125.023
1.50673 122.168
1.50673 119.378
1.50673 116.651
1.50674 113.987
1.50676 111.384
1.50679 108.84
1.5068 106.354
1.50681 103.926
1.50681 101.552
1.50681 99.2329
1.50681 96.9666
1.50681 94.7521
1.50681 92.5881
1.50681 90.4736
1.50681 88.4073
1.50686 86.3883
1.50744 84.4153
1.51039 82.4875
1.51335 81.5401
1.51632 80.6036
1.51929 78.7628
1.51987 76.964
1.51992 75.2063
1.51992 73.4887
1.51992 71.8104
1.51992 70.1704
1.51992 68.5678
1.51992 67.0019
1.51992 65.4717
1.51992 63.9764
1.51997 62.5153
1.52055 61.0876
1.52353 59.6925
1.52652 59.0069
1.52951 58.3292
1.53251 56.9971
1.5331 55.6954
1.53314 54.4234
1.53315 53.1805
1.53319 51.966
1.53378 50.7792
1.53679 49.6195
1.5398 49.0496
1.54282 48.4863
1.54584 47.3789
1.54644 46.2969
1.54653 45.2396
1.54713 44.2064
1.55016 43.1968
1.5532 42.7007
1.55624 42.2103
1.55929 41.2463
1.55994 40.3043
1.56059 39.3838
1.56364 38.4844
1.56671 38.0425
1.56979 37.6055
1.57291 36.7466
1.57412 35.9074
1.57725 35.0873
1.58034 34.6844
1.58344 34.286
1.58659 33.503
1.58781 32.7379
1.59097 31.9902
1.59409 31.6253
1.59727 31.2596
1.60101 30.5457
1.60477 29.8481
1.60796 29.5053
1.61117 29.1664
1.61494 28.5003
1.61873 27.8494
1.62195 27.5296
1.62518 27.2134
1.62899 26.5919
1.63281 25.9846
1.63607 25.6861
1.63933 25.3911
1.64317 24.8113
1.64705 24.2446
1.6503 23.9888
1.65422 23.6909
1.66075 23.1499
1.66466 22.884
1.66857 22.6212
1.6752 22.1045
1.67914 21.8507
1.68309 21.5997
1.68978 21.1064
1.69375 20.864
1.69774 20.6244
1.70448 20.1534
1.70849 19.9219
1.71251 19.6931
1.71931 19.2434
1.72335 19.0224
1.72741 18.8039
1.73427 18.3744
1.73835 18.1634
1.74244 17.9548
1.74936 17.5447
1.75347 17.3435
1.75762 17.1441
1.76506 16.7525
1.76873 16.6197
1.77641 16.3699
1.78412 16.1241
1.78785 15.9961
1.79588 15.6308
1.79964 15.5066
1.80746 15.2738
1.8153 15.0444
1.8191 14.925
1.82727 14.5841
1.8311 14.4683
1.83904 14.251
1.84703 14.037
1.85089 13.9256
1.85921 13.6075
1.8631 13.4995
1.87119 13.2968
1.87931 13.0971
1.88324 12.9931
1.89171 12.6964
1.89566 12.597
1.90435 12.4064
1.91215 12.2655
1.92045 12.1231
1.92879 11.9823
1.9367 11.8462
1.94557 11.667
1.94964 11.5756
1.95841 11.3113
1.9625 11.2227
1.97149 11.053
1.97958 10.9274
1.98818 10.8005
1.9968 10.6765
2.00546 10.5539
2.01417 10.4313
2.02243 10.3128
2.0317 10.1568
2.03594 10.0773
2.0451 9.84716
2.04938 9.77008
2.05877 9.62227
2.06721 9.51301
2.07619 9.40252
2.08519 9.29454
2.09424 9.18778
2.10334 9.08226
2.11247 8.97795
2.12164 8.87484
2.13085 8.77291
2.1401 8.67216
2.14939 8.57256
2.15872 8.4741
2.16809 8.37678
2.1775 8.28057
2.18695 8.18547
2.19644 8.09146
2.20598 7.99853
2.21555 7.90666
2.22517 7.81586
2.23483 7.72609
2.24453 7.63736
2.25428 7.54964
2.26406 7.46294
2.27389 7.3773
2.28387 7.2925
2.29367 7.21337
2.30682 7.12595
2.31363 7.08642
2.33376 7.00205
2.34065 6.96321
2.35407 6.87882
2.36417 6.80418
2.37455 6.72596
2.38486 6.64879
2.39521 6.57243
2.40561 6.49694
2.41605 6.42233
2.42654 6.34857
2.43707 6.27572
2.44777 6.20358
2.45828 6.13626
2.47237 6.0619
2.47966 6.02827
2.50124 5.9565
2.50862 5.92346
2.523 5.85167
2.53383 5.78818
2.54495 5.72164
2.556 5.65599
2.5671 5.59109
2.57837 5.52681
2.58943 5.46684
2.60428 5.40059
2.61196 5.37063
2.63469 5.30669
2.64246 5.27725
2.65761 5.21336
2.66915 5.15673
2.68074 5.10072
2.6961 5.03896
2.70406 5.01101
2.72759 4.95135
2.73564 4.92388
2.75132 4.86426
2.76326 4.81143
2.77526 4.75917
2.79117 4.70155
2.7994 4.67546
2.82376 4.6198
2.8321 4.59417
2.84833 4.53855
2.86069 4.48925
2.87311 4.44049
2.88958 4.38673
2.89811 4.36239
2.92333 4.31045
2.93195 4.28654
2.94876 4.23464
2.96156 4.18865
2.97442 4.14315
2.99147 4.09298
3.0003 4.07028
3.0264 4.02187
3.03547 3.99951
3.05273 3.95357
3.0701 3.90817
3.0793 3.88644
3.10609 3.84027
3.11539 3.81891
3.13311 3.77505
3.15094 3.7317
3.16037 3.71095
3.18787 3.66686
3.19742 3.64647
3.21561 3.60459
3.2339 3.56319
3.24359 3.54338
3.27181 3.50129
3.2816 3.48182
3.30027 3.44183
3.31905 3.4023
3.32899 3.38338
3.35795 3.34319
3.36801 3.3246
3.38717 3.28642
3.40644 3.24867
3.41664 3.23061
3.44637 3.19223
3.45669 3.17448
3.47635 3.13802
3.49615 3.10198
3.5066 3.08482
3.53711 3.05028
3.55247 3.03114
3.56789 3.01211
3.59893 2.97838
3.60969 2.96191
3.63024 2.92789
3.6509 2.89427
3.66183 2.87817
3.69369 2.84398
3.70475 2.82817
3.72583 2.79569
3.74705 2.76358
3.75824 2.74829
3.79094 2.71752
3.8074 2.70046
3.82393 2.68352
3.8572 2.65346
3.86873 2.63879
3.89076 2.60848
3.91292 2.57852
3.92461 2.56427
3.95876 2.53555
3.97594 2.51964
3.9932 2.50382
4.02795 2.47578
4.03999 2.46209
4.06299 2.43382
4.08613 2.40586
4.09834 2.39256
4.134 2.36576
4.15195 2.35092
4.16997 2.33616
4.20625 2.31
4.21882 2.29723
4.24285 2.27084
4.26701 2.24476
4.27977 2.23235
4.317 2.20735
4.33577 2.1935
4.35457 2.1798
4.39245 2.15687
4.41149 2.1434
4.43067 2.12995
4.46922 2.1061
4.48258 2.09445
4.50811 2.0704
4.53378 2.04662
4.54733 2.0353
4.5869 2.01251
4.60683 1.99988
4.6268 1.98739
4.66706 1.96648
4.68732 1.9542
4.70767 1.942
4.74863 1.92157
4.76921 1.90957
4.78994 1.89759
4.83162 1.87634
4.84606 1.86596
4.87366 1.84453
4.90142 1.82335
4.91606 1.81326
4.95884 1.79296
4.98039 1.78171
5.00198 1.77058
5.0455 1.75196
5.06741 1.74102
5.0894 1.73014
5.13368 1.71194
5.15597 1.70125
5.17835 1.69063
5.22341 1.67285
5.24608 1.6624
5.26885 1.65202
5.3147 1.63464
5.33774 1.62444
5.36094 1.61424
5.40758 1.59616
5.42374 1.58734
5.45463 1.56911
5.4857 1.55108
5.50209 1.54251
5.54996 1.52523
5.57409 1.51566
5.59825 1.5062
5.64696 1.49035
5.67148 1.48105
5.6961 1.4718
5.74566 1.45632
5.7706 1.44722
5.79565 1.43818
5.84607 1.42306
5.87145 1.41417
5.89694 1.40534
5.94825 1.39064
5.97636 1.38187
6 1.37475


==> _datas/alpha_sweep_theo/LIF_line_2.dat <==
x y
1.4954 1000
1.49542 977.162
1.49549 954.846
1.49562 933.039
1.49578 911.73
1.49619 890.908
1.49689 870.561
1.49735 850.679
1.49748 831.251
1.4976 812.267
1.49778 793.717
1.49789 775.59
1.49792 757.877
1.49792 740.568
1.49793 723.655
1.49809 707.128
1.49879 690.979
1.5001 675.198
1.5003 671.71
1.50073 659.778
1.50087 644.71
1.50088 629.986
1.50089 615.599
1.50092 601.54
1.50093 587.802
1.50096 574.377
1.5011 561.26
1.50133 548.442
1.50151 535.916
1.50176 523.677
1.50265 511.717
1.50402 500.031
1.50492 488.611
1.50574 477.452
1.50691 466.548
1.50766 455.893
1.50785 445.481
1.50797 435.307
1.50847 425.366
1.5094 415.651
1.51005 406.159
1.51021 396.883
1.51022 387.819
1.51022 378.962
1.51022 370.307
1.51022 361.85
1.51022 353.586
1.51023 345.511
1.51025 337.62
1.51029 329.909
1.51041 322.375
1.51064 315.012
1.51091 307.818
1.5116 300.788
1.51285 293.919
1.51335 290.023
1.51377 287.206
1.51435 280.647
1.51585 274.238
1.51805 267.975
1.51932 261.855
1.51974 255.874
1.51986 250.031
1.51988 244.32
1.5199 238.741
1.52002 233.288
1.52059 227.96
1.5217 222.754
1.5225 217.667
1.52271 212.696
1.52272 207.838
1.52273 203.092
1.52273 198.454
1.52273 193.921
1.52277 189.492
1.52296 185.165
1.52332 180.936
1.52393 176.804
1.52595 172.766
1.52652 172.12
1.53036 168.82
1.53265 164.965
1.53315 161.197
1.53338 157.516
1.53372 153.919
1.53394 150.403
1.53399 146.968
1.534 143.612
1.53406 140.332
1.53462 137.127
1.53733 133.996
1.5398 132.539
1.54291 130.935
1.54586 127.945
1.54646 125.023
1.54654 122.168
1.54656 119.378
1.54661 116.651
1.5472 113.987
1.5502 111.384
1.5532 110.106
1.55624 108.84
1.55929 106.354
1.55989 103.926
1.55994 101.552
1.55999 99.2329
1.56059 96.9666
1.56365 94.7521
1.56671 93.6638
1.56978 92.5881
1.57286 90.4736
1.57351 88.4073
1.57417 86.3883
1.57725 84.4153
1.58034 83.4458
1.58344 82.4875
1.58654 80.6036
1.5872 78.7628
1.58786 76.964
1.59097 75.2063
1.59409 74.3486
1.59727 73.4887
1.60101 71.8104
1.60476 70.1704
1.60796 69.359
1.61112 68.5678
1.61432 67.0019
1.61557 65.4717
1.61878 63.9764
1.62195 63.2467
1.62519 62.5153
1.62899 61.0876
1.63281 59.6925
1.63607 59.0069
1.63933 58.3292
1.64317 56.9971
1.64702 55.6954
1.6503 55.0557
1.65359 54.4234
1.65747 53.1805
1.66139 51.966
1.66466 51.4176
1.66861 50.7792
1.67517 49.6195
1.67914 49.0034
1.68245 48.4863
1.68643 47.3789
1.69042 46.2969
1.69375 45.8083
1.69777 45.2396
1.70448 44.2064
1.70849 43.6987
1.71251 43.1968
1.71931 42.2103
1.72335 41.7255
1.72741 41.2463
1.73427 40.3043
1.73835 39.8414
1.74244 39.3838
1.74936 38.4844
1.75347 38.043
1.75762 37.6055
1.76506 36.7466
1.76873 36.4553
1.77641 35.9074
1.78412 35.3677
1.78783 35.0873
1.7954 34.286
1.79964 33.8922
1.8039 33.503
1.81153 32.7379
1.8153 32.4784
1.82318 31.9902
1.8311 31.5099
1.83493 31.2596
1.84317 30.5457
1.84703 30.3031
1.85505 29.8481
1.8631 29.3999
1.867 29.1664
1.87539 28.5003
1.87931 28.2772
1.88791 27.8494
1.89566 27.5296
1.90344 27.2134
1.91215 26.8017
1.91615 26.5919
1.92477 25.9846
1.92879 25.7812
1.93763 25.3911
1.94557 25.1028
1.95402 24.8113
1.9625 24.5231
1.97055 24.2446
1.97958 23.8778
1.98371 23.6909
1.99264 23.1499
1.9968 22.9687
2.00595 22.6212
2.01417 22.3643
2.02292 22.1045
2.0317 21.8507
2.04052 21.5997
2.04938 21.3516
2.05827 21.1064
2.06721 20.864
2.07618 20.6244
2.08519 20.3875
2.09424 20.1534
2.10334 19.9219
2.11247 19.6931
2.12164 19.4669
2.13085 19.2434
2.1401 19.0224
2.14939 18.8039
2.15872 18.5879
2.16809 18.3744
2.1775 18.1634
2.18695 17.9548
2.19644 17.7486
2.20598 17.5447
2.21555 17.3432
2.22517 17.1441
2.23483 16.9472
2.24453 16.7525
2.25428 16.5601
2.26406 16.3699
2.27389 16.1819
2.28376 15.9961
2.29367 15.8124
2.30363 15.6308
2.31363 15.4512
2.32367 15.2738
2.33376 15.0984
2.34389 14.925
2.35407 14.7535
2.36429 14.5841
2.37455 14.4168
2.38497 14.251
2.39521 14.0964
2.40894 13.9256
2.41605 13.8483
2.43707 13.6834
2.44426 13.6075
2.45828 13.4426
2.46883 13.2968
2.47966 13.1439
2.49043 12.9931
2.50124 12.844
2.51222 12.6964
2.523 12.5586
2.53747 12.4064
2.54495 12.3376
2.5671 12.1907
2.57467 12.1231
2.58943 11.9763
2.60067 11.8462
2.61196 11.7175
2.62694 11.5756
2.63469 11.5114
2.65761 11.3744
2.66546 11.3113
2.68074 11.1743
2.69237 11.053
2.70406 10.9329
2.71956 10.8005
2.72759 10.7406
2.75132 10.6127
2.75944 10.5539
2.77526 10.4261
2.7873 10.3128
2.7994 10.2008
2.81545 10.0773
2.82376 10.0214
2.84833 9.90209
2.85674 9.84716
2.87311 9.72793
2.88558 9.62227
2.89811 9.51776
2.91472 9.40252
2.92333 9.35036
2.94876 9.23916
2.95759 9.18778
2.97442 9.08226
2.99134 8.97795
3.0003 8.92803
3.0264 8.82197
3.03546 8.77291
3.05273 8.67216
3.0701 8.57256
3.0793 8.52489
3.10609 8.42362
3.11539 8.37678
3.13311 8.28057
3.15094 8.18547
3.16037 8.13995
3.18787 8.04325
3.19742 7.99853
3.21561 7.90666
3.2339 7.81586
3.24359 7.7724
3.27181 7.68006
3.2816 7.63736
3.30027 7.54964
3.31905 7.46294
3.32899 7.42144
3.35795 7.33327
3.36801 7.2925
3.38717 7.20874
3.40646 7.12595
3.41664 7.08654
3.44637 7.00718
3.46133 6.96321
3.47635 6.91951
3.5066 6.84202
3.51708 6.80418
3.53711 6.72603
3.55723 6.64879
3.56789 6.61182
3.59893 6.53327
3.60971 6.49694
3.63024 6.42233
3.65092 6.34857
3.66183 6.31346
3.69369 6.24275
3.70972 6.20358
3.72583 6.16464
3.75824 6.09561
3.76948 6.0619
3.79094 5.99228
3.81253 5.92346
3.82393 5.8907
3.8572 5.82473
3.87394 5.78818
3.89076 5.75185
3.92461 5.68744
3.93634 5.65599
3.95876 5.59103
3.9813 5.52681
3.9932 5.49625
4.02795 5.4347
4.04546 5.40059
4.06299 5.36687
4.09834 5.31041
4.11611 5.27725
4.134 5.24413
4.16997 5.18541
4.18243 5.15673
4.20625 5.09751
4.23021 5.03896
4.24285 5.0111
4.27977 4.95498
4.29837 4.92388
4.317 4.89314
4.35457 4.84167
4.37347 4.81143
4.39245 4.78138
4.43067 4.73109
4.44988 4.70155
4.46922 4.67204
4.50811 4.61972
4.52158 4.59417
4.54733 4.54141
4.57323 4.48925
4.5869 4.46443
4.6268 4.41443
4.64692 4.38673
4.66706 4.35933
4.70767 4.31348
4.7281 4.28654
4.74863 4.25977
4.78994 4.21497
4.81074 4.18865
4.83162 4.16249
4.87366 4.1187
4.89482 4.09298
4.91606 4.06743
4.95884 4.02464
4.98033 3.99951
5.00198 3.97441
5.0455 3.9299
5.06058 3.90817
5.0894 3.86328
5.11839 3.81891
5.13368 3.79779
5.17835 3.75527
5.20086 3.7317
5.22341 3.70839
5.26885 3.66939
5.29173 3.64647
5.3147 3.6237
5.36094 3.58558
5.38421 3.56319
5.40758 3.54094
5.45463 3.5037
5.47831 3.48182
5.50209 3.46007
5.54996 3.42368
5.57406 3.4023
5.59825 3.38105
5.64696 3.34549
5.67148 3.3246
5.6961 3.30384
5.74566 3.26909
5.7706 3.24867
5.79565 3.22838
5.84607 3.19443
5.87145 3.17448
5.89694 3.15466
5.94825 3.12165
5.97636 3.10198
6 3.08599


==> _datas/alpha_sweep_theo/LIF_line_3.dat <==
x y
1.50244 1000
1.50247 977.162
1.50257 954.846
1.50277 933.039
1.50297 911.73
1.50336 890.908
1.50401 870.561
1.50442 850.679
1.50455 831.251
1.50472 812.267
1.50502 793.717
1.5052 775.59
1.50525 757.877
1.50525 740.568
1.50527 723.655
1.50546 707.128
1.50625 690.979
1.50765 675.198
1.5086 659.778
1.50883 644.71
1.50886 629.986
1.50894 615.599
1.50906 601.54
1.50914 587.802
1.50924 574.377
1.50964 561.26
1.51032 548.442
1.51081 535.916
1.51115 523.677
1.51194 511.717
1.513 500.031
1.51335 494.681
1.51376 488.611
1.51474 477.452
1.51606 466.548
1.5168 455.893
1.51698 445.481
1.51718 435.307
1.51808 425.366
1.51987 415.651
1.52119 406.159
1.52151 396.883
1.52154 387.819
1.52154 378.962
1.52154 370.307
1.52155 361.85
1.52157 353.586
1.52168 345.511
1.52187 337.62
1.52208 329.909
1.52264 322.375
1.52365 315.012
1.52461 307.818
1.52612 300.788
1.52652 299.634
1.52887 293.919
1.53047 287.206
1.53109 280.647
1.53191 274.238
1.53304 267.975
1.53414 261.855
1.53533 255.874
1.53612 250.031
1.53631 244.32
1.53636 238.741
1.53671 233.288
1.53843 227.96
1.5398 225.772
1.54204 222.754
1.54502 217.667
1.54628 212.696
1.54653 207.838
1.54655 203.092
1.54659 198.454
1.54682 193.921
1.54768 189.492
1.55054 185.165
1.5532 183.001
1.55581 180.936
1.5586 176.804
1.55955 172.766
1.56029 168.82
1.56075 164.965
1.56139 161.197
1.56412 157.516
1.56671 155.756
1.5697 153.919
1.57282 150.403
1.57351 146.968
1.57418 143.612
1.57725 140.332
1.58034 138.707
1.58338 137.127
1.58651 133.996
1.58723 130.935
1.58793 127.945
1.59101 125.023
1.59409 123.588
1.59719 122.168
1.60037 119.378
1.60162 116.651
1.60481 113.987
1.60796 112.677
1.61111 111.384
1.61432 108.84
1.61557 106.354
1.61878 103.926
1.62195 102.732
1.62514 101.552
1.62837 99.2329
1.62962 96.9666
1.63286 94.7521
1.63607 93.6713
1.63933 92.5881
1.64317 90.4736
1.64702 88.4073
1.6503 87.392
1.65359 86.3883
1.65747 84.4153
1.66139 82.4875
1.66466 81.617
1.66861 80.6036
1.67517 78.7628
1.67914 77.7849
1.68245 76.964
1.68643 75.2063
1.69042 73.4887
1.69375 72.7132
1.69777 71.8104
1.70448 70.1704
1.70849 69.3645
1.71251 68.5678
1.71931 67.0019
1.72335 66.2324
1.72741 65.4717
1.73427 63.9764
1.73835 63.2417
1.74244 62.5153
1.74936 61.0876
1.75347 60.386
1.7576 59.6925
1.76458 58.3292
1.76873 57.6593
1.77289 56.9971
1.77993 55.6954
1.78412 55.0566
1.78834 54.4234
1.7959 53.1805
1.79964 52.759
1.80746 51.966
1.8153 51.1849
1.81908 50.7792
1.82678 49.6195
1.8311 49.0496
1.83542 48.4863
1.84319 47.3789
1.84703 47.0034
1.85505 46.2969
1.8631 45.6018
1.867 45.2396
1.87539 44.2064
1.87931 43.8603
1.88791 43.1968
1.89566 42.7007
1.90344 42.2103
1.91215 41.5717
1.91615 41.2463
1.92477 40.3043
1.92879 39.9888
1.93762 39.3838
1.94557 38.9315
1.95356 38.4844
1.9625 37.9022
1.9666 37.6055
1.97545 36.7466
1.97958 36.459
1.98865 35.9074
1.9968 35.4997
2.00548 35.0873
2.01417 34.6844
2.02292 34.286
2.0317 33.8922
2.04051 33.503
2.04938 33.1139
2.05778 32.7379
2.06721 32.2426
2.07152 31.9902
2.08085 31.2596
2.08519 31.0149
2.09475 30.5457
2.10334 30.1988
2.11247 29.8481
2.12164 29.5053
2.13085 29.1664
2.1401 28.8314
2.14939 28.5003
2.15872 28.173
2.16809 27.8494
2.1775 27.5296
2.18695 27.2134
2.19644 26.9008
2.20598 26.5919
2.21555 26.2865
2.22517 25.9846
2.23483 25.6861
2.24453 25.3911
2.25428 25.0995
2.26406 24.8113
2.27389 24.5266
2.28387 24.2446
2.29367 23.9815
2.30682 23.6909
2.31363 23.5595
2.33376 23.279
2.34065 23.1499
2.35407 22.8693
2.36417 22.6212
2.37455 22.3611
2.38486 22.1045
2.39521 21.8507
2.40561 21.5997
2.41605 21.3517
2.42654 21.1064
2.43707 20.8642
2.44777 20.6244
2.45828 20.4006
2.47237 20.1534
2.47966 20.0416
2.50124 19.803
2.50862 19.6931
2.523 19.4545
2.53383 19.2434
2.54495 19.0224
2.55613 18.8039
2.5671 18.5998
2.58181 18.3744
2.58943 18.2725
2.61196 18.055
2.61967 17.9548
2.63469 17.7374
2.64613 17.5447
2.65761 17.3542
2.67285 17.1441
2.68074 17.049
2.70406 16.846
2.71204 16.7525
2.72759 16.5497
2.73943 16.3699
2.75132 16.1921
2.76709 15.9961
2.77526 15.9073
2.7994 15.718
2.80767 15.6308
2.82376 15.4415
2.83602 15.2738
2.84833 15.1079
2.86466 14.925
2.87311 14.8422
2.89811 14.6656
2.90679 14.5841
2.92333 14.4166
2.93996 14.251
2.94876 14.1718
2.97442 14.0034
2.98332 13.9256
3.0003 13.7656
3.01737 13.6075
3.0264 13.5319
3.05273 13.3711
3.06188 13.2968
3.0793 13.144
3.09681 12.9931
3.10609 12.9208
3.13311 12.7673
3.14249 12.6964
3.16037 12.5505
3.17835 12.4064
3.18787 12.3374
3.21561 12.1908
3.22524 12.1231
3.24359 11.9838
3.26204 11.8462
3.27181 11.7803
3.30027 11.6404
3.31016 11.5756
3.32899 11.4427
3.34793 11.3113
3.35795 11.2484
3.38717 11.1148
3.39731 11.053
3.41664 10.926
3.4361 10.8005
3.44637 10.7408
3.47635 10.6205
3.49144 10.5539
3.5066 10.4876
3.53711 10.3702
3.54768 10.3128
3.56789 10.1944
3.58818 10.0773
3.59893 10.0213
3.63024 9.90222
3.64111 9.84716
3.66183 9.73407
3.68268 9.62227
3.69369 9.56906
3.72583 9.4619
3.74202 9.40252
3.75824 9.3438
3.79094 9.24551
3.80738 9.18778
3.82393 9.13012
3.8572 9.02788
3.86873 8.97795
3.89076 8.87484
3.91292 8.77291
3.92461 8.7244
3.95876 8.6267
3.97594 8.57256
3.9932 8.51876
4.02795 8.42336
4.03999 8.37678
4.06299 8.28057
4.08613 8.18547
4.09834 8.1402
4.134 8.04904
4.15197 7.99853
4.16997 7.94858
4.20625 7.86497
4.22451 7.81586
4.24285 7.76705
4.27977 7.68535
4.29832 7.63736
4.317 7.58943
4.35457 7.50443
4.36758 7.46294
4.39245 7.37722
4.41747 7.2925
4.43067 7.25217
4.46922 7.17096
4.48865 7.12595
4.50811 7.08145
4.54733 7.00696
4.56707 6.96321
4.5869 6.91972
4.6268 6.84694
4.64689 6.80418
4.66706 6.76169
4.70767 6.69057
4.72808 6.64879
4.74863 6.60706
4.78994 6.53307
4.80426 6.49694
4.83162 6.42233
4.85914 6.34857
4.87366 6.31346
4.91606 6.24276
4.93743 6.20358
4.95884 6.16484
5.00198 6.09999
5.0237 6.0619
5.0455 6.02404
5.0894 5.96068
5.1115 5.92346
5.13368 5.88647
5.17835 5.82455
5.20083 5.78818
5.22341 5.75203
5.26885 5.69153
5.29173 5.65599
5.3147 5.62067
5.36094 5.56155
5.38421 5.52681
5.40758 5.4923
5.45463 5.43453
5.47831 5.40059
5.50209 5.36687
5.54996 5.31042
5.57406 5.27725
5.59825 5.2443
5.64696 5.18914
5.67148 5.15673
5.6961 5.12453
5.74566 5.07063
5.7706 5.03896
5.79565 5.0075
5.84607 4.95482
5.87145 4.92388
5.89694 4.89314
5.94825 4.84195
5.97636 4.81143
6 4.78664


==> _datas/alpha_sweep_theo/LIF_line_4.dat <==
x y
1.50753 1000
1.50758 977.162
1.50778 954.846
1.50813 933.039
1.50845 911.73
1.50897 890.908
1.50977 870.561
1.51028 850.679
1.51046 831.251
1.51076 812.267
1.51127 793.717
1.5116 775.59
1.51168 757.877
1.51169 740.568
1.51172 723.655
1.51201 707.128
1.51316 690.979
1.51335 689.339
1.51503 675.198
1.51614 659.778
1.51639 644.71
1.51645 629.986
1.51662 615.599
1.51693 601.54
1.51714 587.802
1.51735 574.377
1.51799 561.26
1.51906 548.442
1.51981 535.916
1.52037 523.677
1.52131 511.717
1.52225 500.031
1.52288 488.611
1.52366 477.452
1.52463 466.548
1.52518 455.893
1.52532 445.481
1.52563 435.307
1.52652 429.132
1.52722 425.366
1.53057 415.651
1.53291 406.159
1.53347 396.883
1.53351 387.819
1.53352 378.962
1.53353 370.307
1.53357 361.85
1.53378 353.586
1.53449 345.511
1.53566 337.62
1.53674 329.909
1.53847 322.375
1.5398 318.886
1.54141 315.012
1.54332 307.818
1.54458 300.788
1.54592 293.919
1.5471 287.206
1.54836 280.647
1.54928 274.238
1.54998 267.975
1.55181 261.855
1.5532 259.331
1.55545 255.874
1.55844 250.031
1.55972 244.32
1.56 238.741
1.56031 233.288
1.56179 227.96
1.56531 222.754
1.56671 221.151
1.57041 217.667
1.57298 212.696
1.57352 207.838
1.5738 203.092
1.57467 198.454
1.57762 193.921
1.58034 191.698
1.5831 189.492
1.58627 185.165
1.58756 180.936
1.58857 176.804
1.59144 172.766
1.59409 170.833
1.59714 168.82
1.60036 164.965
1.60167 161.197
1.60494 157.516
1.60796 155.707
1.611 153.919
1.61428 150.403
1.61558 146.968
1.61881 143.612
1.62195 141.974
1.62515 140.332
1.62899 137.127
1.63281 133.996
1.63607 132.432
1.63921 130.935
1.64251 127.945
1.64382 125.023
1.6471 122.168
1.6503 120.775
1.65358 119.378
1.65747 116.651
1.6614 113.987
1.66466 112.785
1.66861 111.384
1.67517 108.84
1.67914 107.488
1.68245 106.354
1.68643 103.926
1.69042 101.552
1.69375 100.48
1.69777 99.2329
1.70445 96.9666
1.70849 95.7626
1.71186 94.7521
1.71591 92.5881
1.71997 90.4736
1.72335 89.5188
1.72744 88.4073
1.73427 86.3883
1.73835 85.3962
1.74244 84.4153
1.74936 82.4875
1.75347 81.5401
1.7576 80.6036
1.76458 78.7628
1.76873 77.8594
1.77291 76.964
1.78041 75.2063
1.78412 74.6102
1.79186 73.4887
1.79964 72.3842
1.80339 71.8104
1.81102 70.1704
1.8153 69.3645
1.81959 68.5678
1.82729 67.0019
1.8311 66.4708
1.83904 65.4717
1.84703 64.4886
1.85089 63.9764
1.85921 62.5153
1.8631 62.0188
1.87119 61.0876
1.87931 60.1704
1.88324 59.6925
1.8917 58.3292
1.89566 57.866
1.90389 56.9971
1.91215 56.1413
1.91616 55.6954
1.92477 54.4234
1.92879 53.9974
1.93763 53.1805
1.94557 52.5766
1.95402 51.966
1.9625 51.3624
1.97055 50.7792
1.97958 50.011
1.98371 49.6195
1.99264 48.4863
1.9968 48.1067
2.00595 47.3789
2.01417 46.8409
2.02292 46.2969
2.0317 45.7652
2.04051 45.2396
2.04938 44.7141
2.05778 44.2064
2.06721 43.5376
2.07152 43.1968
2.08085 42.2103
2.08519 41.8798
2.09475 41.2463
2.10334 40.7779
2.11247 40.3043
2.12164 39.8414
2.13085 39.3838
2.1401 38.9315
2.14939 38.4844
2.15872 38.0424
2.16809 37.6055
2.1775 37.1736
2.18695 36.7466
2.19644 36.3246
2.20598 35.9074
2.21555 35.495
2.22517 35.0873
2.23483 34.6844
2.24453 34.286
2.25428 33.8922
2.26406 33.503
2.27389 33.1186
2.28387 32.7379
2.29367 32.3826
2.30682 31.9902
2.31363 31.8127
2.33376 31.434
2.34065 31.2596
2.35407 30.8808
2.36417 30.5457
2.37455 30.1945
2.38486 29.8481
2.39521 29.5053
2.40561 29.1664
2.41605 28.8314
2.42654 28.5003
2.43707 28.1733
2.44777 27.8494
2.45828 27.5472
2.47237 27.2134
2.47966 27.0624
2.50124 26.7402
2.50862 26.5919
2.523 26.2696
2.53383 25.9846
2.54495 25.6861
2.55613 25.3911
2.5671 25.1156
2.58181 24.8113
2.58943 24.6736
2.61196 24.3799
2.61967 24.2446
2.63469 23.9511
2.64613 23.6909
2.65761 23.4336
2.67285 23.1499
2.68074 23.0214
2.70406 22.7474
2.71204 22.6212
2.72759 22.3473
2.73943 22.1045
2.75132 21.8645
2.76709 21.5997
2.77526 21.4799
2.7994 21.2242
2.80767 21.1064
2.82376 20.8509
2.83602 20.6244
2.84833 20.4004
2.86466 20.1534
2.87311 20.0416
2.89811 19.8032
2.90679 19.6931
2.92333 19.4669
2.93996 19.2434
2.94876 19.1364
2.97442 18.9088
2.9832 18.8039
3.0003 18.5762
3.01332 18.3744
3.0264 18.1749
3.04375 17.9548
3.05273 17.8552
3.0793 17.6429
3.08852 17.5447
3.10609 17.3432
3.12376 17.1441
3.13311 17.0487
3.16037 16.8462
3.16984 16.7525
3.18787 16.5601
3.20603 16.3699
3.21561 16.2794
3.24359 16.0971
3.25767 15.9961
3.27181 15.8957
3.30027 15.7177
3.31014 15.6308
3.32899 15.4512
3.34793 15.2738
3.35795 15.1888
3.38717 15.0084
3.39731 14.925
3.41664 14.7535
3.43608 14.5841
3.44637 14.503
3.47635 14.3307
3.48676 14.251
3.5066 14.0874
3.52657 13.9256
3.53711 13.8486
3.56789 13.6935
3.58337 13.6075
3.59893 13.5221
3.63024 13.3707
3.64109 13.2968
3.66183 13.144
3.68268 12.9931
3.69369 12.9212
3.72583 12.7765
3.742 12.6964
3.75824 12.6167
3.79094 12.4754
3.80227 12.4064
3.82393 12.2639
3.84571 12.1231
3.8572 12.056
3.89076 11.921
3.90767 11.8462
3.92461 11.7722
3.95876 11.6484
3.97592 11.5756
3.9932 11.503
4.02795 11.3742
4.03999 11.3113
4.06299 11.1814
4.08613 11.053
4.09834 10.9918
4.134 10.8687
4.15197 10.8005
4.16997 10.7331
4.20625 10.6202
4.22449 10.5539
4.24285 10.4876
4.27977 10.3702
4.29256 10.3128
4.317 10.1944
4.34159 10.0773
4.35457 10.0216
4.39245 9.90935
4.41155 9.84716
4.43067 9.78567
4.46922 9.68274
4.48862 9.62227
4.50811 9.56218
4.54733 9.4616
4.56707 9.40252
4.5869 9.3438
4.6268 9.24552
4.64689 9.18778
4.66706 9.13041
4.70767 9.03437
4.72808 8.97795
4.74863 8.92161
4.78994 8.8217
4.80426 8.77291
4.83162 8.67216
4.85914 8.57256
4.87366 8.52515
4.91606 8.42968
4.93743 8.37678
4.95884 8.32447
5.00198 8.2369
5.0237 8.18547
5.0455 8.13435
5.0894 8.04879
5.1115 7.99853
5.13368 7.94858
5.17835 7.86497
5.20083 7.81586
5.22341 7.76705
5.26885 7.68535
5.29173 7.63736
5.3147 7.58966
5.36094 7.50983
5.38421 7.46294
5.40758 7.41633
5.45463 7.33832
5.47831 7.2925
5.50209 7.24696
5.54996 7.17073
5.57406 7.12595
5.59825 7.08145
5.64696 7.00696
5.67148 6.96321
5.6961 6.91972
5.74566 6.84694
5.7706 6.80418
5.79565 6.76169
5.84607 6.69057
5.87145 6.64879
5.89694 6.60727
5.94825 6.53815
5.97636 6.49694
6 6.46346


==> _datas/alpha_sweep_theo/LIF_line_5.dat <==
x y
1.51264 1000
1.5127 977.162
1.51299 954.846
1.51335 939.676
1.51354 933.039
1.51405 911.73
1.51472 890.908
1.51565 870.561
1.51619 850.679
1.5164 831.251
1.51681 812.267
1.51752 793.717
1.51797 775.59
1.51807 757.877
1.51808 740.568
1.51814 723.655
1.51856 707.128
1.51997 690.979
1.52201 675.198
1.52317 659.778
1.52342 644.71
1.52352 629.986
1.52387 615.599
1.52449 601.54
1.52493 587.802
1.52527 574.377
1.52621 561.26
1.52652 558.48
1.52779 548.442
1.52882 535.916
1.52966 523.677
1.53093 511.717
1.53213 500.031
1.53316 488.611
1.53413 477.452
1.53488 466.548
1.53522 455.893
1.53533 445.481
1.53582 435.307
1.53812 425.366
1.5398 421.355
1.5427 415.651
1.54576 406.159
1.54646 396.883
1.54652 387.819
1.54655 378.962
1.54667 370.307
1.54698 361.85
1.54792 353.586
1.55054 345.511
1.5532 340.011
1.55446 337.62
1.55666 329.909
1.55797 322.375
1.55933 315.012
1.56055 307.818
1.56192 300.788
1.56322 293.919
1.56521 287.206
1.56671 284.093
1.56853 280.647
1.57092 274.238
1.57269 267.975
1.57486 261.855
1.57818 255.874
1.58034 252.914
1.58249 250.031
1.58562 244.32
1.58697 238.741
1.58777 233.288
1.59065 227.96
1.59409 224.878
1.59637 222.754
1.6 217.667
1.60099 212.696
1.6018 207.838
1.60484 203.092
1.60796 200.552
1.61061 198.454
1.61402 193.921
1.61585 189.492
1.61912 185.165
1.62195 183.029
1.62487 180.936
1.62875 176.804
1.63281 172.766
1.63607 170.694
1.63892 168.82
1.64227 164.965
1.64378 161.197
1.64719 157.516
1.6503 155.716
1.65346 153.919
1.65743 150.403
1.66138 146.968
1.66466 145.278
1.66795 143.612
1.67192 140.332
1.67591 137.127
1.67914 135.691
1.68313 133.996
1.68974 130.935
1.69375 129.297
1.69702 127.945
1.70108 125.023
1.70513 122.168
1.70849 120.876
1.71253 119.378
1.71931 116.651
1.72335 115.309
1.72739 113.987
1.73427 111.384
1.73835 110.103
1.74243 108.84
1.74936 106.354
1.75347 105.133
1.75759 103.926
1.76458 101.552
1.76873 100.385
1.77289 99.2329
1.77993 96.9666
1.78412 95.8525
1.78831 94.7521
1.79542 92.5881
1.79964 91.526
1.8039 90.4736
1.81153 88.4073
1.8153 87.7065
1.82318 86.3883
1.8311 85.0897
1.83491 84.4153
1.84267 82.4875
1.84703 81.5401
1.85139 80.6036
1.85923 78.7628
1.8631 78.1385
1.87119 76.964
1.87931 75.8084
1.88324 75.2063
1.89171 73.4887
1.89566 72.9134
1.90434 71.8104
1.91215 70.9856
1.92 70.1704
1.92879 69.1088
1.93282 68.5678
1.94152 67.0019
1.94557 66.4773
1.95448 65.4717
1.9625 64.7197
1.97055 63.9764
1.97958 63.0086
1.98371 62.5153
1.99264 61.0876
1.9968 60.6094
2.00595 59.6925
2.01417 59.0147
2.02292 58.3292
2.0317 57.6594
2.04052 56.9971
2.04938 56.3425
2.05826 55.6954
2.06721 55.0485
2.07568 54.4234
2.08519 53.6001
2.08955 53.1805
2.09895 51.966
2.10334 51.5592
2.11297 50.7792
2.12164 50.2026
2.13085 49.6195
2.1401 49.0496
2.14939 48.4863
2.15872 47.9294
2.16809 47.3789
2.1775 46.8348
2.18695 46.2969
2.19644 45.7652
2.20598 45.2396
2.21555 44.72
2.22517 44.2064
2.23483 43.6987
2.24453 43.1968
2.25428 42.7007
2.26406 42.2103
2.27389 41.7259
2.28387 41.2463
2.29367 40.7987
2.30682 40.3043
2.31363 40.0807
2.33376 39.6035
2.34065 39.3838
2.35407 38.9065
2.36417 38.4844
2.37455 38.042
2.38486 37.6055
2.39521 37.1736
2.40561 36.7466
2.41605 36.3246
2.42654 35.9074
2.43707 35.4954
2.44777 35.0873
2.45828 34.7066
2.47237 34.286
2.47966 34.0958
2.50124 33.6899
2.50862 33.503
2.523 33.097
2.53383 32.7379
2.54495 32.3619
2.55613 31.9902
2.5671 31.6431
2.58181 31.2596
2.58943 31.0862
2.61196 30.7161
2.61967 30.5457
2.63469 30.1755
2.646 29.8481
2.65761 29.5053
2.66928 29.1664
2.68074 28.8499
2.6961 28.5003
2.70406 28.3422
2.72759 28.0048
2.73564 27.8494
2.75132 27.5122
2.76326 27.2134
2.77526 26.9178
2.79117 26.5919
2.7994 26.4444
2.82376 26.1299
2.83222 25.9846
2.84833 25.6861
2.86453 25.3911
2.87311 25.25
2.89811 24.9497
2.90666 24.8113
2.92333 24.5108
2.93602 24.2446
2.94876 23.9813
2.96566 23.6909
2.97442 23.5595
3.0003 23.2793
3.00928 23.1499
3.0264 22.884
3.04362 22.6212
3.05273 22.4954
3.0793 22.2281
3.08852 22.1045
3.10609 21.8507
3.12376 21.5997
3.13311 21.4796
3.16037 21.2244
3.16984 21.1064
3.18787 20.864
3.20601 20.6244
3.21561 20.5097
3.24359 20.2661
3.2533 20.1534
3.27181 19.9219
3.29044 19.6931
3.30027 19.5842
3.32899 19.3649
3.34344 19.2434
3.35795 19.1226
3.38717 18.9084
3.39729 18.8039
3.41664 18.5879
3.43608 18.3744
3.44637 18.2723
3.47635 18.0552
3.48676 17.9548
3.5066 17.7486
3.52657 17.5447
3.53711 17.4477
3.56789 17.2523
3.58337 17.1441
3.59893 17.0365
3.63024 16.8457
3.64109 16.7525
3.66183 16.5601
3.68268 16.3699
3.69369 16.2794
3.72583 16.0971
3.742 15.9961
3.75824 15.8957
3.79094 15.7177
3.80227 15.6308
3.82393 15.4512
3.84571 15.2738
3.8572 15.1893
3.89076 15.0192
3.90767 14.925
3.92461 14.8318
3.95876 14.6757
3.97592 14.5841
3.9932 14.4926
4.02795 14.3303
4.03999 14.251
4.06299 14.0874
4.08613 13.9256
4.09834 13.8486
4.134 13.6935
4.15197 13.6075
4.16997 13.5226
4.20625 13.3803
4.22449 13.2968
4.24285 13.2133
4.27977 13.0653
4.29256 12.9931
4.317 12.8439
4.34159 12.6964
4.35457 12.6261
4.39245 12.4847
4.41155 12.4064
4.43067 12.3289
4.46922 12.1992
4.48862 12.1231
4.50811 12.0473
4.54733 11.9206
4.56707 11.8462
4.5869 11.7722
4.6268 11.6484
4.64686 11.5756
4.66706 11.503
4.70767 11.3742
4.72174 11.3113
4.74863 11.1814
4.77567 11.053
4.78994 10.9918
4.83162 10.8687
4.85262 10.8005
4.87366 10.7331
4.91606 10.6202
4.9374 10.5539
4.95884 10.488
5.00198 10.3776
5.0237 10.3128
5.0455 10.2484
5.0894 10.1406
5.1115 10.0773
5.13368 10.0144
5.17835 9.90904
5.20083 9.84716
5.22341 9.78567
5.26885 9.68274
5.29173 9.62227
5.3147 9.56218
5.36094 9.4616
5.38421 9.40252
5.40758 9.3438
5.45463 9.24552
5.47831 9.18778
5.50209 9.13041
5.54996 9.03437
5.57406 8.97795
5.59825 8.92189
5.64696 8.82804
5.67148 8.77291
5.6961 8.71813
5.74566 8.62643
5.7706 8.57256
5.79565 8.51902
5.84607 8.42942
5.87145 8.37678
5.89694 8.32447
5.94825 8.23739
5.97636 8.18547
6 8.14329


==> _datas/alpha_sweep_theo/LIF_line_6.dat <==
x y
1.51844 1000
1.51854 977.162
1.51899 954.846
1.51977 933.039
1.52036 911.73
1.52095 890.908
1.52171 870.561
1.52215 850.679
1.52235 831.251
1.52288 812.267
1.52376 793.717
1.52433 775.59
1.52446 757.877
1.52448 740.568
1.52457 723.655
1.52514 707.128
1.52652 693.655
1.5269 690.979
1.52958 675.198
1.53081 659.778
1.53107 644.71
1.53122 629.986
1.53182 615.599
1.53288 601.54
1.53366 587.802
1.53432 574.377
1.53567 561.26
1.5372 548.442
1.5381 535.916
1.53913 523.677
1.5398 518.845
1.54088 511.717
1.54256 500.031
1.54431 488.611
1.5459 477.452
1.54671 466.548
1.54692 455.893
1.547 445.481
1.54767 435.307
1.5507 425.366
1.5532 420.599
1.55598 415.651
1.5592 406.159
1.55992 396.883
1.56 387.819
1.56022 378.962
1.56097 370.307
1.56251 361.85
1.56524 353.586
1.56671 350.804
1.56949 345.511
1.57248 337.62
1.57408 329.909
1.57551 322.375
1.57682 315.012
1.57883 307.818
1.58034 304.505
1.5822 300.788
1.5848 293.919
1.58722 287.206
1.58966 280.647
1.59235 274.238
1.59409 271.371
1.59634 267.975
1.59972 261.855
1.60239 255.874
1.60603 250.031
1.60796 247.65
1.61105 244.32
1.61423 238.741
1.61569 233.288
1.61912 227.96
1.62195 225.342
1.62479 222.754
1.62827 217.667
1.62975 212.696
1.63306 207.838
1.63607 205.468
1.63915 203.092
1.64315 198.454
1.64703 193.921
1.6503 191.512
1.65317 189.492
1.65744 185.165
1.66159 180.936
1.66466 178.858
1.66773 176.804
1.67189 172.766
1.67607 168.82
1.67914 166.878
1.68238 164.965
1.68646 161.197
1.6906 157.516
1.69375 155.88
1.69778 153.919
1.70447 150.403
1.70849 148.648
1.71228 146.968
1.71912 143.612
1.72335 141.763
1.72651 140.332
1.73074 137.127
1.73495 133.996
1.73835 132.578
1.74246 130.935
1.74939 127.945
1.75347 126.474
1.75759 125.023
1.76459 122.168
1.76873 120.766
1.7729 119.378
1.78042 116.651
1.78412 115.726
1.79183 113.987
1.79964 112.266
1.80333 111.384
1.81101 108.84
1.8153 107.585
1.81955 106.354
1.82679 103.926
1.8311 102.732
1.83542 101.552
1.84319 99.2329
1.84703 98.4461
1.85504 96.9666
1.8631 95.5095
1.86699 94.7521
1.87538 92.5881
1.87931 91.8526
1.88747 90.4736
1.89566 89.1149
1.89962 88.4073
1.90817 86.3883
1.91215 85.7119
1.92091 84.4153
1.92879 83.4457
1.9367 82.4875
1.94557 81.2394
1.94963 80.6036
1.95841 78.7628
1.9625 78.146
1.97148 76.964
1.97958 76.08
1.9877 75.2063
1.9968 74.0685
2.00097 73.4887
2.00998 71.8104
2.01417 71.2483
2.0234 70.1704
2.0317 69.3736
2.04053 68.5678
2.04938 67.7804
2.05827 67.0019
2.06721 66.2323
2.07618 65.4717
2.08519 64.7196
2.09423 63.9764
2.10334 63.2333
2.11196 62.5153
2.12164 61.5695
2.12607 61.0876
2.13564 59.6925
2.1401 59.2252
2.1499 58.3292
2.15872 57.6669
2.1681 56.9971
2.1775 56.3425
2.18695 55.6954
2.19644 55.0557
2.20598 54.4234
2.21555 53.7984
2.22517 53.1805
2.23483 52.5697
2.24453 51.966
2.25428 51.3697
2.26417 50.7792
2.27389 50.2282
2.28693 49.6195
2.29367 49.3442
2.31363 48.7567
2.32046 48.4863
2.33376 47.8987
2.34378 47.3789
2.35407 46.8343
2.36429 46.2969
2.37455 45.7652
2.38486 45.2396
2.39521 44.72
2.40561 44.2064
2.41605 43.6991
2.42666 43.1968
2.43707 42.7281
2.45104 42.2103
2.45828 41.9761
2.47966 41.4764
2.48698 41.2463
2.50124 40.7464
2.51197 40.3043
2.523 39.841
2.53395 39.3838
2.54495 38.9319
2.55613 38.4844
2.5671 38.0668
2.58181 37.6055
2.58943 37.3968
2.61196 36.9516
2.61967 36.7466
2.63469 36.3017
2.64613 35.9074
2.65761 35.5174
2.67285 35.0873
2.68074 34.8927
2.70406 34.4773
2.71204 34.286
2.72759 33.8709
2.73943 33.503
2.75132 33.1391
2.76709 32.7379
2.77526 32.5562
2.7994 32.1686
2.80767 31.9902
2.82376 31.6028
2.83602 31.2596
2.84833 30.9201
2.86466 30.5457
2.87311 30.3762
2.89811 30.015
2.90679 29.8481
2.92333 29.5053
2.93996 29.1664
2.94876 29.0042
2.97442 28.6593
2.9832 28.5003
3.0003 28.1552
3.01332 27.8494
3.0264 27.5469
3.04375 27.2134
3.05273 27.0624
3.0793 26.7406
3.08852 26.5919
3.10609 26.2865
3.12376 25.9846
3.13311 25.8401
3.16037 25.5331
3.16984 25.3911
3.18787 25.0995
3.20603 24.8113
3.21561 24.6741
3.24359 24.3977
3.25767 24.2446
3.27181 24.0925
3.30027 23.8227
3.31014 23.6909
3.32899 23.4188
3.34793 23.1499
3.35795 23.0211
3.38717 22.7477
3.39731 22.6212
3.41664 22.3614
3.43608 22.1045
3.44637 21.9816
3.47635 21.7205
3.48676 21.5997
3.5066 21.3517
3.52657 21.1064
3.53711 20.9897
3.56789 20.7546
3.58337 20.6244
3.59893 20.495
3.63024 20.2654
3.64109 20.1534
3.66183 19.9219
3.68268 19.6931
3.69369 19.5842
3.72583 19.3649
3.742 19.2434
3.75824 19.1226
3.79094 18.9084
3.80227 18.8039
3.82393 18.5879
3.84571 18.3744
3.8572 18.2728
3.89076 18.0682
3.90767 17.9548
3.92461 17.8427
3.95876 17.655
3.97592 17.5447
3.9932 17.4346
4.02795 17.2394
4.03999 17.1441
4.06299 16.9472
4.08613 16.7525
4.09834 16.6599
4.134 16.4733
4.15197 16.3699
4.16997 16.2677
4.20625 16.0966
4.22451 15.9961
4.24285 15.8962
4.27977 15.729
4.29832 15.6308
4.317 15.5327
4.35457 15.3587
4.36758 15.2738
4.39245 15.0984
4.41747 14.925
4.43067 14.8424
4.46922 14.6762
4.48865 14.5841
4.50811 14.493
4.54733 14.3406
4.56707 14.251
4.5869 14.162
4.6268 14.0131
4.64689 13.9256
4.66706 13.8386
4.70767 13.693
4.72808 13.6075
4.74863 13.5221
4.78994 13.3707
4.80426 13.2968
4.83162 13.144
4.85914 12.9931
4.87366 12.9212
4.91606 12.7765
4.93743 12.6964
4.95884 12.6171
5.00198 12.4844
5.0237 12.4064
5.0455 12.3289
5.0894 12.1992
5.1115 12.1231
5.13368 12.0473
5.17835 11.9206
5.20083 11.8462
5.22341 11.7722
5.26885 11.6484
5.29173 11.5756
5.3147 11.5034
5.36094 11.3824
5.38421 11.3113
5.40758 11.2406
5.45463 11.1224
5.47831 11.053
5.50209 10.9839
5.54996 10.8684
5.57406 10.8005
5.59825 10.7331
5.64696 10.6202
5.67148 10.5539
5.6961 10.488
5.74566 10.3776
5.7706 10.3128
5.79565 10.2484
5.84607 10.1406
5.87145 10.0773
5.89694 10.0144
5.94825 9.90962
5.97636 9.84716
6 9.79642


==> _datas/alpha_sweep_theo/LIF_line_7.dat <==
x y
1.52439 1000
1.52451 977.162
1.52506 954.846
1.52602 933.039
1.52652 917.539
1.52688 911.73
1.52778 890.908
1.52875 870.561
1.5293 850.679
1.52961 831.251
1.53049 812.267
1.53182 793.717
1.53257 775.59
1.53273 757.877
1.53276 740.568
1.53293 723.655
1.53389 707.128
1.5361 690.979
1.5382 675.198
1.53904 659.778
1.53921 644.71
1.53939 629.986
1.5398 622.532
1.5404 615.599
1.54229 601.54
1.54353 587.802
1.5447 574.377
1.54668 561.26
1.54829 548.442
1.54902 535.916
1.54989 523.677
1.55127 511.717
1.55303 500.031
1.5532 499.228
1.55608 488.611
1.55883 477.452
1.56016 466.548
1.56044 455.893
1.56052 445.481
1.56126 435.307
1.56454 425.366
1.56671 421.362
1.57018 415.651
1.57331 406.159
1.57396 396.883
1.57416 387.819
1.57503 378.962
1.57772 370.307
1.58034 364.927
1.58207 361.85
1.58514 353.586
1.5874 345.511
1.58964 337.62
1.59235 329.909
1.59409 326.076
1.59597 322.375
1.59862 315.012
1.60107 307.818
1.60352 300.788
1.60622 293.919
1.60796 290.88
1.61027 287.206
1.61368 280.647
1.61635 274.238
1.62001 267.975
1.62195 265.46
1.62515 261.855
1.62902 255.874
1.63288 250.031
1.63607 246.627
1.63803 244.32
1.64159 238.741
1.64391 233.288
1.64792 227.96
1.6503 225.807
1.65396 222.754
1.65768 217.667
1.66156 212.696
1.66466 210.257
1.6678 207.838
1.67189 203.092
1.67602 198.454
1.67914 196.349
1.68297 193.921
1.68968 189.492
1.69375 186.965
1.69666 185.165
1.70109 180.936
1.70541 176.804
1.70849 174.961
1.71248 172.766
1.71939 168.82
1.72335 166.85
1.72722 164.965
1.73413 161.197
1.73835 159.139
1.74158 157.516
1.7459 153.919
1.75023 150.403
1.75347 148.869
1.75775 146.968
1.76481 143.612
1.76873 141.99
1.77294 140.332
1.78045 137.127
1.78412 136.036
1.79178 133.996
1.79964 131.959
1.8033 130.935
1.81099 127.945
1.8153 126.461
1.81949 125.023
1.82677 122.168
1.8311 120.757
1.83538 119.378
1.84323 116.651
1.84703 115.731
1.85504 113.987
1.8631 112.27
1.86695 111.384
1.87539 108.84
1.87931 107.974
1.88746 106.354
1.89566 104.755
1.89961 103.926
1.90817 101.552
1.91215 100.756
1.9209 99.2329
1.92879 98.0911
1.93669 96.9666
1.94557 95.4974
1.94961 94.7521
1.9584 92.5881
1.9625 91.8616
1.97147 90.4736
1.97958 89.4325
1.98768 88.4073
1.9968 87.0682
2.00096 86.3883
2.00998 84.4153
2.01417 83.7546
2.0234 82.4875
2.0317 81.5508
2.04052 80.6036
2.04938 79.6778
2.05826 78.7628
2.06721 77.8571
2.07615 76.964
2.08519 76.0683
2.09372 75.2063
2.10334 74.0669
2.10772 73.4887
2.11721 71.8104
2.12164 71.2482
2.13136 70.1704
2.1401 69.3736
2.14939 68.5678
2.15872 67.7804
2.16809 67.0019
2.1775 66.2323
2.18695 65.4717
2.19644 64.7197
2.20598 63.9764
2.21555 63.2416
2.22517 62.5153
2.23483 61.7973
2.24453 61.0876
2.25428 60.3859
2.26406 59.6925
2.27389 59.0068
2.28376 58.3292
2.29367 57.6599
2.30374 56.9971
2.31363 56.3786
2.32689 55.6954
2.33376 55.3864
2.35407 54.727
2.36101 54.4234
2.37455 53.7638
2.38474 53.1805
2.39521 52.5691
2.40561 51.966
2.41605 51.3691
2.42654 50.7792
2.43707 50.1959
2.44765 49.6195
2.45828 49.0501
2.46907 48.4863
2.47966 47.9601
2.49388 47.3789
2.50124 47.1161
2.523 46.5551
2.53045 46.2969
2.54495 45.7358
2.55588 45.2396
2.5671 44.72
2.57837 44.2064
2.58943 43.7267
2.60428 43.1968
2.61196 42.9572
2.63469 42.4457
2.64246 42.2103
2.65761 41.6991
2.66915 41.2463
2.68074 40.7983
2.6961 40.3043
2.70406 40.0807
2.72759 39.6035
2.73564 39.3838
2.75132 38.9069
2.76326 38.4844
2.77526 38.0664
2.79117 37.6055
2.7994 37.3968
2.82376 36.9516
2.83209 36.7466
2.84833 36.3017
2.86069 35.9074
2.87311 35.5174
2.88958 35.0873
2.89811 34.8927
2.92333 34.4777
2.93208 34.286
2.94876 33.8922
2.96554 33.503
2.97442 33.3167
3.0003 32.9209
3.00928 32.7379
3.0264 32.3618
3.04362 31.9902
3.05273 31.8123
3.0793 31.4344
3.08852 31.2596
3.10609 30.9006
3.12376 30.5457
3.13311 30.3758
3.16037 30.015
3.16984 29.8481
3.18787 29.5053
3.20601 29.1664
3.21561 29.0042
3.24359 28.6597
3.2533 28.5003
3.27181 28.173
3.29042 27.8494
3.30027 27.6946
3.32899 27.3655
3.33896 27.2134
3.35795 26.9008
3.37708 26.5919
3.38717 26.4448
3.41664 26.1487
3.43147 25.9846
3.44637 25.8215
3.47635 25.5323
3.48674 25.3911
3.5066 25.0995
3.52655 24.8113
3.53711 24.6733
3.56789 24.3802
3.57857 24.2446
3.59893 23.9662
3.61943 23.6909
3.63024 23.5599
3.66183 23.2961
3.67772 23.1499
3.69369 23.0046
3.72583 22.747
3.73696 22.6212
3.75824 22.3614
3.77965 22.1045
3.79094 21.9823
3.82393 21.7361
3.84055 21.5997
3.8572 21.4648
3.89076 21.239
3.90763 21.1064
3.92461 20.974
3.95876 20.7391
3.97059 20.6244
3.9932 20.3875
4.01594 20.1534
4.02795 20.0419
4.06299 19.8175
4.08065 19.6931
4.09834 19.5701
4.134 19.3643
4.15192 19.2434
4.16997 19.1226
4.20625 18.9084
4.21882 18.8039
4.24285 18.5879
4.26701 18.3744
4.27977 18.2728
4.317 18.0682
4.33577 17.9548
4.35457 17.8427
4.39245 17.655
4.41152 17.5447
4.43067 17.4352
4.46922 17.2518
4.4886 17.1441
4.50811 17.0365
4.54733 16.8457
4.56092 16.7525
4.5869 16.5601
4.61302 16.3699
4.6268 16.2794
4.66706 16.0971
4.68735 15.9961
4.70767 15.8962
4.74863 15.729
4.76924 15.6308
4.78994 15.5331
4.83162 15.3698
4.85259 15.2738
4.87366 15.1784
4.91606 15.0187
4.9374 14.925
4.95884 14.8318
5.00198 14.6757
5.0237 14.5841
5.0455 14.493
5.0894 14.3406
5.1115 14.251
5.13368 14.162
5.17835 14.0131
5.20083 13.9256
5.22341 13.8386
5.26885 13.693
5.29173 13.6075
5.3147 13.5226
5.36094 13.3803
5.38421 13.2968
5.40758 13.2137
5.45463 13.0747
5.47831 12.9931
5.50209 12.9119
5.54996 12.7761
5.57406 12.6964
5.59825 12.6171
5.64696 12.4844
5.67148 12.4064
5.6961 12.3289
5.74566 12.1992
5.7706 12.1231
5.79565 12.0473
5.84607 11.9206
5.87145 11.8462
5.89694 11.7722
5.94825 11.6491
5.97636 11.5756
6 11.516


==> _datas/alpha_sweep_theo/LIF_line_8.dat <==
x y
1.53551 1000
1.53573 977.162
1.53667 954.846
1.53808 933.039
1.5389 911.73
1.53924 890.908
1.53952 870.561
1.53967 850.679
1.5398 836.015
1.53992 831.251
1.54157 812.267
1.54368 793.717
1.5447 775.59
1.5449 757.877
1.54496 740.568
1.54537 723.655
1.54721 707.128
1.55001 690.979
1.55167 675.198
1.55214 659.778
1.55223 644.71
1.55241 629.986
1.5532 615.599
1.5532 615.572
1.55589 601.54
1.55761 587.802
1.55978 574.377
1.56253 561.26
1.56398 548.442
1.5644 535.916
1.5648 523.677
1.56553 511.717
1.56671 501.927
1.56721 500.031
1.5721 488.611
1.57582 477.452
1.57736 466.548
1.57766 455.893
1.57775 445.481
1.57852 435.307
1.58034 429.684
1.58275 425.366
1.5887 415.651
1.59096 406.159
1.59141 396.883
1.59186 387.819
1.59405 378.962
1.59409 378.876
1.60049 370.307
1.60392 361.85
1.60535 353.586
1.60759 345.511
1.60796 344.734
1.61316 337.62
1.61664 329.909
1.61869 322.375
1.62139 315.012
1.62195 313.96
1.6268 307.818
1.62975 300.788
1.63167 293.919
1.6351 287.206
1.63607 285.802
1.64091 280.647
1.64447 274.238
1.64846 267.975
1.6503 265.96
1.6548 261.855
1.65815 255.874
1.66016 250.031
1.6637 244.32
1.66466 243.232
1.67016 238.741
1.67608 233.288
1.67914 230.815
1.6831 227.96
1.68725 222.754
1.69116 217.667
1.69375 215.57
1.69778 212.696
1.70193 207.838
1.70591 203.092
1.70849 201.298
1.71321 198.454
1.72007 193.921
1.72335 191.994
1.72805 189.492
1.73483 185.165
1.73835 183.161
1.74268 180.936
1.74966 176.804
1.75347 174.86
1.75781 172.766
1.76488 168.82
1.76873 166.964
1.7731 164.965
1.78022 161.197
1.78412 159.395
1.78843 157.516
1.79552 153.919
1.79964 152.171
1.80393 150.403
1.81113 146.968
1.8153 145.302
1.81965 143.612
1.8274 140.332
1.8311 139.247
1.83917 137.127
1.84703 135.082
1.85093 133.996
1.8588 130.935
1.8631 129.448
1.86756 127.945
1.87549 125.023
1.87931 124.042
1.88752 122.168
1.89566 120.338
1.89965 119.378
1.90824 116.651
1.91215 115.747
1.92096 113.987
1.92879 112.681
1.93672 111.384
1.94557 109.701
1.94965 108.84
1.95843 106.354
1.9625 105.525
1.9715 103.926
1.97958 102.734
1.98772 101.552
1.9968 100.018
2.00098 99.2329
2.01 96.9666
2.01417 96.21
2.02342 94.7521
2.0317 93.6783
2.04054 92.5881
2.04938 91.5261
2.05828 90.4736
2.06721 89.4347
2.07617 88.4073
2.08519 87.3806
2.09374 86.3883
2.10334 85.0815
2.10773 84.4153
2.11722 82.4875
2.12164 81.8435
2.13138 80.6036
2.1401 79.6902
2.14941 78.7628
2.15872 77.8593
2.1681 76.964
2.1775 76.0803
2.18695 75.2063
2.19644 74.3427
2.20598 73.4887
2.21555 72.6448
2.22517 71.8104
2.23483 70.9858
2.24453 70.1704
2.25428 69.3646
2.26406 68.5678
2.27389 67.7804
2.28376 67.0019
2.29367 66.2325
2.30363 65.4717
2.31363 64.7205
2.32379 63.9764
2.33376 63.2823
2.34714 62.5153
2.35407 62.1686
2.37455 61.4284
2.38156 61.0876
2.39521 60.3473
2.40549 59.6925
2.41605 59.0064
2.42654 58.3292
2.43707 57.6594
2.44765 56.9971
2.45828 56.3432
2.46907 55.6954
2.47966 55.0911
2.49388 54.4234
2.50124 54.1215
2.523 53.4772
2.53045 53.1805
2.54495 52.536
2.55588 51.966
2.5671 51.3692
2.57837 50.7792
2.58943 50.2282
2.60428 49.6195
2.61196 49.3442
2.63469 48.7568
2.64246 48.4863
2.65761 47.8987
2.66902 47.3789
2.68074 46.8348
2.6925 46.2969
2.70406 45.7946
2.71956 45.2396
2.72759 44.9886
2.75132 44.453
2.75944 44.2064
2.77526 43.6711
2.78731 43.1968
2.7994 42.7277
2.81545 42.2103
2.82376 41.9761
2.84833 41.4769
2.85686 41.2463
2.87311 40.7726
2.88946 40.3043
2.89811 40.0802
2.92333 39.604
2.93208 39.3838
2.94876 38.9315
2.96554 38.4844
2.97442 38.2704
3.0003 37.8152
3.00915 37.6055
3.0264 37.1501
3.03954 36.7466
3.05273 36.3475
3.07023 35.9074
3.0793 35.7082
3.10609 35.2835
3.11539 35.0873
3.13311 34.6844
3.15094 34.286
3.16037 34.0954
3.18787 33.6903
3.19742 33.503
3.21561 33.1182
3.23392 32.7379
3.24359 32.5568
3.27181 32.1922
3.28601 31.9902
3.30027 31.7894
3.32899 31.4334
3.33894 31.2596
3.35795 30.9006
3.37706 30.5457
3.38717 30.3758
3.41664 30.015
3.42687 29.8481
3.44637 29.5053
3.466 29.1664
3.47635 29.0051
3.5066 28.6803
3.52182 28.5003
3.53711 28.3215
3.56789 28.0043
3.57855 27.8494
3.59893 27.5296
3.61943 27.2134
3.63024 27.0629
3.66183 26.7598
3.67772 26.5919
3.69369 26.425
3.72583 26.1291
3.73696 25.9846
3.75824 25.6861
3.77965 25.3911
3.79094 25.2507
3.82393 24.968
3.84053 24.8113
3.8572 24.6556
3.89076 24.3794
3.90239 24.2446
3.92461 23.9662
3.94696 23.6909
3.95876 23.5599
3.9932 23.2961
4.01056 23.1499
4.02795 23.0053
4.06299 22.7633
4.08061 22.6212
4.09834 22.4792
4.134 22.2275
4.14636 22.1045
4.16997 21.8507
4.19372 21.5997
4.20625 21.4803
4.24285 21.2397
4.26129 21.1064
4.27977 20.9746
4.317 20.754
4.33574 20.6244
4.35457 20.4956
4.39245 20.28
4.41149 20.1534
4.43067 20.0269
4.46922 19.8026
4.48258 19.6931
4.50811 19.4669
4.53378 19.2434
4.54733 19.1369
4.5869 18.9226
4.60683 18.8039
4.6268 18.6865
4.66706 18.4899
4.68732 18.3744
4.70767 18.2597
4.74863 18.0676
4.76924 17.9548
4.78994 17.8427
4.83162 17.655
4.85259 17.5447
4.87366 17.4352
4.91606 17.2518
4.9374 17.1441
4.95884 17.037
5.00198 16.8578
5.0237 16.7525
5.0455 16.6479
5.0894 16.4728
5.11147 16.3699
5.13368 16.2672
5.17835 16.085
5.19383 15.9961
5.22341 15.8124
5.25315 15.6308
5.26885 15.5443
5.3147 15.3702
5.3378 15.2738
5.36094 15.1784
5.40758 15.0187
5.43106 14.925
5.45463 14.8318
5.50209 14.6757
5.52598 14.5841
5.54996 14.493
5.59825 14.3406
5.62256 14.251
5.64696 14.162
5.6961 14.0131
5.72082 13.9256
5.74566 13.8386
5.79565 13.693
5.82081 13.6075
5.84607 13.5226
5.89694 13.3811
5.92481 13.2968
5.94825 13.2282
6 13.1587


==> _datas/alpha_sweep_theo/als_fill_1.dat <==
x y
0.425785 0.01
0.428349 0.01
0.430929 0.01
0.433523 0.01
0.436134 0.01
0.43876 0.01
0.441402 0.01
0.44406 0.01
0.446734 0.01
0.449424 0.01
0.45213 0.01
0.454853 0.01
0.457592 0.01
0.460347 0.01
0.463119 0.01
0.465908 0.01
0.468713 0.01
0.471536 0.01
0.474375 0.01
0.477231 0.01
0.480105 0.01
0.482996 0.01
0.485904 0.01
0.48883 0.01
0.491774 0.01
0.494735 0.01
0.497714 0.01
0.500711 0.01
0.503726 0.01
0.506759 0.01
0.509811 0.01
0.512881 0.01
0.515969 0.01
0.519076 0.01
0.522202 0.01
0.525346 0.01
0.528509 0.01
0.531692 0.01
0.534893 0.01
0.538114 0.01
0.541355 0.01
0.544614 0.01
0.547894 0.01
0.551193 0.01
0.554512 0.01
0.557851 0.01
0.56121 0.01
0.564589 0.01
0.567989 0.01
0.571409 0.01
0.57485 0.01
0.578311 0.01
0.581794 0.01
0.585297 0.01
0.588821 0.01
0.592367 0.01
0.595934 0.01
0.599522 0.01
0.603132 0.01
0.606764 0.01
0.610418 0.01
0.614094 0.01
0.617791 0.01
0.621511 0.01
0.625254 0.01
0.629019 0.01
0.632806 0.01
0.636617 0.01
0.64045 0.01
0.644307 0.01
0.648187 0.01
0.65209 0.01
0.656016 0.01
0.659966 0.01
0.66394 0.01
0.667938 0.01
0.67196 0.01
0.676007 0.01
0.680077 0.01
0.684172 0.01
0.688292 0.01
0.692437 0.01
0.696606 0.01
0.700801 0.01
0.705021 0.01
0.709266 0.01
0.713537 0.01
0.717833 0.01
0.722156 0.01
0.726504 0.01
0.730879 0.01
0.73528 0.01
0.739708 0.01
0.744162 0.01
0.748643 0.01
0.753151 0.01
0.757686 0.01
0.762248 0.01
0.766838 0.01
0.771456 0.01
0.776101 0.01
0.780774 0.01
0.785476 0.01
0.790206 0.01
0.794964 0.01
0.799751 0.01
0.804566 0.01
0.809411 0.01
0.814285 0.01
0.819188 0.01
0.824121 0.01
0.829083 0.01
0.834076 0.01
0.839098 0.01
0.844151 0.01
0.849234 0.01
0.854348 0.01
0.859492 0.01
0.859492 0.0102087
0.859492 0.0104218
0.859492 0.0106394
0.859492 0.0108615
0.859492 0.0110882
0.859492 0.0113197
0.859492 0.0115559
0.859492 0.0117972
0.859492 0.0120434
0.859492 0.0122948
0.859492 0.0125515
0.859492 0.0128135
0.859492 0.0130809
0.859492 0.013354
0.859492 0.0136327
0.859492 0.0139173
0.859492 0.0142078
0.859492 0.0145044
0.859492 0.0148072
0.859492 0.0151162
0.859492 0.0154318
0.859492 0.0157539
0.859492 0.0160827
0.859492 0.0164185
0.859492 0.0167612
0.859492 0.0171111
0.859492 0.0174682
0.859492 0.0178329
0.859492 0.0182051
0.859492 0.0185851
0.859492 0.0189731
0.859492 0.0193691
0.859492 0.0197734
0.859492 0.0201862
0.859492 0.0206076
0.859492 0.0210377
0.859492 0.0214769
0.859492 0.0219252
0.859492 0.0223828
0.859492 0.0228501
0.859492 0.023327
0.859492 0.023814
0.859492 0.0243111
0.859492 0.0248185
0.859492 0.0253366
0.859492 0.0258655
0.859492 0.0264054
0.859492 0.0269566
0.859492 0.0275193
0.859492 0.0280937
0.859492 0.0286802
0.859492 0.0292788
0.859492 0.02989
0.859492 0.0305139
0.859492 0.0311509
0.859492 0.0318011
0.859492 0.0324649
0.859492 0.0331426
0.859492 0.0338344
0.859492 0.0345407
0.859492 0.0352617
0.859492 0.0359978
0.859492 0.0367492
0.859492 0.0375163
0.859492 0.0382994
0.859492 0.0390989
0.859492 0.039915
0.859492 0.0407482
0.859492 0.0415988
0.859492 0.0424671
0.859492 0.0433536
0.859492 0.0442586
0.859492 0.0451824
0.859492 0.0461256
0.859492 0.0470884
0.859492 0.0480713
0.859492 0.0490748
0.859492 0.0500992
0.859492 0.051145
0.859492 0.0522126
0.859492 0.0533024
0.859492 0.0544151
0.859492 0.055551
0.859492 0.0567105
0.859492 0.0578943
0.859492 0.0591028
0.859492 0.0603365
0.859492 0.061596
0.859492 0.0628818
0.859492 0.0641944
0.859492 0.0655344
0.859492 0.0669023
0.859492 0.0682988
0.859492 0.0697245
0.859492 0.07118
0.859492 0.0726658
0.859492 0.0741826
0.859492 0.0757311
0.859492 0.0773119
0.859492 0.0789257
0.859492 0.0805732
0.859492 0.0822551
0.859492 0.0839721
0.859492 0.085725
0.859492 0.0875144
0.859492 0.0893412
0.859492 0.0912061
0.859492 0.09311
0.859492 0.0950536
0.859492 0.0970377
0.859492 0.0990633
0.859492 0.101131
0.859492 0.103242
0.859492 0.105397
0.859492 0.107597
0.859492 0.109843
0.859492 0.112136
0.859492 0.114477
0.859492 0.116867
0.859492 0.119306
0.859492 0.121796
0.859492 0.124339
0.859492 0.126934
0.859492 0.129584
0.859492 0.132289
0.859492 0.13505
0.859492 0.137869
0.859492 0.140747
0.859492 0.143685
0.859492 0.146685
0.859492 0.149746
0.859492 0.152872
0.859492 0.156063
0.859492 0.159321
0.859492 0.162647
0.859492 0.166042
0.859492 0.169508
0.859492 0.173046
0.859492 0.176658
0.859492 0.180346
0.859492 0.18411
0.859492 0.187954
0.859492 0.191877
0.859492 0.195882
0.859492 0.199971
0.859492 0.204145
0.859492 0.208407
0.859492 0.212757
0.859492 0.217198
0.859492 0.221732
0.859492 0.22636
0.859492 0.231085
0.859492 0.235909
0.859492 0.240833
0.859492 0.245861
0.859492 0.250993
0.859492 0.256232
0.859492 0.261581
0.859492 0.267041
0.859492 0.272615
0.859492 0.278306
0.859492 0.284115
0.859492 0.290046
0.859492 0.2961
0.859492 0.302281
0.859492 0.308591
0.859492 0.315032
0.859492 0.321608
0.859492 0.328322
0.859492 0.335175
0.859492 0.342172
0.859492 0.349314
0.859492 0.356606
0.859492 0.36405
0.859492 0.371649
0.859492 0.379407
0.859492 0.387326
0.859492 0.395411
0.859492 0.403665
0.859492 0.412091
0.859492 0.420694
0.859492 0.429475
0.859492 0.43844
0.859492 0.447592
0.859492 0.456935
0.859492 0.466473
0.859492 0.47621
0.859492 0.486151
0.859492 0.496299
0.859492 0.506659
0.859492 0.517235
0.859492 0.528032
0.859492 0.539054
0.859492 0.550306
0.859492 0.561793
0.859492 0.57352
0.859492 0.585492
0.859492 0.597713
0.859492 0.61019
0.859492 0.622927
0.859492 0.63593
0.859492 0.649205
0.859492 0.662756
0.859492 0.676591
0.859492 0.690714
0.859492 0.705132
0.859492 0.719851
0.859492 0.734877
0.859492 0.750217
0.859492 0.765877
0.859492 0.781864
0.859492 0.798185
0.859492 0.814847
0.859492 0.831856
0.859492 0.84922
0.859492 0.866947
0.859492 0.885043
0.859492 0.903518
0.859492 0.922378
0.859492 0.941632
0.859492 0.961288
0.859492 0.981354
0.859492 1.00184
0.859492 1.02275
0.859492 1.0441
0.859492 1.06589
0.859492 1.08814
0.859492 1.11086
0.859492 1.13405
0.859492 1.15772
0.859492 1.18188
0.859492 1.20656
0.859492 1.23174
0.859492 1.25745
0.859492 1.2837
0.859492 1.3105
0.859492 1.33785
0.859492 1.36578
0.859492 1.39429
0.859492 1.42339
0.859492 1.45311
0.859492 1.48344
0.859492 1.5144
0.859492 1.54601
0.859492 1.57829
0.859492 1.61123
0.859492 1.64486
0.859492 1.6792
0.859492 1.71425
0.859492 1.75003
0.859492 1.78657
0.859492 1.82386
0.859492 1.86193
0.859492 1.9008
0.859492 1.94047
0.859492 1.98098
0.859492 2.02233
0.859492 2.06454
0.859492 2.10764
0.859492 2.15163
0.859492 2.19655
0.859492 2.2424
0.859492 2.28921
0.859492 2.33699
0.859492 2.38578
0.859492 2.43558
0.859492 2.48642
0.859492 2.53832
0.859492 2.5913
0.859492 2.64539
0.859492 2.70061
0.859492 2.75699
0.859492 2.81454
0.859492 2.87329
0.859492 2.93327
0.859492 2.99449
0.859492 3.057
0.859492 3.12081
0.859492 3.18596
0.859492 3.25246
0.859492 3.32035
0.859492 3.38966
0.859492 3.46042
0.859492 3.53265
0.859492 3.60639
0.859492 3.68168
0.859492 3.75853
0.859492 3.83698
0.859492 3.91708
0.859492 3.99884
0.859492 4.08231
0.859492 4.16753
0.859492 4.25452
0.859492 4.34333
0.859492 4.43399
0.859492 4.52655
0.859492 4.62104
0.859492 4.7175
0.859492 4.81597
0.859492 4.9165
0.859492 5.01913
0.859492 5.1239
0.859492 5.23085
0.859492 5.34004
0.859492 5.45151
0.859492 5.56531
0.859492 5.68148
0.859492 5.80007
0.859492 5.92115
0.859492 6.04474
0.859492 6.17092
0.859492 6.29974
0.859492 6.43124
0.859492 6.56548
0.859492 6.70253
0.859492 6.84244
0.859492 6.98527
0.859492 7.13108
0.859492 7.27994
0.859492 7.4319
0.859492 7.58703
0.859492 7.74541
0.859492 7.90708
0.859492 8.07214
0.859492 8.24064
0.859492 8.41265
0.859492 8.58826
0.859492 8.76753
0.859492 8.95055
0.859492 9.13738
0.859492 9.32811
0.859492 9.52283
0.859492 9.72161
0.859492 9.92454
0.859492 10.1317
0.859492 10.3432
0.859492 10.5591
0.859492 10.7795
0.859492 11.0045
0.859492 11.2342
0.859492 11.4687
0.859492 11.7081
0.859492 11.9525
0.859492 12.202
0.859492 12.4567
0.859492 12.7168
0.859492 12.9822
0.859492 13.2532
0.859492 13.5299
0.859492 13.8123
0.859492 14.1006
0.859492 14.3949
0.859492 14.6954
0.859492 15.0022
0.859492 15.3153
0.859492 15.635
0.859492 15.9614
0.859492 16.2946
0.859492 16.6347
0.859492 16.9819
0.859492 17.3364
0.859492 17.6983
0.859492 18.0677
0.859492 18.4449
0.859492 18.8299
0.859492 19.223
0.859492 19.6242
0.859492 20.0339
0.859492 20.4521
0.859492 20.879
0.859492 21.3148
0.859492 21.7597
0.859492 22.2139
0.859492 22.6776
0.859492 23.151
0.859492 23.6343
0.859492 24.1276
0.859492 24.6313
0.859492 25.1454
0.859492 25.6703
0.859492 26.2061
0.859492 26.7532
0.859492 27.3116
0.859492 27.8817
0.859492 28.4637
0.859492 29.0579
0.859492 29.6645
0.859492 30.2837
0.859492 30.9158
0.859492 31.5612
0.859492 32.22
0.859492 32.8925
0.859492 33.5791
0.859492 34.2801
0.859492 34.9956
0.859492 35.7261
0.859492 36.4719
0.859492 37.2332
0.859492 38.0104
0.859492 38.8038
0.859492 39.6138
0.859492 40.4407
0.859492 41.2849
0.859492 42.1467
0.859492 43.0265
0.859492 43.9246
0.859492 44.8415
0.859492 45.7775
0.859492 46.7331
0.859492 47.7086
0.859492 48.7045
0.859492 49.7211
0.859492 50.759
0.859492 51.8186
0.859492 52.9002
0.859492 54.0045
0.859492 55.1318
0.859492 56.2826
0.859492 57.4574
0.859492 58.6568
0.859492 59.8812
0.859492 61.1312
0.859492 62.4073
0.859492 63.7099
0.859492 65.0398
0.859492 66.3975
0.859492 67.7835
0.859492 69.1984
0.859492 70.6428
0.859492 72.1174
0.859492 73.6228
0.859492 75.1596
0.859492 76.7285
0.859492 78.3302
0.859492 79.9652
0.859492 81.6345
0.859492 83.3385
0.859492 85.0781
0.859492 86.854
0.859492 88.667
0.859492 90.5179
0.859492 92.4074
0.859492 94.3363
0.859492 96.3055
0.859492 98.3158
0.859492 100.368
0.859492 102.463
0.859492 104.602
0.859492 106.785
0.859492 109.014
0.859492 111.29
0.859492 113.613
0.859492 115.985
0.859492 118.406
0.859492 120.877
0.859492 123.401
0.859492 125.976
0.859492 128.606
0.859492 131.291
0.859492 134.031
0.859492 136.829
0.859492 139.685
0.859492 142.601
0.859492 145.578
0.859492 148.616
0.859492 151.719
0.859492 154.886
0.859492 158.119
0.859492 161.419
0.859492 164.789
0.859492 168.229
0.859492 171.74
0.859492 175.325
0.859492 178.985
0.859492 182.721
0.859492 186.535
0.859492 190.429
0.859492 194.404
0.859492 198.462
0.859492 202.605
0.859492 206.834
0.859492 211.151
0.859492 215.559
0.859492 220.059
0.859492 224.652
0.859492 229.342
0.859492 234.129
0.859492 239.016
0.859492 244.005
0.859492 249.099
0.859492 254.298
0.859492 259.607
0.859492 265.026
0.859492 270.558
0.859492 276.206
0.859492 281.971
0.859492 287.857
0.859492 293.866
0.859492 300
0.854348 300
0.849234 300
0.844151 300
0.839098 300
0.834076 300
0.829083 300
0.824121 300
0.819188 300
0.814285 300
0.809411 300
0.804566 300
0.799751 300
0.794964 300
0.790206 300
0.785476 300
0.780774 300
0.776101 300
0.771456 300
0.766838 300
0.762248 300
0.757686 300
0.753151 300
0.748643 300
0.744162 300
0.739708 300
0.73528 300
0.730879 300
0.726504 300
0.722156 300
0.717833 300
0.713537 300
0.709266 300
0.705021 300
0.700801 300
0.696606 300
0.692437 300
0.688292 300
0.684172 300
0.680077 300
0.676007 300
0.67196 300
0.667938 300
0.66394 300
0.659966 300
0.656016 300
0.65209 300
0.648187 300
0.644307 300
0.64045 300
0.636617 300
0.632806 300
0.629019 300
0.625254 300
0.621511 300
0.617791 300
0.614094 300
0.610418 300
0.606764 300
0.603132 300
0.599522 300
0.595934 300
0.592367 300
0.588821 300
0.585297 300
0.581794 300
0.578311 300
0.57485 300
0.571409 300
0.567989 300
0.564589 300
0.56121 300
0.557851 300
0.554512 300
0.551193 300
0.547894 300
0.544614 300
0.541355 300
0.538114 300
0.534893 300
0.531692 300
0.528509 300
0.525346 300
0.522202 300
0.519076 300
0.515969 300
0.512881 300
0.509811 300
0.506759 300
0.503726 300
0.500711 300
0.497714 300
0.494735 300
0.491774 300
0.48883 300
0.485904 300
0.482996 300
0.480105 300
0.477231 300
0.474375 300
0.471536 300
0.468713 300
0.465908 300
0.463119 300
0.460347 300
0.457592 300
0.454853 300
0.45213 300
0.449424 300
0.446734 300
0.44406 300
0.441402 300
0.43876 300
0.436134 300
0.433523 300
0.430929 300
0.428349 300
0.427858 300
0.427967 293.866
0.428097 287.857
0.428224 281.971
0.428342 276.206
0.428349 275.764
0.428398 270.558
0.428423 265.026
0.428409 259.607
0.428372 254.298
0.428349 250.784
0.428329 249.099
0.428296 244.005
0.428285 239.016
0.428284 234.129
0.428289 229.342
0.428297 224.652
0.428309 220.059
0.428324 215.559
0.428348 211.151
0.428349 210.912
0.428366 206.834
0.428387 202.605
0.428406 198.462
0.42842 194.404
0.428432 190.429
0.42845 186.535
0.428487 182.721
0.428546 178.985
0.428623 175.325
0.428703 171.74
0.428785 168.229
0.42888 164.789
0.428999 161.419
0.429138 158.119
0.429286 154.886
0.429434 151.719
0.429565 148.616
0.42966 145.578
0.429721 142.601
0.429764 139.685
0.429806 136.829
0.429853 134.031
0.429901 131.291
0.429949 128.606
0.42999 125.976
0.430019 123.401
0.430033 120.877
0.430039 118.406
0.430042 115.985
0.430049 113.613
0.430062 111.29
0.430084 109.014
0.430109 106.785
0.430131 104.602
0.430145 102.463
0.430153 100.368
0.430156 98.3158
0.430161 96.3055
0.430171 94.3363
0.430192 92.4074
0.430242 90.5179
0.430335 88.667
0.430464 86.854
0.430569 85.0781
0.430582 83.3385
0.430506 81.6345
0.430412 79.9652
0.430337 78.3302
0.430253 76.7285
0.430115 75.1596
0.429903 73.6228
0.429649 72.1174
0.42942 70.6428
0.429266 69.1984
0.429189 67.7835
0.429159 66.3975
0.429143 65.0398
0.429104 63.7099
0.428994 62.4073
0.428751 61.1312
0.42835 59.8812
0.428349 59.8789
0.427794 58.6568
0.427339 57.4574
0.427046 56.2826
0.426873 55.1318
0.426729 54.0045
0.426533 52.9002
0.426219 51.8186
0.425785 50.8524
0.425735 50.759
0.425022 49.7211
0.424256 48.7045
0.423469 47.7086
0.423237 47.4248
0.422616 46.7331
0.421794 45.7775
0.420989 44.8415
0.420704 44.5211
0.42013 43.9246
0.419279 43.0265
0.418388 42.1467
0.418185 41.9712
0.417336 41.2849
0.416212 40.4407
0.415682 40.0738
0.414986 39.6138
0.413757 38.8038
0.413194 38.457
0.412436 38.0104
0.411031 37.2332
0.410721 37.0792
0.409462 36.4719
0.408263 35.918
0.407837 35.7261
0.406238 34.9956
0.405819 34.8123
0.4046 34.2801
0.40339 33.7614
0.402955 33.5791
0.401295 32.8925
0.400976 32.7726
0.399431 32.22
0.398576 31.9463
0.397298 31.5612
0.39619 31.2464
0.394991 30.9158
0.393819 30.5991
0.392637 30.2837
0.391461 29.9725
0.390288 29.6645
0.389118 29.3596
0.387952 29.0579
0.386789 28.7593
0.38563 28.4637
0.384474 28.1712
0.383322 27.8817
0.382173 27.5952
0.381027 27.3116
0.379885 27.0312
0.378743 26.7532
0.377612 26.4809
0.376446 26.2061
0.375351 25.9554
0.374032 25.6703
0.373105 25.4812
0.371282 25.1454
0.370872 25.0728
0.368652 24.7026
0.368244 24.6313
0.366445 24.3067
0.365537 24.1276
0.364252 23.8626
0.363192 23.6343
0.362072 23.3891
0.36099 23.151
0.359904 22.9129
0.358826 22.6776
0.35775 22.4446
0.356678 22.2139
0.355609 21.9857
0.354543 21.7597
0.35348 21.5361
0.352421 21.3148
0.351365 21.0958
0.350311 20.879
0.349262 20.6644
0.348215 20.4521
0.347171 20.2419
0.34613 20.0339
0.345093 19.828
0.344059 19.6242
0.343027 19.4226
0.341999 19.223
0.340974 19.0254
0.339952 18.8299
0.338933 18.6364
0.337918 18.4449
0.336905 18.2553
0.335895 18.0677
0.334888 17.8821
0.333884 17.6983
0.332884 17.5164
0.331886 17.3364
0.330891 17.1583
0.3299 16.9819
0.328911 16.8074
0.327926 16.6347
0.326942 16.4633
0.325971 16.2946
0.324985 16.1222
0.324078 15.9614
0.32304 15.7691
0.322347 15.635
0.321106 15.3737
0.320837 15.3153
0.319453 15.0022
0.319184 14.9452
0.317956 14.6954
0.317274 14.5705
0.316257 14.3949
0.315375 14.2513
0.314421 14.1006
0.313487 13.9557
0.312556 13.8123
0.311611 13.6662
0.310741 13.5299
0.309746 13.3668
0.309081 13.2532
0.307892 13.0317
0.307633 12.9822
0.306306 12.7168
0.306049 12.6685
0.304872 12.4567
0.304217 12.3505
0.303251 12.202
0.302396 12.0766
0.301544 11.9525
0.300586 11.8089
0.29994 11.7081
0.298787 11.5123
0.298537 11.4687
0.297259 11.2342
0.296999 11.1888
0.295919 11.0045
0.295221 10.8914
0.294524 10.7795
0.293454 10.6018
0.293198 10.5591
0.291952 10.3432
0.291697 10.3015
0.290637 10.1317
0.289951 10.0276
0.289267 9.92454
0.288216 9.76094
0.287965 9.72161
0.28674 9.52283
0.286491 9.48446
0.28545 9.32811
0.284776 9.23218
0.284106 9.13738
0.283071 8.98549
0.282837 8.95055
0.28168 8.76753
0.281377 8.7203
0.280535 8.58826
0.279693 8.45698
0.279404 8.41265
0.278306 8.24064
0.278019 8.19739
0.277186 8.07214
0.276355 7.94878
0.27607 7.90708
0.274987 7.74541
0.274701 7.70416
0.273892 7.58703
0.273056 7.46391
0.272839 7.4319
0.271888 7.27994
0.271422 7.20511
0.270958 7.13108
0.270015 6.98527
0.269798 6.9548
0.268989 6.84244
0.268183 6.7319
0.267967 6.70253
0.267034 6.56548
0.266577 6.49801
0.266121 6.43124
0.265195 6.29974
0.264982 6.27225
0.264188 6.17092
0.263396 6.071
0.263187 6.04474
0.262284 5.92115
0.261819 5.85495
0.261437 5.80007
0.260652 5.68148
0.260252 5.62291
0.259856 5.56531
0.259089 5.45151
0.258694 5.39549
0.2583 5.34004
0.257538 5.23085
0.257146 5.1771
0.256754 5.1239
0.255997 5.01913
0.255607 4.96755
0.255218 4.9165
0.254464 4.81597
0.254077 4.76645
0.25369 4.7175
0.252945 4.62104
0.252556 4.57216
0.252192 4.52655
0.251503 4.43399
0.251044 4.36928
0.25086 4.34333
0.250292 4.25452
0.249726 4.16753
0.249542 4.14276
0.249087 4.08231
0.24841 3.99884
0.248048 3.95774
0.247687 3.91708
0.247014 3.83698
0.246564 3.7806
0.246387 3.75853
0.245846 3.68168
0.245344 3.60639
0.245088 3.56933
0.244832 3.53265
0.244333 3.46042
0.243799 3.38966
0.243621 3.369
0.243196 3.32035
0.242586 3.25246
0.242163 3.2055
0.241985 3.18596
0.241457 3.12081
0.240966 3.057
0.240713 3.02524
0.240467 2.99449
0.239997 2.93327
0.239542 2.87329
0.239272 2.83719
0.239102 2.81454
0.238726 2.75699
0.238384 2.70061
0.23801 2.64539
0.23784 2.62427
0.237572 2.5913
0.237122 2.53832
0.236659 2.48642
0.236417 2.46087
0.236174 2.43558
0.235713 2.38578
0.235267 2.33699
0.235001 2.30763
0.234834 2.28921
0.234466 2.2424
0.234135 2.19655
0.23379 2.15163
0.233595 2.12769
0.23343 2.10764
0.23313 2.06454
0.232895 2.02233
0.232659 1.98098
0.232361 1.94047
0.232197 1.92218
0.232003 1.9008
0.231662 1.86193
0.23134 1.82386
0.231 1.78657
0.230807 1.76669
0.230644 1.75003
0.230348 1.71425
0.230115 1.6792
0.229884 1.64486
0.229594 1.61123
0.229425 1.59433
0.229264 1.57829
0.228992 1.54601
0.228809 1.5144
0.228666 1.48344
0.228484 1.45311
0.228214 1.42339
0.228052 1.40877
0.22789 1.39429
0.227622 1.36578
0.22744 1.33785
0.227298 1.3105
0.227116 1.2837
0.226848 1.25745
0.226687 1.24448
0.226528 1.23174
0.226266 1.20656
0.226108 1.18188
0.226031 1.15772
0.225984 1.13405
0.225907 1.11086
0.22575 1.08814
0.225489 1.06589
0.22533 1.05494
0.225172 1.0441
0.224912 1.02275
0.224756 1.00184
0.224686 0.981354
0.224662 0.961288
0.224655 0.941632
0.224648 0.922378
0.224624 0.903518
0.224554 0.885043
0.224398 0.866947
0.224139 0.84922
0.223982 0.840493
0.223824 0.831856
0.223566 0.814847
0.223411 0.798185
0.223341 0.781864
0.223317 0.765877
0.223312 0.750217
0.22331 0.734877
0.22331 0.719851
0.22331 0.705132
0.22331 0.690714
0.22331 0.676591
0.22331 0.662756
0.22331 0.649205
0.22331 0.63593
0.22331 0.622927
0.22331 0.61019
0.22331 0.597713
0.22331 0.585492
0.22331 0.57352
0.22331 0.561793
0.22331 0.550306
0.22331 0.539054
0.22331 0.528032
0.22331 0.517235
0.22331 0.506659
0.22331 0.496299
0.22331 0.486151
0.22331 0.47621
0.22331 0.466473
0.22331 0.456935
0.22331 0.447592
0.22331 0.43844
0.22331 0.429475
0.22331 0.420694
0.22331 0.412091
0.22331 0.403665
0.22331 0.395411
0.22331 0.387326
0.22331 0.379407
0.22331 0.371649
0.22331 0.36405
0.223312 0.356606
0.223317 0.349314
0.223341 0.342172
0.223411 0.335175
0.223566 0.328322
0.223824 0.321608
0.223982 0.318303
0.224139 0.315032
0.224398 0.308591
0.224554 0.302281
0.224624 0.2961
0.224648 0.290046
0.224655 0.284115
0.224662 0.278306
0.224686 0.272615
0.224756 0.267041
0.224912 0.261581
0.225172 0.256232
0.22533 0.2536
0.225489 0.250993
0.225751 0.245861
0.225913 0.240833
0.226008 0.235909
0.226102 0.231085
0.226265 0.22636
0.226527 0.221732
0.226687 0.219453
0.226847 0.217198
0.22711 0.212757
0.227274 0.208407
0.227369 0.204145
0.227464 0.199971
0.227628 0.195882
0.227893 0.191877
0.228052 0.189954
0.22822 0.187954
0.228508 0.18411
0.228738 0.180346
0.228968 0.176658
0.229258 0.173046
0.229425 0.171268
0.229593 0.169508
0.229883 0.166042
0.230115 0.162647
0.230348 0.159321
0.230644 0.156063
0.230807 0.154592
0.231 0.152872
0.23134 0.149746
0.231663 0.146685
0.232008 0.143685
0.232197 0.142209
0.232385 0.140747
0.232732 0.137869
0.233057 0.13505
0.233405 0.132289
0.233595 0.13093
0.233785 0.129584
0.234134 0.126934
0.234466 0.124339
0.234834 0.121796
0.235001 0.120824
0.235267 0.119306
0.235713 0.116867
0.236174 0.114477
0.236417 0.113302
0.23666 0.112136
0.237127 0.109843
0.237595 0.107597
0.23784 0.106492
0.238085 0.105397
0.238555 0.103242
0.239027 0.101131
0.239272 0.100102
0.239523 0.0990633
0.240012 0.0970377
0.240537 0.0950536
0.240713 0.0944742
0.241134 0.09311
0.241741 0.0912061
0.242163 0.0898987
0.242345 0.0893412
0.242891 0.0875144
0.243442 0.085725
0.243621 0.0852156
0.244065 0.0839721
0.244731 0.0822551
0.245088 0.0814099
0.245445 0.0805732
0.246114 0.0789257
0.246564 0.0777742
0.246745 0.0773119
0.247305 0.0757311
0.247866 0.0741826
0.248048 0.073742
0.248501 0.0726658
0.249182 0.07118
0.249542 0.0704698
0.249926 0.0697245
0.250663 0.0682988
0.251044 0.0675995
0.25143 0.0669023
0.252187 0.0655344
0.252556 0.0649201
0.253004 0.0641944
0.253875 0.0628818
0.254077 0.0626098
0.254841 0.061596
0.255607 0.0605986
0.25581 0.0603365
0.256691 0.0591028
0.257146 0.058444
0.257525 0.0578943
0.258314 0.0567105
0.258694 0.0561772
0.259153 0.055551
0.260047 0.0544151
0.260252 0.0541838
0.261049 0.0533024
0.261819 0.0524921
0.262092 0.0522126
0.263124 0.051145
0.263396 0.0508767
0.264188 0.0500992
0.264982 0.0493337
0.265256 0.0490748
0.266302 0.0480713
0.266577 0.0478191
0.267379 0.0470884
0.268183 0.0463689
0.26846 0.0461256
0.269519 0.0451824
0.269798 0.0449456
0.27061 0.0442586
0.271422 0.0435884
0.271714 0.0433536
0.27283 0.0424671
0.273056 0.042302
0.274054 0.0415988
0.274701 0.0411716
0.27535 0.0407482
0.276355 0.0400765
0.276596 0.039915
0.277777 0.0390989
0.278019 0.0389413
0.279033 0.0382994
0.279693 0.0379058
0.280355 0.0375163
0.281377 0.0368983
0.281623 0.0367492
0.282834 0.0359978
0.283071 0.0358607
0.284156 0.0352617
0.284776 0.0349516
0.285632 0.0345407
0.286491 0.0341347
0.287116 0.0338344
0.288216 0.0332697
0.288459 0.0331426
0.289708 0.0324649
0.289951 0.0323417
0.291071 0.0318011
0.291697 0.0315308
0.292635 0.0311509
0.293454 0.0308402
0.294344 0.0305139
0.295221 0.0302013
0.296109 0.02989
0.296999 0.0295829
0.297891 0.0292788
0.298787 0.0289779
0.299684 0.0286802
0.300586 0.0283846
0.301481 0.0280937
0.302396 0.0277965
0.303242 0.0275193
0.304217 0.0271877
0.304871 0.0269566
0.306049 0.0265061
0.306306 0.0264054
0.307633 0.0258655
0.307892 0.0257673
0.309081 0.0253366
0.309746 0.0251212
0.310742 0.0248185
0.311611 0.024571
0.312557 0.0243111
0.313487 0.0240622
0.314433 0.023814
0.315375 0.0235716
0.316351 0.023327
0.317274 0.0231039
0.318393 0.0228501
0.319184 0.0226818
0.320752 0.0223828
0.321106 0.0223182
0.32304 0.0219887
0.323397 0.0219252
0.324985 0.0216362
0.325792 0.0214769
0.326942 0.0212409
0.327896 0.0210377
0.328911 0.0208195
0.329897 0.0206076
0.330891 0.0203956
0.331886 0.0201862
0.332884 0.0199787
0.333884 0.0197734
0.334888 0.0195702
0.335895 0.0193691
0.336905 0.0191702
0.337921 0.0189731
0.338933 0.01878
0.339982 0.0185851
0.340974 0.0184073
0.342177 0.0182051
0.343027 0.018071
0.344712 0.0178329
0.345093 0.0177814
0.347171 0.0175188
0.347555 0.0174682
0.349262 0.0172382
0.350132 0.0171111
0.351365 0.0169248
0.352421 0.0167612
0.35348 0.0165992
0.354725 0.0164185
0.355609 0.0162974
0.357355 0.0160827
0.35775 0.0160363
0.359904 0.0157995
0.360303 0.0157539
0.362072 0.0155464
0.362974 0.0154318
0.364252 0.0152638
0.365347 0.0151162
0.366445 0.0149701
0.367735 0.0148072
0.368652 0.014698
0.370462 0.0145044
0.370872 0.0144625
0.373105 0.0142491
0.37352 0.0142078
0.375351 0.014022
0.376316 0.0139173
0.377612 0.0137743
0.378911 0.0136327
0.379885 0.0135309
0.381749 0.013354
0.382173 0.0133155
0.384474 0.0131204
0.384927 0.0130809
0.386789 0.0129181
0.387952 0.0128135
0.389118 0.0127097
0.391002 0.0125515
0.391461 0.0125139
0.393819 0.0123317
0.394281 0.0122948
0.39619 0.0121417
0.397381 0.0120434
0.398576 0.0119459
0.400506 0.0117972
0.400976 0.0117618
0.40339 0.0115906
0.403864 0.0115559
0.405819 0.0114121
0.40704 0.0113197
0.408263 0.0112282
0.410256 0.0110882
0.410721 0.0110566
0.413194 0.0109017
0.413843 0.0108615
0.415682 0.0107498
0.417521 0.0106394
0.418185 0.0105991
0.420704 0.0104449
0.421042 0.0104218
0.423237 0.010253
0.423722 0.0102087
0.425401 0.01
0.425785 0.01


==> _datas/alpha_sweep_theo/als_fill_2.dat <==
x y
0.771456 12.686
0.776101 12.6357
0.780774 12.6056
0.785476 12.592
0.790206 12.5874
0.794964 12.5863
0.799751 12.5861
0.804566 12.5861
0.809411 12.5861
0.814285 12.5861
0.819188 12.5861
0.824121 12.5861
0.829083 12.5861
0.834076 12.5861
0.839098 12.5861
0.844151 12.5861
0.849234 12.5861
0.854348 12.5861
0.859492 12.5861
0.859492 12.7168
0.859492 12.9822
0.859492 13.2532
0.859492 13.5299
0.859492 13.8123
0.859492 14.1006
0.859492 14.3949
0.859492 14.6954
0.859492 15.0022
0.859492 15.3153
0.859492 15.635
0.859492 15.9614
0.859492 16.2946
0.859492 16.6347
0.859492 16.9819
0.859492 17.3364
0.859492 17.6983
0.859492 18.0677
0.859492 18.4449
0.859492 18.8299
0.859492 19.223
0.859492 19.6242
0.859492 20.0339
0.859492 20.4521
0.859492 20.879
0.859492 21.3148
0.859492 21.7597
0.859492 22.2139
0.859492 22.6776
0.859492 23.151
0.859492 23.6343
0.859492 24.1276
0.859492 24.6313
0.859492 25.1454
0.859492 25.6703
0.859492 26.2061
0.859492 26.7532
0.859492 27.3116
0.859492 27.8817
0.859492 28.4637
0.859492 29.0579
0.859492 29.6645
0.859492 30.2837
0.859492 30.9158
0.859492 31.5612
0.859492 32.22
0.859492 32.8925
0.859492 33.5791
0.859492 34.2801
0.859492 34.9956
0.859492 35.7261
0.859492 36.4719
0.859492 37.2332
0.859492 38.0104
0.859492 38.8038
0.859492 39.6138
0.859492 40.4407
0.859492 41.2849
0.859492 42.1467
0.859492 43.0265
0.859492 43.9246
0.859492 44.8415
0.859492 45.7775
0.859492 46.7331
0.859492 47.7086
0.859492 48.7045
0.859492 49.7211
0.859492 50.759
0.859492 51.8186
0.859492 52.9002
0.859492 54.0045
0.859492 55.1318
0.859492 56.2826
0.859492 57.4574
0.859492 58.6568
0.859492 59.8812
0.859492 61.1312
0.859492 62.4073
0.859492 63.7099
0.859492 65.0398
0.859492 66.3975
0.859492 67.7835
0.859492 69.1984
0.859492 70.6428
0.859492 72.1174
0.859492 73.6228
0.859492 75.1596
0.859492 76.7285
0.859492 78.3302
0.859492 79.9652
0.859492 81.6345
0.859492 83.3385
0.859492 85.0781
0.859492 86.854
0.859492 88.667
0.859492 90.5179
0.859492 92.4074
0.859492 94.3363
0.859492 96.3055
0.859492 98.3158
0.859492 100.368
0.859492 102.463
0.859492 104.602
0.859492 106.785
0.859492 109.014
0.859492 111.29
0.859492 113.613
0.859492 115.985
0.859492 118.406
0.859492 120.877
0.859492 123.401
0.859492 125.976
0.859492 128.606
0.859492 131.291
0.859492 134.031
0.859492 136.829
0.859492 139.685
0.859492 142.601
0.859492 145.578
0.859492 148.616
0.859492 151.719
0.859492 154.886
0.859492 158.119
0.859492 161.419
0.859492 164.789
0.859492 168.229
0.859492 171.74
0.859492 175.325
0.859492 178.985
0.859492 182.721
0.859492 186.535
0.859492 190.429
0.859492 194.404
0.859492 198.462
0.859492 202.605
0.859492 206.834
0.859492 211.151
0.859492 215.559
0.859492 220.059
0.859492 224.652
0.859492 229.342
0.859492 234.129
0.859492 239.016
0.859492 244.005
0.859492 249.099
0.859492 254.298
0.859492 259.607
0.859492 265.026
0.859492 270.558
0.859492 276.206
0.859492 281.971
0.859492 287.857
0.859492 293.866
0.859492 300
0.854348 300
0.849234 300
0.844151 300
0.839098 300
0.834076 300
0.829083 300
0.824121 300
0.819188 300
0.814285 300
0.809411 300
0.804566 300
0.799751 300
0.794964 300
0.790206 300
0.785476 300
0.780774 300
0.776101 300
0.771456 300
0.766838 300
0.762248 300
0.757686 300
0.753151 300
0.748643 300
0.744162 300
0.739708 300
0.73528 300
0.730879 300
0.726504 300
0.722156 300
0.717833 300
0.713537 300
0.709266 300
0.705021 300
0.700801 300
0.696606 300
0.692437 300
0.688292 300
0.684172 300
0.680077 300
0.676007 300
0.67196 300
0.667938 300
0.66394 300
0.659966 300
0.656016 300
0.65209 300
0.648187 300
0.644307 300
0.64045 300
0.636617 300
0.632806 300
0.629019 300
0.625254 300
0.621511 300
0.617791 300
0.614094 300
0.610418 300
0.606764 300
0.603132 300
0.599522 300
0.595934 300
0.592367 300
0.588821 300
0.585297 300
0.581794 300
0.578311 300
0.57485 300
0.571409 300
0.567989 300
0.564589 300
0.56121 300
0.557851 300
0.554512 300
0.551193 300
0.547894 300
0.544614 300
0.541355 300
0.538114 300
0.534893 300
0.531692 300
0.528509 300
0.525346 300
0.522202 300
0.519076 300
0.515969 300
0.512881 300
0.509811 300
0.506759 300
0.503726 300
0.500711 300
0.497714 300
0.494735 300
0.491774 300
0.48883 300
0.485904 300
0.482996 300
0.480105 300
0.477231 300
0.474375 300
0.471536 300
0.468713 300
0.465908 300
0.463119 300
0.460347 300
0.457592 300
0.454853 300
0.45213 300
0.449424 300
0.446734 300
0.44406 300
0.441402 300
0.43876 300
0.436134 300
0.433523 300
0.43157 300
0.43167 293.866
0.431806 287.857
0.431962 281.971
0.43212 276.206
0.432252 270.558
0.432324 265.026
0.432329 259.607
0.432295 254.298
0.432261 249.099
0.432247 244.005
0.432249 239.016
0.432261 234.129
0.43228 229.342
0.432308 224.652
0.432343 220.059
0.432387 215.559
0.432442 211.151
0.432514 206.834
0.432595 202.605
0.43267 198.462
0.432727 194.404
0.432772 190.429
0.432825 186.535
0.432914 182.721
0.433053 178.985
0.433229 175.325
0.433416 171.74
0.433523 169.635
0.433591 168.229
0.433757 164.789
0.433929 161.419
0.434099 158.119
0.434256 154.886
0.434399 151.719
0.434526 148.616
0.434633 145.578
0.434726 142.601
0.434822 139.685
0.434929 136.829
0.435048 134.031
0.435174 131.291
0.435302 128.606
0.435417 125.976
0.4355 123.401
0.435547 120.877
0.435569 118.406
0.435588 115.985
0.435622 113.613
0.43569 111.29
0.435798 109.014
0.435931 106.785
0.43605 104.602
0.436131 102.463
0.436134 102.294
0.436177 100.368
0.436211 98.3158
0.436259 96.3055
0.436338 94.3363
0.436457 92.4074
0.436623 90.5179
0.436849 88.667
0.437111 86.854
0.437318 85.0781
0.437388 83.3385
0.437348 81.6345
0.437331 79.9652
0.437445 78.3302
0.437662 76.7285
0.437871 75.1596
0.437991 73.6228
0.438013 72.1174
0.437981 70.6428
0.437944 69.1984
0.437925 67.7835
0.437923 66.3975
0.437925 65.0398
0.437923 63.7099
0.437909 62.4073
0.437874 61.1312
0.437815 59.8812
0.437734 58.6568
0.437628 57.4574
0.437461 56.2826
0.437164 55.1318
0.436695 54.0045
0.436134 52.9387
0.436116 52.9002
0.435666 51.8186
0.435318 50.759
0.435005 49.7211
0.434608 48.7045
0.434045 47.7086
0.433523 46.9778
0.433359 46.7331
0.43272 45.7775
0.432096 44.8415
0.431426 43.9246
0.430929 43.3079
0.430712 43.0265
0.430065 42.1467
0.429437 41.2849
0.42874 40.4407
0.428349 40.038
0.427944 39.6138
0.427132 38.8038
0.426325 38.0104
0.425785 37.4434
0.425587 37.2332
0.425089 36.4719
0.424908 35.7261
0.425062 34.9956
0.425514 34.2801
0.425785 33.9769
0.426146 33.5791
0.426771 32.8925
0.427373 32.22
0.428045 31.5612
0.428349 31.3121
0.42884 30.9158
0.429683 30.2837
0.430621 29.6645
0.430929 29.4927
0.431722 29.0579
0.432925 28.4637
0.433523 28.2056
0.4343 27.8817
0.435792 27.3116
0.436134 27.1957
0.437469 26.7532
0.43876 26.3465
0.439217 26.2061
0.440947 25.6703
0.441402 25.5358
0.442732 25.1454
0.44406 24.765
0.444539 24.6313
0.446379 24.1276
0.446734 24.0396
0.448462 23.6343
0.449424 23.4336
0.450869 23.151
0.45213 22.9203
0.453507 22.6776
0.454853 22.4475
0.456262 22.2139
0.457592 22.0015
0.459206 21.7597
0.460347 21.5995
0.462609 21.3148
0.463119 21.2535
0.465908 20.942
0.466456 20.879
0.468713 20.619
0.470123 20.4521
0.471536 20.2869
0.473838 20.0339
0.474375 19.9768
0.477231 19.6975
0.477992 19.6242
0.480105 19.4265
0.482394 19.223
0.482996 19.1704
0.485904 18.9413
0.487365 18.8299
0.48883 18.7193
0.491774 18.496
0.492399 18.4449
0.494735 18.2554
0.497089 18.0677
0.497714 18.0185
0.500711 17.8076
0.502394 17.6983
0.503726 17.6143
0.506759 17.4463
0.508933 17.3364
0.509811 17.2927
0.512881 17.1583
0.515969 17.025
0.516864 16.9819
0.519076 16.8757
0.522202 16.7184
0.523771 16.6347
0.525346 16.5514
0.528509 16.3973
0.530788 16.2946
0.531692 16.2544
0.534893 16.1319
0.538114 16.0191
0.539747 15.9614
0.541355 15.9051
0.544614 15.7974
0.547894 15.6905
0.549541 15.635
0.551193 15.5797
0.554512 15.4744
0.557851 15.3697
0.559531 15.3153
0.56121 15.2613
0.564589 15.159
0.567989 15.0605
0.57008 15.0022
0.571409 14.9654
0.57485 14.8848
0.578311 14.8126
0.581794 14.7365
0.583543 14.6954
0.585297 14.6544
0.588821 14.5794
0.592367 14.5095
0.595934 14.4352
0.597726 14.3949
0.599522 14.3548
0.603132 14.2813
0.606764 14.213
0.610418 14.1412
0.612406 14.1006
0.614094 14.0664
0.617791 14.0043
0.621511 13.9557
0.625254 13.9074
0.629019 13.8473
0.630949 13.8123
0.632806 13.7788
0.636617 13.7228
0.64045 13.6851
0.644307 13.6556
0.648187 13.6181
0.65209 13.563
0.654057 13.5299
0.656016 13.4971
0.659966 13.4433
0.66394 13.4101
0.667938 13.3908
0.67196 13.3716
0.676007 13.3385
0.680077 13.2854
0.682123 13.2532
0.684172 13.2211
0.688292 13.1687
0.692437 13.1373
0.696606 13.1229
0.700801 13.117
0.705021 13.1111
0.709266 13.0968
0.713537 13.0655
0.717833 13.0137
0.719991 12.9822
0.722156 12.9508
0.726504 12.8994
0.730879 12.8687
0.73528 12.8548
0.739708 12.8502
0.744162 12.8488
0.748643 12.8474
0.753151 12.8428
0.757686 12.829
0.762248 12.7984
0.766838 12.7476
0.769143 12.7168
0.771456 12.686


==> _datas/alpha_sweep_theo/als_fill_3.dat <==
x y
0.819188 18.024
0.824121 17.9526
0.829083 17.9097
0.834076 17.8905
0.839098 17.884
0.844151 17.8824
0.849234 17.8821
0.854348 17.8821
0.859492 17.8821
0.859492 18.0677
0.859492 18.4449
0.859492 18.8299
0.859492 19.223
0.859492 19.6242
0.859492 20.0339
0.859492 20.4521
0.859492 20.879
0.859492 21.3148
0.859492 21.7597
0.859492 22.2139
0.859492 22.6776
0.859492 23.151
0.859492 23.6343
0.859492 24.1276
0.859492 24.6313
0.859492 25.1454
0.859492 25.6703
0.859492 26.2061
0.859492 26.7532
0.859492 27.3116
0.859492 27.8817
0.859492 28.4637
0.859492 29.0579
0.859492 29.6645
0.859492 30.2837
0.859492 30.9158
0.859492 31.5612
0.859492 32.22
0.859492 32.8925
0.859492 33.5791
0.859492 34.2801
0.859492 34.9956
0.859492 35.7261
0.859492 36.4719
0.859492 37.2332
0.859492 38.0104
0.859492 38.8038
0.859492 39.6138
0.859492 40.4407
0.859492 41.2849
0.859492 42.1467
0.859492 43.0265
0.859492 43.9246
0.859492 44.8415
0.859492 45.7775
0.859492 46.7331
0.859492 47.7086
0.859492 48.7045
0.859492 49.7211
0.859492 50.759
0.859492 51.8186
0.859492 52.9002
0.859492 54.0045
0.859492 55.1318
0.859492 56.2826
0.859492 57.4574
0.859492 58.6568
0.859492 59.8812
0.859492 61.1312
0.859492 62.4073
0.859492 63.7099
0.859492 65.0398
0.859492 66.3975
0.859492 67.7835
0.859492 69.1984
0.859492 70.6428
0.859492 72.1174
0.859492 73.6228
0.859492 75.1596
0.859492 76.7285
0.859492 78.3302
0.859492 79.9652
0.859492 81.6345
0.859492 83.3385
0.859492 85.0781
0.859492 86.854
0.859492 88.667
0.859492 90.5179
0.859492 92.4074
0.859492 94.3363
0.859492 96.3055
0.859492 98.3158
0.859492 100.368
0.859492 102.463
0.859492 104.602
0.859492 106.785
0.859492 109.014
0.859492 111.29
0.859492 113.613
0.859492 115.985
0.859492 118.406
0.859492 120.877
0.859492 123.401
0.859492 125.976
0.859492 128.606
0.859492 131.291
0.859492 134.031
0.859492 136.829
0.859492 139.685
0.859492 142.601
0.859492 145.578
0.859492 148.616
0.859492 151.719
0.859492 154.886
0.859492 158.119
0.859492 161.419
0.859492 164.789
0.859492 168.229
0.859492 171.74
0.859492 175.325
0.859492 178.985
0.859492 182.721
0.859492 186.535
0.859492 190.429
0.859492 194.404
0.859492 198.462
0.859492 202.605
0.859492 206.834
0.859492 211.151
0.859492 215.559
0.859492 220.059
0.859492 224.652
0.859492 229.342
0.859492 234.129
0.859492 239.016
0.859492 244.005
0.859492 249.099
0.859492 254.298
0.859492 259.607
0.859492 265.026
0.859492 270.558
0.859492 276.206
0.859492 281.971
0.859492 287.857
0.859492 293.866
0.859492 300
0.854348 300
0.849234 300
0.844151 300
0.839098 300
0.834076 300
0.829083 300
0.824121 300
0.819188 300
0.814285 300
0.809411 300
0.804566 300
0.799751 300
0.794964 300
0.790206 300
0.785476 300
0.780774 300
0.776101 300
0.771456 300
0.766838 300
0.762248 300
0.757686 300
0.753151 300
0.748643 300
0.744162 300
0.739708 300
0.73528 300
0.730879 300
0.726504 300
0.722156 300
0.717833 300
0.713537 300
0.709266 300
0.705021 300
0.700801 300
0.696606 300
0.692437 300
0.688292 300
0.684172 300
0.680077 300
0.676007 300
0.67196 300
0.667938 300
0.66394 300
0.659966 300
0.656016 300
0.65209 300
0.648187 300
0.644307 300
0.64045 300
0.636617 300
0.632806 300
0.629019 300
0.625254 300
0.621511 300
0.617791 300
0.614094 300
0.610418 300
0.606764 300
0.603132 300
0.599522 300
0.595934 300
0.592367 300
0.588821 300
0.585297 300
0.581794 300
0.578311 300
0.57485 300
0.571409 300
0.567989 300
0.564589 300
0.56121 300
0.557851 300
0.554512 300
0.551193 300
0.547894 300
0.544614 300
0.541355 300
0.538114 300
0.534893 300
0.531692 300
0.528509 300
0.525346 300
0.522202 300
0.519076 300
0.515969 300
0.512881 300
0.509811 300
0.506759 300
0.503726 300
0.500711 300
0.497714 300
0.494735 300
0.491774 300
0.48883 300
0.485904 300
0.482996 300
0.480105 300
0.477231 300
0.474375 300
0.471536 300
0.468713 300
0.465908 300
0.463119 300
0.460347 300
0.457592 300
0.454853 300
0.45213 300
0.449424 300
0.446734 300
0.44406 300
0.441402 300
0.43876 300
0.436134 300
0.434064 300
0.434188 293.866
0.434369 287.857
0.43459 281.971
0.43482 276.206
0.435012 270.558
0.435125 265.026
0.435158 259.607
0.435149 254.298
0.435139 249.099
0.435147 244.005
0.435174 239.016
0.435212 234.129
0.435262 229.342
0.435329 224.652
0.435412 220.059
0.435508 215.559
0.435623 211.151
0.435761 206.834
0.435914 202.605
0.43606 198.462
0.436134 195.922
0.436183 194.404
0.436288 190.429
0.436394 186.535
0.436535 182.721
0.436731 178.985
0.436974 175.325
0.437238 171.74
0.437508 168.229
0.437772 164.789
0.438011 161.419
0.438205 158.119
0.438359 154.886
0.438495 151.719
0.438636 148.616
0.43876 146.225
0.4388 145.578
0.439013 142.601
0.439248 139.685
0.439489 136.829
0.439727 134.031
0.439974 131.291
0.440241 128.606
0.440505 125.976
0.440724 123.401
0.440879 120.877
0.440995 118.406
0.441107 115.985
0.441256 113.613
0.441402 112.092
0.441503 111.29
0.441911 109.014
0.442376 106.785
0.442781 104.602
0.44306 102.463
0.44324 100.368
0.443413 98.3158
0.44368 96.3055
0.44406 94.4911
0.444101 94.3363
0.444707 92.4074
0.445285 90.5179
0.445793 88.667
0.446252 86.854
0.446679 85.0781
0.446734 84.8359
0.447115 83.3385
0.447512 81.6345
0.447872 79.9652
0.448223 78.3302
0.448638 76.7285
0.449176 75.1596
0.449424 74.5353
0.44981 73.6228
0.450368 72.1174
0.450814 70.6428
0.451259 69.1984
0.451817 67.7835
0.45213 67.0984
0.45246 66.3975
0.452994 65.0398
0.453355 63.7099
0.453637 62.4073
0.453999 61.1312
0.454533 59.8812
0.454853 59.2661
0.455174 58.6568
0.4557 57.4574
0.456016 56.2826
0.456159 55.1318
0.456209 54.0045
0.456232 52.9002
0.456282 51.8186
0.456425 50.759
0.456742 49.7211
0.457272 48.7045
0.457592 48.2166
0.457929 47.7086
0.458507 46.7331
0.45898 45.7775
0.45949 44.8415
0.460244 43.9246
0.460347 43.8389
0.46136 43.0265
0.462802 42.1467
0.463119 41.9865
0.464547 41.2849
0.465908 40.6643
0.466415 40.4407
0.468341 39.6138
0.468713 39.4695
0.470526 38.8038
0.471536 38.4743
0.473052 38.0104
0.474375 37.6313
0.475815 37.2332
0.477231 36.8517
0.478667 36.4719
0.480105 36.0972
0.481549 35.7261
0.482996 35.3593
0.484452 34.9956
0.485904 34.6394
0.487408 34.2801
0.48883 33.9521
0.490555 33.5791
0.491774 33.3318
0.49419 32.8925
0.494735 32.798
0.497714 32.3172
0.4983 32.22
0.500711 31.8188
0.502218 31.5612
0.503726 31.3062
0.506186 30.9158
0.506759 30.8276
0.509811 30.3959
0.510612 30.2837
0.512881 29.9731
0.515182 29.6645
0.515969 29.5593
0.519076 29.1622
0.519882 29.0579
0.522202 28.7647
0.524696 28.4637
0.525346 28.3868
0.528509 28.0524
0.530234 27.8817
0.531692 27.7408
0.534893 27.4506
0.536369 27.3116
0.538114 27.1466
0.541355 26.8327
0.542131 26.7532
0.544614 26.5042
0.547894 26.2074
0.547909 26.2061
0.551193 25.9607
0.554512 25.742
0.555541 25.6703
0.557851 25.5108
0.56121 25.2708
0.562849 25.1454
0.564589 25.0128
0.567989 24.7619
0.569746 24.6313
0.571409 24.5092
0.57485 24.2796
0.577311 24.1276
0.578311 24.0666
0.581794 23.8799
0.585297 23.6955
0.586356 23.6343
0.588821 23.4929
0.592367 23.2906
0.594876 23.151
0.595934 23.0927
0.599522 22.9198
0.603132 22.7596
0.604963 22.6776
0.606764 22.5976
0.610418 22.4446
0.614094 22.2928
0.61594 22.2139
0.617791 22.1354
0.621511 21.9857
0.625254 21.837
0.627137 21.7597
0.629019 21.683
0.632806 21.5377
0.636617 21.3976
0.63896 21.3148
0.64045 21.2626
0.644307 21.1478
0.648187 21.0438
0.65209 20.9303
0.653613 20.879
0.656016 20.7984
0.659966 20.6644
0.66394 20.5313
0.666382 20.4521
0.667938 20.4019
0.67196 20.2921
0.676007 20.1938
0.680077 20.0916
0.682292 20.0339
0.684172 19.9852
0.688292 19.8971
0.692437 19.828
0.696606 19.7594
0.700801 19.6736
0.702908 19.6242
0.705021 19.5749
0.709266 19.49
0.713537 19.4226
0.717833 19.3554
0.722156 19.2714
0.724327 19.223
0.726504 19.1747
0.730879 19.0915
0.73528 19.0254
0.739708 18.9596
0.744162 18.8777
0.746454 18.8299
0.748643 18.7846
0.753151 18.7095
0.757686 18.6632
0.762248 18.6364
0.766838 18.6096
0.771456 18.5636
0.776101 18.4897
0.778435 18.4449
0.780774 18.4002
0.785476 18.3273
0.790206 18.2832
0.794964 18.2619
0.799751 18.2487
0.804566 18.2275
0.809411 18.1837
0.814285 18.1116
0.816733 18.0677
0.819188 18.024


==> _datas/alpha_sweep_theo/als_fill_4.dat <==
x y
0.839098 23.095
0.844151 23.0034
0.849234 22.9486
0.854348 22.9239
0.859492 22.9156
0.859492 23.151
0.859492 23.6343
0.859492 24.1276
0.859492 24.6313
0.859492 25.1454
0.859492 25.6703
0.859492 26.2061
0.859492 26.7532
0.859492 27.3116
0.859492 27.8817
0.859492 28.4637
0.859492 29.0579
0.859492 29.6645
0.859492 30.2837
0.859492 30.9158
0.859492 31.5612
0.859492 32.22
0.859492 32.8925
0.859492 33.5791
0.859492 34.2801
0.859492 34.9956
0.859492 35.7261
0.859492 36.4719
0.859492 37.2332
0.859492 38.0104
0.859492 38.8038
0.859492 39.6138
0.859492 40.4407
0.859492 41.2849
0.859492 42.1467
0.859492 43.0265
0.859492 43.9246
0.859492 44.8415
0.859492 45.7775
0.859492 46.7331
0.859492 47.7086
0.859492 48.7045
0.859492 49.7211
0.859492 50.759
0.859492 51.8186
0.859492 52.9002
0.859492 54.0045
0.859492 55.1318
0.859492 56.2826
0.859492 57.4574
0.859492 58.6568
0.859492 59.8812
0.859492 61.1312
0.859492 62.4073
0.859492 63.7099
0.859492 65.0398
0.859492 66.3975
0.859492 67.7835
0.859492 69.1984
0.859492 70.6428
0.859492 72.1174
0.859492 73.6228
0.859492 75.1596
0.859492 76.7285
0.859492 78.3302
0.859492 79.9652
0.859492 81.6345
0.859492 83.3385
0.859492 85.0781
0.859492 86.854
0.859492 88.667
0.859492 90.5179
0.859492 92.4074
0.859492 94.3363
0.859492 96.3055
0.859492 98.3158
0.859492 100.368
0.859492 102.463
0.859492 104.602
0.859492 106.785
0.859492 109.014
0.859492 111.29
0.859492 113.613
0.859492 115.985
0.859492 118.406
0.859492 120.877
0.859492 123.401
0.859492 125.976
0.859492 128.606
0.859492 131.291
0.859492 134.031
0.859492 136.829
0.859492 139.685
0.859492 142.601
0.859492 145.578
0.859492 148.616
0.859492 151.719
0.859492 154.886
0.859492 158.119
0.859492 161.419
0.859492 164.789
0.859492 168.229
0.859492 171.74
0.859492 175.325
0.859492 178.985
0.859492 182.721
0.859492 186.535
0.859492 190.429
0.859492 194.404
0.859492 198.462
0.859492 202.605
0.859492 206.834
0.859492 211.151
0.859492 215.559
0.859492 220.059
0.859492 224.652
0.859492 229.342
0.859492 234.129
0.859492 239.016
0.859492 244.005
0.859492 249.099
0.859492 254.298
0.859492 259.607
0.859492 265.026
0.859492 270.558
0.859492 276.206
0.859492 281.971
0.859492 287.857
0.859492 293.866
0.859492 300
0.854348 300
0.849234 300
0.844151 300
0.839098 300
0.834076 300
0.829083 300
0.824121 300
0.819188 300
0.814285 300
0.809411 300
0.804566 300
0.799751 300
0.794964 300
0.790206 300
0.785476 300
0.780774 300
0.776101 300
0.771456 300
0.766838 300
0.762248 300
0.757686 300
0.753151 300
0.748643 300
0.744162 300
0.739708 300
0.73528 300
0.730879 300
0.726504 300
0.722156 300
0.717833 300
0.713537 300
0.709266 300
0.705021 300
0.700801 300
0.696606 300
0.692437 300
0.688292 300
0.684172 300
0.680077 300
0.676007 300
0.67196 300
0.667938 300
0.66394 300
0.659966 300
0.656016 300
0.65209 300
0.648187 300
0.644307 300
0.64045 300
0.636617 300
0.632806 300
0.629019 300
0.625254 300
0.621511 300
0.617791 300
0.614094 300
0.610418 300
0.606764 300
0.603132 300
0.599522 300
0.595934 300
0.592367 300
0.588821 300
0.585297 300
0.581794 300
0.578311 300
0.57485 300
0.571409 300
0.567989 300
0.564589 300
0.56121 300
0.557851 300
0.554512 300
0.551193 300
0.547894 300
0.544614 300
0.541355 300
0.538114 300
0.534893 300
0.531692 300
0.528509 300
0.525346 300
0.522202 300
0.519076 300
0.515969 300
0.512881 300
0.509811 300
0.506759 300
0.503726 300
0.500711 300
0.497714 300
0.494735 300
0.491774 300
0.48883 300
0.485904 300
0.482996 300
0.480105 300
0.477231 300
0.474375 300
0.471536 300
0.468713 300
0.465908 300
0.463119 300
0.460347 300
0.457592 300
0.454853 300
0.45213 300
0.449424 300
0.446734 300
0.44406 300
0.441402 300
0.43876 300
0.436274 300
0.436431 293.866
0.436668 287.857
0.436965 281.971
0.437273 276.206
0.437526 270.558
0.437684 265.026
0.437757 259.607
0.43779 254.298
0.437827 249.099
0.437886 244.005
0.437967 239.016
0.43806 234.129
0.438169 229.342
0.438305 224.652
0.43847 220.059
0.438656 215.559
0.43876 213.29
0.438876 211.151
0.439134 206.834
0.439407 202.605
0.439676 198.462
0.439931 194.404
0.440169 190.429
0.440387 186.535
0.440604 182.721
0.440855 178.985
0.441163 175.325
0.441402 172.938
0.441545 171.74
0.441996 168.229
0.442419 164.789
0.442774 161.419
0.443058 158.119
0.443301 154.886
0.443543 151.719
0.443833 148.616
0.44406 146.738
0.444231 145.578
0.444736 142.601
0.445218 139.685
0.445617 136.829
0.445971 134.031
0.446367 131.291
0.446734 129.251
0.44687 128.606
0.447478 125.976
0.448057 123.401
0.448602 120.877
0.449169 118.406
0.449424 117.38
0.4498 115.985
0.450454 113.613
0.451131 111.29
0.451876 109.014
0.45213 108.304
0.452718 106.785
0.453578 104.602
0.454441 102.463
0.454853 101.485
0.455349 100.368
0.456268 98.3158
0.457255 96.3055
0.457592 95.7003
0.458364 94.3363
0.459471 92.4074
0.460347 90.7474
0.460468 90.5179
0.461197 88.667
0.461716 86.854
0.462209 85.0781
0.462842 83.3385
0.463119 82.7492
0.463655 81.6345
0.464526 79.9652
0.465434 78.3302
0.465908 77.5365
0.466397 76.7285
0.467349 75.1596
0.468369 73.6228
0.468713 73.1695
0.469523 72.1174
0.470668 70.6428
0.471536 69.4627
0.471732 69.1984
0.472582 67.7835
0.473324 66.3975
0.474178 65.0398
0.474375 64.7918
0.475249 63.7099
0.476409 62.4073
0.477231 61.5162
0.477591 61.1312
0.478666 59.8812
0.479745 58.6568
0.480105 58.2935
0.480944 57.4574
0.482162 56.2826
0.482996 55.5022
0.483399 55.1318
0.484604 54.0045
0.485904 52.9832
0.486021 52.9002
0.487844 51.8186
0.48883 51.3288
0.49002 50.759
0.491774 49.9266
0.492209 49.7211
0.494327 48.7045
0.494735 48.524
0.496693 47.7086
0.497714 47.3367
0.499574 46.7331
0.500711 46.4038
0.503181 45.7775
0.503726 45.6472
0.506759 44.972
0.507324 44.8415
0.509811 44.2552
0.511121 43.9246
0.512881 43.4733
0.514647 43.0265
0.515969 42.7059
0.518522 42.1467
0.519076 42.0311
0.522202 41.4385
0.523024 41.2849
0.525346 40.8615
0.527703 40.4407
0.528509 40.2973
0.531692 39.755
0.532505 39.6138
0.534893 39.2068
0.537292 38.8038
0.538114 38.6662
0.541355 38.1468
0.542195 38.0104
0.544614 37.6269
0.547216 37.2332
0.547894 37.1325
0.551193 36.6952
0.552997 36.4719
0.554512 36.2888
0.557851 35.9153
0.559533 35.7261
0.56121 35.5394
0.564589 35.1797
0.566287 34.9956
0.567989 34.8126
0.571409 34.4603
0.573127 34.2801
0.57485 34.1008
0.578311 33.7557
0.58005 33.5791
0.581794 33.4035
0.585297 33.0655
0.587058 32.8925
0.588821 32.7207
0.592367 32.3911
0.5942 32.22
0.595934 32.0603
0.599522 31.76
0.60209 31.5612
0.603132 31.4814
0.606764 31.2371
0.610418 30.9959
0.611522 30.9158
0.614094 30.7308
0.617791 30.466
0.620389 30.2837
0.621511 30.2055
0.625254 29.9725
0.629019 29.7413
0.630157 29.6645
0.632806 29.487
0.636617 29.2331
0.639314 29.0579
0.64045 28.9846
0.644307 28.7677
0.648187 28.5666
0.650153 28.4637
0.65209 28.3633
0.656016 28.1713
0.659966 27.9808
0.661954 27.8817
0.66394 27.7834
0.667938 27.5972
0.67196 27.4178
0.674434 27.3116
0.676007 27.2447
0.680077 27.0977
0.684172 26.9644
0.688292 26.8189
0.6899 26.7532
0.692437 26.6499
0.696606 26.4783
0.700801 26.3077
0.703378 26.2061
0.705021 26.1419
0.709266 26.0012
0.713537 25.8749
0.717833 25.7421
0.719992 25.6703
0.722156 25.5987
0.726504 25.4677
0.730879 25.3459
0.73528 25.2178
0.737674 25.1454
0.739708 25.0844
0.744162 24.9738
0.748643 24.8871
0.753151 24.8009
0.757686 24.6933
0.759964 24.6313
0.762248 24.5694
0.766838 24.4628
0.771456 24.3781
0.776101 24.2938
0.780774 24.1884
0.783122 24.1276
0.785476 24.067
0.790206 23.9626
0.794964 23.8797
0.799751 23.7971
0.804566 23.6942
0.807036 23.6343
0.809411 23.577
0.814285 23.4811
0.819188 23.4166
0.824121 23.3662
0.829083 23.3021
0.834076 23.2076
0.836594 23.151
0.839098 23.095


==> _datas/alpha_sweep_theo/als_fill_5.dat <==
x y
0.844151 28.3953
0.849234 28.2823
0.854348 28.2148
0.859492 28.1845
0.859492 28.4637
0.859492 29.0579
0.859492 29.6645
0.859492 30.2837
0.859492 30.9158
0.859492 31.5612
0.859492 32.22
0.859492 32.8925
0.859492 33.5791
0.859492 34.2801
0.859492 34.9956
0.859492 35.7261
0.859492 36.4719
0.859492 37.2332
0.859492 38.0104
0.859492 38.8038
0.859492 39.6138
0.859492 40.4407
0.859492 41.2849
0.859492 42.1467
0.859492 43.0265
0.859492 43.9246
0.859492 44.8415
0.859492 45.7775
0.859492 46.7331
0.859492 47.7086
0.859492 48.7045
0.859492 49.7211
0.859492 50.759
0.859492 51.8186
0.859492 52.9002
0.859492 54.0045
0.859492 55.1318
0.859492 56.2826
0.859492 57.4574
0.859492 58.6568
0.859492 59.8812
0.859492 61.1312
0.859492 62.4073
0.859492 63.7099
0.859492 65.0398
0.859492 66.3975
0.859492 67.7835
0.859492 69.1984
0.859492 70.6428
0.859492 72.1174
0.859492 73.6228
0.859492 75.1596
0.859492 76.7285
0.859492 78.3302
0.859492 79.9652
0.859492 81.6345
0.859492 83.3385
0.859492 85.0781
0.859492 86.854
0.859492 88.667
0.859492 90.5179
0.859492 92.4074
0.859492 94.3363
0.859492 96.3055
0.859492 98.3158
0.859492 100.368
0.859492 102.463
0.859492 104.602
0.859492 106.785
0.859492 109.014
0.859492 111.29
0.859492 113.613
0.859492 115.985
0.859492 118.406
0.859492 120.877
0.859492 123.401
0.859492 125.976
0.859492 128.606
0.859492 131.291
0.859492 134.031
0.859492 136.829
0.859492 139.685
0.859492 142.601
0.859492 145.578
0.859492 148.616
0.859492 151.719
0.859492 154.886
0.859492 158.119
0.859492 161.419
0.859492 164.789
0.859492 168.229
0.859492 171.74
0.859492 175.325
0.859492 178.985
0.859492 182.721
0.859492 186.535
0.859492 190.429
0.859492 194.404
0.859492 198.462
0.859492 202.605
0.859492 206.834
0.859492 211.151
0.859492 215.559
0.859492 220.059
0.859492 224.652
0.859492 229.342
0.859492 234.129
0.859492 239.016
0.859492 244.005
0.859492 249.099
0.859492 254.298
0.859492 259.607
0.859492 265.026
0.859492 270.558
0.859492 276.206
0.859492 281.971
0.859492 287.857
0.859492 293.866
0.859492 300
0.854348 300
0.849234 300
0.844151 300
0.839098 300
0.834076 300
0.829083 300
0.824121 300
0.819188 300
0.814285 300
0.809411 300
0.804566 300
0.799751 300
0.794964 300
0.790206 300
0.785476 300
0.780774 300
0.776101 300
0.771456 300
0.766838 300
0.762248 300
0.757686 300
0.753151 300
0.748643 300
0.744162 300
0.739708 300
0.73528 300
0.730879 300
0.726504 300
0.722156 300
0.717833 300
0.713537 300
0.709266 300
0.705021 300
0.700801 300
0.696606 300
0.692437 300
0.688292 300
0.684172 300
0.680077 300
0.676007 300
0.67196 300
0.667938 300
0.66394 300
0.659966 300
0.656016 300
0.65209 300
0.648187 300
0.644307 300
0.64045 300
0.636617 300
0.632806 300
0.629019 300
0.625254 300
0.621511 300
0.617791 300
0.614094 300
0.610418 300
0.606764 300
0.603132 300
0.599522 300
0.595934 300
0.592367 300
0.588821 300
0.585297 300
0.581794 300
0.578311 300
0.57485 300
0.571409 300
0.567989 300
0.564589 300
0.56121 300
0.557851 300
0.554512 300
0.551193 300
0.547894 300
0.544614 300
0.541355 300
0.538114 300
0.534893 300
0.531692 300
0.528509 300
0.525346 300
0.522202 300
0.519076 300
0.515969 300
0.512881 300
0.509811 300
0.506759 300
0.503726 300
0.500711 300
0.497714 300
0.494735 300
0.491774 300
0.48883 300
0.485904 300
0.482996 300
0.480105 300
0.477231 300
0.474375 300
0.471536 300
0.468713 300
0.465908 300
0.463119 300
0.460347 300
0.457592 300
0.454853 300
0.45213 300
0.449424 300
0.446734 300
0.44406 300
0.441402 300
0.43876 300
0.43853 300
0.438706 293.866
0.43876 292.656
0.439012 287.857
0.439405 281.971
0.439797 276.206
0.440113 270.558
0.440321 265.026
0.440452 259.607
0.440559 254.298
0.440683 249.099
0.440843 244.005
0.441032 239.016
0.441235 234.129
0.441402 230.36
0.441457 229.342
0.44174 224.652
0.442067 220.059
0.442431 215.559
0.44281 211.151
0.443189 206.834
0.443567 202.605
0.443962 198.462
0.44406 197.493
0.444427 194.404
0.444902 190.429
0.445327 186.535
0.445717 182.721
0.446141 178.985
0.446652 175.325
0.446734 174.803
0.447273 171.74
0.447885 168.229
0.448409 164.789
0.448865 161.419
0.449322 158.119
0.449424 157.447
0.449849 154.886
0.450425 151.719
0.451054 148.616
0.45175 145.578
0.45213 144.001
0.452486 142.601
0.4532 139.685
0.453882 136.829
0.454602 134.031
0.454853 133.151
0.455429 131.291
0.456302 128.606
0.45716 125.976
0.457592 124.603
0.457987 123.401
0.458772 120.877
0.459587 118.406
0.460347 116.549
0.460605 115.985
0.46195 113.613
0.463119 111.835
0.463497 111.29
0.465038 109.014
0.465908 107.684
0.466499 106.785
0.467819 104.602
0.468713 103.021
0.469032 102.463
0.470112 100.368
0.471185 98.3158
0.471536 97.7089
0.472363 96.3055
0.473569 94.3363
0.474375 93.0375
0.474778 92.4074
0.475945 90.5179
0.477231 88.6827
0.477243 88.667
0.478797 86.854
0.480105 85.4655
0.480477 85.0781
0.481996 83.3385
0.482996 82.0525
0.483319 81.6345
0.484448 79.9652
0.485582 78.3302
0.485904 77.9374
0.486936 76.7285
0.48858 75.1596
0.48883 74.9625
0.490615 73.6228
0.491774 72.8168
0.492778 72.1174
0.494657 70.6428
0.494735 70.5744
0.496222 69.1984
0.497714 67.8486
0.497792 67.7835
0.49969 66.3975
0.500711 65.7611
0.5019 65.0398
0.503726 63.9022
0.50403 63.7099
0.505874 62.4073
0.506759 61.7667
0.50765 61.1312
0.509526 59.8812
0.509811 59.719
0.511809 58.6568
0.512881 58.165
0.514538 57.4574
0.515969 56.8903
0.517581 56.2826
0.519076 55.7459
0.520909 55.1318
0.522202 54.7258
0.524767 54.0045
0.525346 53.8493
0.528509 53.0598
0.529132 52.9002
0.531692 52.2416
0.533291 51.8186
0.534893 51.4
0.537505 50.759
0.538114 50.6142
0.541355 49.9054
0.542205 49.7211
0.544614 49.2111
0.547058 48.7045
0.547894 48.5318
0.551193 47.8798
0.552049 47.7086
0.554512 47.2272
0.557161 46.7331
0.557851 46.6067
0.56121 46.0577
0.563041 45.7775
0.564589 45.546
0.567989 45.0694
0.569551 44.8415
0.571409 44.5689
0.57485 44.0449
0.575575 43.9246
0.578311 43.4732
0.581063 43.0265
0.581794 42.9092
0.585297 42.4069
0.587264 42.1467
0.588821 41.9467
0.592367 41.5465
0.594908 41.2849
0.595934 41.1807
0.599522 40.8607
0.603132 40.5433
0.604177 40.4407
0.606764 40.1876
0.610418 39.8111
0.6122 39.6138
0.614094 39.4049
0.617791 39.0096
0.619702 38.8038
0.621511 38.6116
0.625254 38.2499
0.627931 38.0104
0.629019 37.9143
0.632806 37.6201
0.636617 37.3296
0.637769 37.2332
0.64045 37.0104
0.644307 36.6918
0.647036 36.4719
0.648187 36.3799
0.65209 36.1076
0.656016 35.8552
0.658007 35.7261
0.659966 35.6001
0.66394 35.359
0.667938 35.1199
0.669946 34.9956
0.67196 34.8718
0.676007 34.636
0.680077 34.4018
0.682122 34.2801
0.684172 34.1588
0.688292 33.9278
0.692437 33.6983
0.694518 33.5791
0.696606 33.4603
0.700801 33.2341
0.705021 33.0093
0.707144 32.8925
0.709266 32.7765
0.713537 32.5568
0.717833 32.3452
0.720476 32.22
0.722156 32.141
0.726504 31.9679
0.730879 31.8127
0.73528 31.6494
0.737491 31.5612
0.739708 31.4732
0.744162 31.3119
0.748643 31.1619
0.753151 31.0022
0.755415 30.9158
0.757686 30.8296
0.762248 30.6717
0.766838 30.5247
0.771456 30.3683
0.773775 30.2837
0.776101 30.1992
0.780774 30.0446
0.785476 29.901
0.790206 29.7499
0.792779 29.6645
0.794964 29.5924
0.799751 29.462
0.804566 29.3597
0.809411 29.258
0.814285 29.1311
0.816733 29.0579
0.819188 28.9849
0.824121 28.8591
0.829083 28.7593
0.834076 28.6598
0.839098 28.5359
0.841684 28.4637
0.844151 28.3953


==> _datas/alpha_sweep_theo/als_fill_6.dat <==
x y
0.859492 33.4984
0.859492 33.5791
0.859492 34.2801
0.859492 34.9956
0.859492 35.7261
0.859492 36.4719
0.859492 37.2332
0.859492 38.0104
0.859492 38.8038
0.859492 39.6138
0.859492 40.4407
0.859492 41.2849
0.859492 42.1467
0.859492 43.0265
0.859492 43.9246
0.859492 44.8415
0.859492 45.7775
0.859492 46.7331
0.859492 47.7086
0.859492 48.7045
0.859492 49.7211
0.859492 50.759
0.859492 51.8186
0.859492 52.9002
0.859492 54.0045
0.859492 55.1318
0.859492 56.2826
0.859492 57.4574
0.859492 58.6568
0.859492 59.8812
0.859492 61.1312
0.859492 62.4073
0.859492 63.7099
0.859492 65.0398
0.859492 66.3975
0.859492 67.7835
0.859492 69.1984
0.859492 70.6428
0.859492 72.1174
0.859492 73.6228
0.859492 75.1596
0.859492 76.7285
0.859492 78.3302
0.859492 79.9652
0.859492 81.6345
0.859492 83.3385
0.859492 85.0781
0.859492 86.854
0.859492 88.667
0.859492 90.5179
0.859492 92.4074
0.859492 94.3363
0.859492 96.3055
0.859492 98.3158
0.859492 100.368
0.859492 102.463
0.859492 104.602
0.859492 106.785
0.859492 109.014
0.859492 111.29
0.859492 113.613
0.859492 115.985
0.859492 118.406
0.859492 120.877
0.859492 123.401
0.859492 125.976
0.859492 128.606
0.859492 131.291
0.859492 134.031
0.859492 136.829
0.859492 139.685
0.859492 142.601
0.859492 145.578
0.859492 148.616
0.859492 151.719
0.859492 154.886
0.859492 158.119
0.859492 161.419
0.859492 164.789
0.859492 168.229
0.859492 171.74
0.859492 175.325
0.859492 178.985
0.859492 182.721
0.859492 186.535
0.859492 190.429
0.859492 194.404
0.859492 198.462
0.859492 202.605
0.859492 206.834
0.859492 211.151
0.859492 215.559
0.859492 220.059
0.859492 224.652
0.859492 229.342
0.859492 234.129
0.859492 239.016
0.859492 244.005
0.859492 249.099
0.859492 254.298
0.859492 259.607
0.859492 265.026
0.859492 270.558
0.859492 276.206
0.859492 281.971
0.859492 287.857
0.859492 293.866
0.859492 300
0.854348 300
0.849234 300
0.844151 300
0.839098 300
0.834076 300
0.829083 300
0.824121 300
0.819188 300
0.814285 300
0.809411 300
0.804566 300
0.799751 300
0.794964 300
0.790206 300
0.785476 300
0.780774 300
0.776101 300
0.771456 300
0.766838 300
0.762248 300
0.757686 300
0.753151 300
0.748643 300
0.744162 300
0.739708 300
0.73528 300
0.730879 300
0.726504 300
0.722156 300
0.717833 300
0.713537 300
0.709266 300
0.705021 300
0.700801 300
0.696606 300
0.692437 300
0.688292 300
0.684172 300
0.680077 300
0.676007 300
0.67196 300
0.667938 300
0.66394 300
0.659966 300
0.656016 300
0.65209 300
0.648187 300
0.644307 300
0.64045 300
0.636617 300
0.632806 300
0.629019 300
0.625254 300
0.621511 300
0.617791 300
0.614094 300
0.610418 300
0.606764 300
0.603132 300
0.599522 300
0.595934 300
0.592367 300
0.588821 300
0.585297 300
0.581794 300
0.578311 300
0.57485 300
0.571409 300
0.567989 300
0.564589 300
0.56121 300
0.557851 300
0.554512 300
0.551193 300
0.547894 300
0.544614 300
0.541355 300
0.538114 300
0.534893 300
0.531692 300
0.528509 300
0.525346 300
0.522202 300
0.519076 300
0.515969 300
0.512881 300
0.509811 300
0.506759 300
0.503726 300
0.500711 300
0.497714 300
0.494735 300
0.491774 300
0.48883 300
0.485904 300
0.482996 300
0.480105 300
0.477231 300
0.474375 300
0.471536 300
0.468713 300
0.465908 300
0.463119 300
0.460347 300
0.457592 300
0.454853 300
0.45213 300
0.449424 300
0.446734 300
0.44406 300
0.441402 300
0.441121 300
0.441332 293.866
0.441402 292.561
0.441715 287.857
0.442192 281.971
0.442649 276.206
0.44301 270.558
0.443271 265.026
0.443485 259.607
0.44371 254.298
0.443981 249.099
0.44406 247.812
0.444347 244.005
0.44477 239.016
0.445201 234.129
0.445617 229.342
0.446033 224.652
0.446491 220.059
0.446734 217.891
0.447033 215.559
0.447624 211.151
0.4482 206.834
0.448777 202.605
0.449396 198.462
0.449424 198.283
0.450097 194.404
0.450771 190.429
0.451382 186.535
0.451978 182.721
0.45213 181.832
0.45264 178.985
0.453377 175.325
0.454165 171.74
0.454853 168.619
0.454942 168.229
0.455642 164.789
0.456257 161.419
0.456869 158.119
0.457557 154.886
0.457592 154.743
0.458389 151.719
0.4593 148.616
0.460274 145.578
0.460347 145.364
0.461394 142.601
0.46258 139.685
0.463119 138.412
0.463843 136.829
0.465104 134.031
0.465908 132.15
0.466294 131.291
0.467397 128.606
0.468466 125.976
0.468713 125.41
0.469652 123.401
0.470949 120.877
0.471536 119.862
0.472423 118.406
0.474051 115.985
0.474375 115.546
0.475865 113.613
0.477231 111.905
0.477742 111.29
0.479592 109.014
0.480105 108.375
0.481392 106.785
0.482996 104.631
0.483018 104.602
0.484471 102.463
0.485904 100.467
0.485982 100.368
0.487826 98.3158
0.48883 97.3555
0.489963 96.3055
0.491774 94.5905
0.492037 94.3363
0.493841 92.4074
0.494735 91.4297
0.495579 90.5179
0.497406 88.667
0.497714 88.3942
0.499547 86.854
0.500711 85.9604
0.501885 85.0781
0.503726 83.6571
0.504136 83.3385
0.506209 81.6345
0.506759 81.1901
0.508276 79.9652
0.509811 78.7507
0.510355 78.3302
0.512469 76.7285
0.512881 76.446
0.51486 75.1596
0.515969 74.5188
0.517623 73.6228
0.519076 72.8841
0.520633 72.1174
0.522202 71.3551
0.523661 70.6428
0.525346 69.7906
0.526474 69.1984
0.528509 68.0413
0.528953 67.7835
0.53125 66.3975
0.531692 66.1501
0.533795 65.0398
0.534893 64.5327
0.536893 63.7099
0.538114 63.262
0.540792 62.4073
0.541355 62.239
0.544614 61.3587
0.545472 61.1312
0.547894 60.504
0.550351 59.8812
0.551193 59.6686
0.554512 58.8655
0.555359 58.6568
0.557851 58.0538
0.560352 57.4574
0.56121 57.2534
0.564589 56.4844
0.565465 56.2826
0.567989 55.7143
0.570696 55.1318
0.571409 54.9807
0.57485 54.3236
0.576578 54.0045
0.578311 53.687
0.581794 53.0467
0.582533 52.9002
0.585297 52.3566
0.58808 51.8186
0.588821 51.677
0.592367 51.0697
0.594306 50.759
0.595934 50.5044
0.599522 49.9869
0.601383 49.7211
0.603132 49.4749
0.606764 49.0112
0.609362 48.7045
0.610418 48.5812
0.614094 48.2038
0.617791 47.8294
0.618861 47.7086
0.621511 47.4098
0.625254 46.9656
0.627079 46.7331
0.629019 46.4864
0.632806 46.0202
0.634763 45.7775
0.636617 45.5506
0.64045 45.1239
0.643192 44.8415
0.644307 44.7281
0.648187 44.381
0.65209 44.0383
0.653269 43.9246
0.656016 43.6618
0.659966 43.2858
0.662762 43.0265
0.66394 42.918
0.667938 42.5966
0.67196 42.2989
0.673999 42.1467
0.676007 41.998
0.680077 41.7136
0.684172 41.4314
0.686229 41.2849
0.688292 41.1388
0.692437 40.8605
0.696606 40.5842
0.698699 40.4407
0.700801 40.2976
0.705021 40.025
0.709266 39.7543
0.711397 39.6138
0.713537 39.4736
0.717833 39.2067
0.722156 38.9416
0.72433 38.8038
0.726504 38.667
0.730879 38.4078
0.73528 38.1581
0.737987 38.0104
0.739708 37.9173
0.744162 37.713
0.748643 37.5299
0.753151 37.3372
0.755414 37.2332
0.757686 37.1293
0.762248 36.9386
0.766838 36.7593
0.771456 36.5614
0.773257 36.4719
0.776101 36.3311
0.780774 36.0975
0.785476 35.8675
0.788561 35.7261
0.790206 35.6515
0.794964 35.4849
0.799751 35.3594
0.804566 35.2361
0.809411 35.0807
0.81164 34.9956
0.814285 34.8951
0.819188 34.7188
0.824121 34.5532
0.829083 34.3787
0.831782 34.2801
0.834076 34.1968
0.839098 34.046
0.844151 33.9277
0.849234 33.8104
0.854348 33.6642
0.856981 33.5791
0.859492 33.4984


==> _datas/alpha_sweep_theo/als_fill_7.dat <==
x y
0.844151 39.5214
0.849234 39.3613
0.854348 39.2666
0.859492 39.2239
0.859492 39.6138
0.859492 40.4407
0.859492 41.2849
0.859492 42.1467
0.859492 43.0265
0.859492 43.9246
0.859492 44.8415
0.859492 45.7775
0.859492 46.7331
0.859492 47.7086
0.859492 48.7045
0.859492 49.7211
0.859492 50.759
0.859492 51.8186
0.859492 52.9002
0.859492 54.0045
0.859492 55.1318
0.859492 56.2826
0.859492 57.4574
0.859492 58.6568
0.859492 59.8812
0.859492 61.1312
0.859492 62.4073
0.859492 63.7099
0.859492 65.0398
0.859492 66.3975
0.859492 67.7835
0.859492 69.1984
0.859492 70.6428
0.859492 72.1174
0.859492 73.6228
0.859492 75.1596
0.859492 76.7285
0.859492 78.3302
0.859492 79.9652
0.859492 81.6345
0.859492 83.3385
0.859492 85.0781
0.859492 86.854
0.859492 88.667
0.859492 90.5179
0.859492 92.4074
0.859492 94.3363
0.859492 96.3055
0.859492 98.3158
0.859492 100.368
0.859492 102.463
0.859492 104.602
0.859492 106.785
0.859492 109.014
0.859492 111.29
0.859492 113.613
0.859492 115.985
0.859492 118.406
0.859492 120.877
0.859492 123.401
0.859492 125.976
0.859492 128.606
0.859492 131.291
0.859492 134.031
0.859492 136.829
0.859492 139.685
0.859492 142.601
0.859492 145.578
0.859492 148.616
0.859492 151.719
0.859492 154.886
0.859492 158.119
0.859492 161.419
0.859492 164.789
0.859492 168.229
0.859492 171.74
0.859492 175.325
0.859492 178.985
0.859492 182.721
0.859492 186.535
0.859492 190.429
0.859492 194.404
0.859492 198.462
0.859492 202.605
0.859492 206.834
0.859492 211.151
0.859492 215.559
0.859492 220.059
0.859492 224.652
0.859492 229.342
0.859492 234.129
0.859492 239.016
0.859492 244.005
0.859492 249.099
0.859492 254.298
0.859492 259.607
0.859492 265.026
0.859492 270.558
0.859492 276.206
0.859492 281.971
0.859492 287.857
0.859492 293.866
0.859492 300
0.854348 300
0.849234 300
0.844151 300
0.839098 300
0.834076 300
0.829083 300
0.824121 300
0.819188 300
0.814285 300
0.809411 300
0.804566 300
0.799751 300
0.794964 300
0.790206 300
0.785476 300
0.780774 300
0.776101 300
0.771456 300
0.766838 300
0.762248 300
0.757686 300
0.753151 300
0.748643 300
0.744162 300
0.739708 300
0.73528 300
0.730879 300
0.726504 300
0.722156 300
0.717833 300
0.713537 300
0.709266 300
0.705021 300
0.700801 300
0.696606 300
0.692437 300
0.688292 300
0.684172 300
0.680077 300
0.676007 300
0.67196 300
0.667938 300
0.66394 300
0.659966 300
0.656016 300
0.65209 300
0.648187 300
0.644307 300
0.64045 300
0.636617 300
0.632806 300
0.629019 300
0.625254 300
0.621511 300
0.617791 300
0.614094 300
0.610418 300
0.606764 300
0.603132 300
0.599522 300
0.595934 300
0.592367 300
0.588821 300
0.585297 300
0.581794 300
0.578311 300
0.57485 300
0.571409 300
0.567989 300
0.564589 300
0.56121 300
0.557851 300
0.554512 300
0.551193 300
0.547894 300
0.544614 300
0.541355 300
0.538114 300
0.534893 300
0.531692 300
0.528509 300
0.525346 300
0.522202 300
0.519076 300
0.515969 300
0.512881 300
0.509811 300
0.506759 300
0.503726 300
0.500711 300
0.497714 300
0.494735 300
0.491774 300
0.48883 300
0.485904 300
0.482996 300
0.480105 300
0.477231 300
0.474375 300
0.471536 300
0.468713 300
0.465908 300
0.463119 300
0.460347 300
0.457592 300
0.454853 300
0.45213 300
0.449424 300
0.446734 300
0.444452 300
0.444756 293.866
0.445191 287.857
0.445688 281.971
0.44615 276.206
0.446525 270.558
0.446734 266.786
0.446857 265.026
0.447238 259.607
0.447679 254.298
0.448192 249.099
0.448767 244.005
0.449379 239.016
0.449424 238.651
0.450057 234.129
0.450685 229.342
0.451293 224.652
0.451943 220.059
0.45213 218.839
0.452682 215.559
0.453434 211.151
0.454184 206.834
0.454853 203.249
0.454979 202.605
0.45582 198.462
0.456662 194.404
0.45748 190.429
0.457592 189.844
0.458245 186.535
0.458954 182.721
0.459669 178.985
0.460347 175.9
0.460483 175.325
0.461459 171.74
0.46249 168.229
0.463119 166.047
0.463512 164.789
0.464519 161.419
0.465564 158.119
0.465908 157.12
0.466752 154.886
0.468055 151.719
0.468713 150.193
0.469436 148.616
0.470858 145.578
0.471536 144.2
0.472355 142.601
0.473969 139.685
0.474375 138.997
0.475715 136.829
0.477231 134.411
0.477474 134.031
0.479113 131.291
0.480105 129.581
0.480675 128.606
0.48219 125.976
0.482996 124.657
0.483791 123.401
0.485568 120.877
0.485904 120.458
0.487659 118.406
0.48883 117.145
0.489943 115.985
0.491774 114.019
0.492152 113.613
0.494193 111.29
0.494735 110.672
0.496202 109.014
0.497714 107.319
0.4982 106.785
0.500177 104.602
0.500711 104.036
0.502216 102.463
0.503726 100.918
0.50428 100.368
0.506378 98.3158
0.506759 97.9722
0.508738 96.3055
0.509811 95.4944
0.511457 94.3363
0.512881 93.3932
0.514421 92.4074
0.515969 91.4287
0.517402 90.5179
0.519076 89.417
0.520172 88.667
0.522202 87.1702
0.52262 86.854
0.524891 85.0781
0.525346 84.7449
0.527369 83.3385
0.528509 82.6306
0.530246 81.6345
0.531692 80.8726
0.53357 79.9652
0.534893 79.3692
0.537443 78.3302
0.538114 78.0636
0.541355 76.7939
0.541507 76.7285
0.544614 75.263
0.544815 75.1596
0.547678 73.6228
0.547894 73.5146
0.551024 72.1174
0.551193 72.051
0.554512 70.8871
0.555231 70.6428
0.557851 69.766
0.559528 69.1984
0.56121 68.6378
0.563946 67.7835
0.564589 67.5888
0.567989 66.6436
0.568889 66.3975
0.571409 65.7269
0.574128 65.0398
0.57485 64.8606
0.578311 64.0848
0.580044 63.7099
0.581794 63.334
0.585297 62.5787
0.586036 62.4073
0.588821 61.7649
0.591619 61.1312
0.592367 60.9636
0.595934 60.247
0.597881 59.8812
0.599522 59.5799
0.603132 58.9664
0.604946 58.6568
0.606764 58.3492
0.610418 57.7582
0.612247 57.4574
0.614094 57.1558
0.617791 56.5775
0.619645 56.2826
0.621511 55.9879
0.625254 55.4238
0.627186 55.1318
0.629019 54.8582
0.632806 54.3441
0.635512 54.0045
0.636617 53.8674
0.64045 53.449
0.644307 53.0362
0.645465 52.9002
0.648187 52.5827
0.65209 52.1294
0.654826 51.8186
0.656016 51.684
0.659966 51.285
0.66394 50.8894
0.665134 50.759
0.667938 50.4544
0.67196 50.0198
0.6748 49.7211
0.676007 49.5951
0.680077 49.2235
0.684172 48.8788
0.686218 48.7045
0.688292 48.5286
0.692437 48.1886
0.696606 47.828
0.697836 47.7086
0.700801 47.4218
0.705021 47.0139
0.708005 46.7331
0.709266 46.6153
0.713537 46.269
0.717833 45.9577
0.720488 45.7775
0.722156 45.6653
0.726504 45.4182
0.730879 45.1945
0.73528 44.9506
0.736981 44.8415
0.739708 44.6669
0.744162 44.3762
0.748643 44.0789
0.750881 43.9246
0.753151 43.7687
0.757686 43.4753
0.762248 43.1929
0.765046 43.0265
0.766838 42.9206
0.771456 42.6892
0.776101 42.4817
0.780774 42.2636
0.783107 42.1467
0.785476 42.0283
0.790206 41.8128
0.794964 41.6122
0.799751 41.3991
0.802137 41.2849
0.804566 41.1689
0.809411 40.9578
0.814285 40.7614
0.819188 40.5527
0.821633 40.4407
0.824121 40.3271
0.829083 40.1205
0.834076 39.9287
0.839098 39.7278
0.841882 39.6138
0.844151 39.5214


==> _datas/alpha_sweep_theo/als_fill_8.dat <==
x y
0.859492 44.7348
0.859492 44.8415
0.859492 45.7775
0.859492 46.7331
0.859492 47.7086
0.859492 48.7045
0.859492 49.7211
0.859492 50.759
0.859492 51.8186
0.859492 52.9002
0.859492 54.0045
0.859492 55.1318
0.859492 56.2826
0.859492 57.4574
0.859492 58.6568
0.859492 59.8812
0.859492 61.1312
0.859492 62.4073
0.859492 63.7099
0.859492 65.0398
0.859492 66.3975
0.859492 67.7835
0.859492 69.1984
0.859492 70.6428
0.859492 72.1174
0.859492 73.6228
0.859492 75.1596
0.859492 76.7285
0.859492 78.3302
0.859492 79.9652
0.859492 81.6345
0.859492 83.3385
0.859492 85.0781
0.859492 86.854
0.859492 88.667
0.859492 90.5179
0.859492 92.4074
0.859492 94.3363
0.859492 96.3055
0.859492 98.3158
0.859492 100.368
0.859492 102.463
0.859492 104.602
0.859492 106.785
0.859492 109.014
0.859492 111.29
0.859492 113.613
0.859492 115.985
0.859492 118.406
0.859492 120.877
0.859492 123.401
0.859492 125.976
0.859492 128.606
0.859492 131.291
0.859492 134.031
0.859492 136.829
0.859492 139.685
0.859492 142.601
0.859492 145.578
0.859492 148.616
0.859492 151.719
0.859492 154.886
0.859492 158.119
0.859492 161.419
0.859492 164.789
0.859492 168.229
0.859492 171.74
0.859492 175.325
0.859492 178.985
0.859492 182.721
0.859492 186.535
0.859492 190.429
0.859492 194.404
0.859492 198.462
0.859492 202.605
0.859492 206.834
0.859492 211.151
0.859492 215.559
0.859492 220.059
0.859492 224.652
0.859492 229.342
0.859492 234.129
0.859492 239.016
0.859492 244.005
0.859492 249.099
0.859492 254.298
0.859492 259.607
0.859492 265.026
0.859492 270.558
0.859492 276.206
0.859492 281.971
0.859492 287.857
0.859492 293.866
0.859492 300
0.854348 300
0.849234 300
0.844151 300
0.839098 300
0.834076 300
0.829083 300
0.824121 300
0.819188 300
0.814285 300
0.809411 300
0.804566 300
0.799751 300
0.794964 300
0.790206 300
0.785476 300
0.780774 300
0.776101 300
0.771456 300
0.766838 300
0.762248 300
0.757686 300
0.753151 300
0.748643 300
0.744162 300
0.739708 300
0.73528 300
0.730879 300
0.726504 300
0.722156 300
0.717833 300
0.713537 300
0.709266 300
0.705021 300
0.700801 300
0.696606 300
0.692437 300
0.688292 300
0.684172 300
0.680077 300
0.676007 300
0.67196 300
0.667938 300
0.66394 300
0.659966 300
0.656016 300
0.65209 300
0.648187 300
0.644307 300
0.64045 300
0.636617 300
0.632806 300
0.629019 300
0.625254 300
0.621511 300
0.617791 300
0.614094 300
0.610418 300
0.606764 300
0.603132 300
0.599522 300
0.595934 300
0.592367 300
0.588821 300
0.585297 300
0.581794 300
0.578311 300
0.57485 300
0.571409 300
0.567989 300
0.564589 300
0.56121 300
0.557851 300
0.554512 300
0.551193 300
0.547894 300
0.544614 300
0.541355 300
0.538114 300
0.534893 300
0.531692 300
0.528509 300
0.525346 300
0.522202 300
0.519076 300
0.515969 300
0.512881 300
0.509811 300
0.506759 300
0.503726 300
0.500711 300
0.497714 300
0.494735 300
0.491774 300
0.48883 300
0.485904 300
0.482996 300
0.480105 300
0.477231 300
0.474375 300
0.471536 300
0.468713 300
0.465908 300
0.463119 300
0.460347 300
0.457592 300
0.454853 300
0.45213 300
0.449732 300
0.450068 293.866
0.450538 287.857
0.451061 281.971
0.451542 276.206
0.451938 270.558
0.45213 267.572
0.452373 265.026
0.452936 259.607
0.453569 254.298
0.454243 249.099
0.454853 244.572
0.454957 244.005
0.455882 239.016
0.456696 234.129
0.457426 229.342
0.457592 228.253
0.458298 224.652
0.459118 220.059
0.459828 215.559
0.460347 212.113
0.460532 211.151
0.461403 206.834
0.462252 202.605
0.463081 198.462
0.463119 198.283
0.46415 194.404
0.465136 190.429
0.465908 187.137
0.466087 186.535
0.467132 182.721
0.46807 178.985
0.468713 176.559
0.469109 175.325
0.470331 171.74
0.471536 168.259
0.471548 168.229
0.47303 164.789
0.474375 161.701
0.47452 161.419
0.47627 158.119
0.477231 156.263
0.478006 154.886
0.479635 151.719
0.480105 150.781
0.481275 148.616
0.48293 145.578
0.482996 145.467
0.484825 142.601
0.485904 140.919
0.486746 139.685
0.488625 136.829
0.48883 136.519
0.490586 134.031
0.491774 132.315
0.492535 131.291
0.49453 128.606
0.494735 128.352
0.49683 125.976
0.497714 125.067
0.499465 123.401
0.500711 122.261
0.502263 120.877
0.503726 119.525
0.504915 118.406
0.506759 116.512
0.507268 115.985
0.509461 113.613
0.509811 113.256
0.511857 111.29
0.512881 110.397
0.51459 109.014
0.515969 107.961
0.517576 106.785
0.519076 105.712
0.520664 104.602
0.522202 103.539
0.523777 102.463
0.525346 101.392
0.526835 100.368
0.528509 99.1729
0.529666 98.3158
0.531692 96.6905
0.532162 96.3055
0.534478 94.3363
0.534893 94.0069
0.53704 92.4074
0.538114 91.7035
0.54015 90.5179
0.541355 89.8902
0.544041 88.667
0.544614 88.4207
0.547894 87.1105
0.548511 86.854
0.551193 85.715
0.552574 85.0781
0.554512 84.1509
0.556148 83.3385
0.557851 82.4889
0.559586 81.6345
0.56121 80.8583
0.563202 79.9652
0.564589 79.382
0.567396 78.3302
0.567989 78.1194
0.571409 77.0165
0.572317 76.7285
0.57485 75.9441
0.577436 75.1596
0.578311 74.8953
0.581794 73.8889
0.582703 73.6228
0.585297 72.8821
0.5881 72.1174
0.588821 71.9245
0.592367 71.0775
0.594313 70.6428
0.595934 70.2901
0.599522 69.5659
0.601331 69.1984
0.603132 68.8355
0.606764 68.1268
0.608436 67.7835
0.610418 67.3747
0.614094 66.5959
0.614978 66.3975
0.617791 65.7809
0.621511 65.044
0.621535 65.0398
0.625254 64.432
0.629019 63.8886
0.630192 63.7099
0.632806 63.3152
0.636617 62.7192
0.63848 62.4073
0.64045 62.0789
0.644307 61.4562
0.646304 61.1312
0.648187 60.8295
0.65209 60.2597
0.654889 59.8812
0.656016 59.7311
0.659966 59.2676
0.66394 58.8096
0.665148 58.6568
0.667938 58.3071
0.67196 57.8045
0.674794 57.4574
0.676007 57.3103
0.680077 56.8682
0.684172 56.4292
0.685417 56.2826
0.688292 55.9471
0.692437 55.4654
0.695379 55.1318
0.696606 54.9942
0.700801 54.5827
0.705021 54.2008
0.707171 54.0045
0.709266 53.8152
0.713537 53.4507
0.717833 53.0888
0.719999 52.9002
0.722156 52.7139
0.726504 52.3575
0.730879 52.0032
0.733084 51.8186
0.73528 51.6363
0.739708 51.2874
0.744162 50.9404
0.746415 50.759
0.748643 50.5815
0.753151 50.2425
0.757686 49.9156
0.760489 49.7211
0.762248 49.6005
0.766838 49.3328
0.771456 49.09
0.776101 48.8249
0.777925 48.7045
0.780774 48.5175
0.785476 48.2052
0.790206 47.8946
0.793127 47.7086
0.794964 47.593
0.799751 47.337
0.804566 47.107
0.809411 46.8649
0.811864 46.7331
0.814285 46.6042
0.819188 46.3657
0.824121 46.1439
0.829083 45.9105
0.831804 45.7775
0.834076 45.6676
0.839098 45.4664
0.844151 45.3083
0.849234 45.1513
0.854348 44.9559
0.856997 44.8415
0.859492 44.7348


==> _datas/alpha_sweep_theo/als_line_1.dat <==
x y
0.427858 300
0.427967 293.866
0.428097 287.857
0.428224 281.971
0.428342 276.206
0.428349 275.764
0.428398 270.558
0.428423 265.026
0.428409 259.607
0.428372 254.298
0.428349 250.784
0.428329 249.099
0.428296 244.005
0.428285 239.016
0.428284 234.129
0.428289 229.342
0.428297 224.652
0.428309 220.059
0.428324 215.559
0.428348 211.151
0.428349 210.912
0.428366 206.834
0.428387 202.605
0.428406 198.462
0.42842 194.404
0.428432 190.429
0.42845 186.535
0.428487 182.721
0.428546 178.985
0.428623 175.325
0.428703 171.74
0.428785 168.229
0.42888 164.789
0.428999 161.419
0.429138 158.119
0.429286 154.886
0.429434 151.719
0.429565 148.616
0.42966 145.578
0.429721 142.601
0.429764 139.685
0.429806 136.829
0.429853 134.031
0.429901 131.291
0.429949 128.606
0.42999 125.976
0.430019 123.401
0.430033 120.877
0.430039 118.406
0.430042 115.985
0.430049 113.613
0.430062 111.29
0.430084 109.014
0.430109 106.785
0.430131 104.602
0.430145 102.463
0.430153 100.368
0.430156 98.3158
0.430161 96.3055
0.430171 94.3363
0.430192 92.4074
0.430242 90.5179
0.430335 88.667
0.430464 86.854
0.430569 85.0781
0.430582 83.3385
0.430506 81.6345
0.430412 79.9652
0.430337 78.3302
0.430253 76.7285
0.430115 75.1596
0.429903 73.6228
0.429649 72.1174
0.42942 70.6428
0.429266 69.1984
0.429189 67.7835
0.429159 66.3975
0.429143 65.0398
0.429104 63.7099
0.428994 62.4073
0.428751 61.1312
0.42835 59.8812
0.428349 59.8789
0.427794 58.6568
0.427339 57.4574
0.427046 56.2826
0.426873 55.1318
0.426729 54.0045
0.426533 52.9002
0.426219 51.8186
0.425785 50.8524
0.425735 50.759
0.425022 49.7211
0.424256 48.7045
0.423469 47.7086
0.423237 47.4248
0.422616 46.7331
0.421794 45.7775
0.420989 44.8415
0.420704 44.5211
0.42013 43.9246
0.419279 43.0265
0.418388 42.1467
0.418185 41.9712
0.417336 41.2849
0.416212 40.4407
0.415682 40.0738
0.414986 39.6138
0.413757 38.8038
0.413194 38.457
0.412436 38.0104
0.411031 37.2332
0.410721 37.0792
0.409462 36.4719
0.408263 35.918
0.407837 35.7261
0.406238 34.9956
0.405819 34.8123
0.4046 34.2801
0.40339 33.7614
0.402955 33.5791
0.401295 32.8925
0.400976 32.7726
0.399431 32.22
0.398576 31.9463
0.397298 31.5612
0.39619 31.2464
0.394991 30.9158
0.393819 30.5991
0.392637 30.2837
0.391461 29.9725
0.390288 29.6645
0.389118 29.3596
0.387952 29.0579
0.386789 28.7593
0.38563 28.4637
0.384474 28.1712
0.383322 27.8817
0.382173 27.5952
0.381027 27.3116
0.379885 27.0312
0.378743 26.7532
0.377612 26.4809
0.376446 26.2061
0.375351 25.9554
0.374032 25.6703
0.373105 25.4812
0.371282 25.1454
0.370872 25.0728
0.368652 24.7026
0.368244 24.6313
0.366445 24.3067
0.365537 24.1276
0.364252 23.8626
0.363192 23.6343
0.362072 23.3891
0.36099 23.151
0.359904 22.9129
0.358826 22.6776
0.35775 22.4446
0.356678 22.2139
0.355609 21.9857
0.354543 21.7597
0.35348 21.5361
0.352421 21.3148
0.351365 21.0958
0.350311 20.879
0.349262 20.6644
0.348215 20.4521
0.347171 20.2419
0.34613 20.0339
0.345093 19.828
0.344059 19.6242
0.343027 19.4226
0.341999 19.223
0.340974 19.0254
0.339952 18.8299
0.338933 18.6364
0.337918 18.4449
0.336905 18.2553
0.335895 18.0677
0.334888 17.8821
0.333884 17.6983
0.332884 17.5164
0.331886 17.3364
0.330891 17.1583
0.3299 16.9819
0.328911 16.8074
0.327926 16.6347
0.326942 16.4633
0.325971 16.2946
0.324985 16.1222
0.324078 15.9614
0.32304 15.7691
0.322347 15.635
0.321106 15.3737
0.320837 15.3153
0.319453 15.0022
0.319184 14.9452
0.317956 14.6954
0.317274 14.5705
0.316257 14.3949
0.315375 14.2513
0.314421 14.1006
0.313487 13.9557
0.312556 13.8123
0.311611 13.6662
0.310741 13.5299
0.309746 13.3668
0.309081 13.2532
0.307892 13.0317
0.307633 12.9822
0.306306 12.7168
0.306049 12.6685
0.304872 12.4567
0.304217 12.3505
0.303251 12.202
0.302396 12.0766
0.301544 11.9525
0.300586 11.8089
0.29994 11.7081
0.298787 11.5123
0.298537 11.4687
0.297259 11.2342
0.296999 11.1888
0.295919 11.0045
0.295221 10.8914
0.294524 10.7795
0.293454 10.6018
0.293198 10.5591
0.291952 10.3432
0.291697 10.3015
0.290637 10.1317
0.289951 10.0276
0.289267 9.92454
0.288216 9.76094
0.287965 9.72161
0.28674 9.52283
0.286491 9.48446
0.28545 9.32811
0.284776 9.23218
0.284106 9.13738
0.283071 8.98549
0.282837 8.95055
0.28168 8.76753
0.281377 8.7203
0.280535 8.58826
0.279693 8.45698
0.279404 8.41265
0.278306 8.24064
0.278019 8.19739
0.277186 8.07214
0.276355 7.94878
0.27607 7.90708
0.274987 7.74541
0.274701 7.70416
0.273892 7.58703
0.273056 7.46391
0.272839 7.4319
0.271888 7.27994
0.271422 7.20511
0.270958 7.13108
0.270015 6.98527
0.269798 6.9548
0.268989 6.84244
0.268183 6.7319
0.267967 6.70253
0.267034 6.56548
0.266577 6.49801
0.266121 6.43124
0.265195 6.29974
0.264982 6.27225
0.264188 6.17092
0.263396 6.071
0.263187 6.04474
0.262284 5.92115
0.261819 5.85495
0.261437 5.80007
0.260652 5.68148
0.260252 5.62291
0.259856 5.56531
0.259089 5.45151
0.258694 5.39549
0.2583 5.34004
0.257538 5.23085
0.257146 5.1771
0.256754 5.1239
0.255997 5.01913
0.255607 4.96755
0.255218 4.9165
0.254464 4.81597
0.254077 4.76645
0.25369 4.7175
0.252945 4.62104
0.252556 4.57216
0.252192 4.52655
0.251503 4.43399
0.251044 4.36928
0.25086 4.34333
0.250292 4.25452
0.249726 4.16753
0.249542 4.14276
0.249087 4.08231
0.24841 3.99884
0.248048 3.95774
0.247687 3.91708
0.247014 3.83698
0.246564 3.7806
0.246387 3.75853
0.245846 3.68168
0.245344 3.60639
0.245088 3.56933
0.244832 3.53265
0.244333 3.46042
0.243799 3.38966
0.243621 3.369
0.243196 3.32035
0.242586 3.25246
0.242163 3.2055
0.241985 3.18596
0.241457 3.12081
0.240966 3.057
0.240713 3.02524
0.240467 2.99449
0.239997 2.93327
0.239542 2.87329
0.239272 2.83719
0.239102 2.81454
0.238726 2.75699
0.238384 2.70061
0.23801 2.64539
0.23784 2.62427
0.237572 2.5913
0.237122 2.53832
0.236659 2.48642
0.236417 2.46087
0.236174 2.43558
0.235713 2.38578
0.235267 2.33699
0.235001 2.30763
0.234834 2.28921
0.234466 2.2424
0.234135 2.19655
0.23379 2.15163
0.233595 2.12769
0.23343 2.10764
0.23313 2.06454
0.232895 2.02233
0.232659 1.98098
0.232361 1.94047
0.232197 1.92218
0.232003 1.9008
0.231662 1.86193
0.23134 1.82386
0.231 1.78657
0.230807 1.76669
0.230644 1.75003
0.230348 1.71425
0.230115 1.6792
0.229884 1.64486
0.229594 1.61123
0.229425 1.59433
0.229264 1.57829
0.228992 1.54601
0.228809 1.5144
0.228666 1.48344
0.228484 1.45311
0.228214 1.42339
0.228052 1.40877
0.22789 1.39429
0.227622 1.36578
0.22744 1.33785
0.227298 1.3105
0.227116 1.2837
0.226848 1.25745
0.226687 1.24448
0.226528 1.23174
0.226266 1.20656
0.226108 1.18188
0.226031 1.15772
0.225984 1.13405
0.225907 1.11086
0.22575 1.08814
0.225489 1.06589
0.22533 1.05494
0.225172 1.0441
0.224912 1.02275
0.224756 1.00184
0.224686 0.981354
0.224662 0.961288
0.224655 0.941632
0.224648 0.922378
0.224624 0.903518
0.224554 0.885043
0.224398 0.866947
0.224139 0.84922
0.223982 0.840493
0.223824 0.831856
0.223566 0.814847
0.223411 0.798185
0.223341 0.781864
0.223317 0.765877
0.223312 0.750217
0.22331 0.734877
0.22331 0.719851
0.22331 0.705132
0.22331 0.690714
0.22331 0.676591
0.22331 0.662756
0.22331 0.649205
0.22331 0.63593
0.22331 0.622927
0.22331 0.61019
0.22331 0.597713
0.22331 0.585492
0.22331 0.57352
0.22331 0.561793
0.22331 0.550306
0.22331 0.539054
0.22331 0.528032
0.22331 0.517235
0.22331 0.506659
0.22331 0.496299
0.22331 0.486151
0.22331 0.47621
0.22331 0.466473
0.22331 0.456935
0.22331 0.447592
0.22331 0.43844
0.22331 0.429475
0.22331 0.420694
0.22331 0.412091
0.22331 0.403665
0.22331 0.395411
0.22331 0.387326
0.22331 0.379407
0.22331 0.371649
0.22331 0.36405
0.223312 0.356606
0.223317 0.349314
0.223341 0.342172
0.223411 0.335175
0.223566 0.328322
0.223824 0.321608
0.223982 0.318303
0.224139 0.315032
0.224398 0.308591
0.224554 0.302281
0.224624 0.2961
0.224648 0.290046
0.224655 0.284115
0.224662 0.278306
0.224686 0.272615
0.224756 0.267041
0.224912 0.261581
0.225172 0.256232
0.22533 0.2536
0.225489 0.250993
0.225751 0.245861
0.225913 0.240833
0.226008 0.235909
0.226102 0.231085
0.226265 0.22636
0.226527 0.221732
0.226687 0.219453
0.226847 0.217198
0.22711 0.212757
0.227274 0.208407
0.227369 0.204145
0.227464 0.199971
0.227628 0.195882
0.227893 0.191877
0.228052 0.189954
0.22822 0.187954
0.228508 0.18411
0.228738 0.180346
0.228968 0.176658
0.229258 0.173046
0.229425 0.171268
0.229593 0.169508
0.229883 0.166042
0.230115 0.162647
0.230348 0.159321
0.230644 0.156063
0.230807 0.154592
0.231 0.152872
0.23134 0.149746
0.231663 0.146685
0.232008 0.143685
0.232197 0.142209
0.232385 0.140747
0.232732 0.137869
0.233057 0.13505
0.233405 0.132289
0.233595 0.13093
0.233785 0.129584
0.234134 0.126934
0.234466 0.124339
0.234834 0.121796
0.235001 0.120824
0.235267 0.119306
0.235713 0.116867
0.236174 0.114477
0.236417 0.113302
0.23666 0.112136
0.237127 0.109843
0.237595 0.107597
0.23784 0.106492
0.238085 0.105397
0.238555 0.103242
0.239027 0.101131
0.239272 0.100102
0.239523 0.0990633
0.240012 0.0970377
0.240537 0.0950536
0.240713 0.0944742
0.241134 0.09311
0.241741 0.0912061
0.242163 0.0898987
0.242345 0.0893412
0.242891 0.0875144
0.243442 0.085725
0.243621 0.0852156
0.244065 0.0839721
0.244731 0.0822551
0.245088 0.0814099
0.245445 0.0805732
0.246114 0.0789257
0.246564 0.0777742
0.246745 0.0773119
0.247305 0.0757311
0.247866 0.0741826
0.248048 0.073742
0.248501 0.0726658
0.249182 0.07118
0.249542 0.0704698
0.249926 0.0697245
0.250663 0.0682988
0.251044 0.0675995
0.25143 0.0669023
0.252187 0.0655344
0.252556 0.0649201
0.253004 0.0641944
0.253875 0.0628818
0.254077 0.0626098
0.254841 0.061596
0.255607 0.0605986
0.25581 0.0603365
0.256691 0.0591028
0.257146 0.058444
0.257525 0.0578943
0.258314 0.0567105
0.258694 0.0561772
0.259153 0.055551
0.260047 0.0544151
0.260252 0.0541838
0.261049 0.0533024
0.261819 0.0524921
0.262092 0.0522126
0.263124 0.051145
0.263396 0.0508767
0.264188 0.0500992
0.264982 0.0493337
0.265256 0.0490748
0.266302 0.0480713
0.266577 0.0478191
0.267379 0.0470884
0.268183 0.0463689
0.26846 0.0461256
0.269519 0.0451824
0.269798 0.0449456
0.27061 0.0442586
0.271422 0.0435884
0.271714 0.0433536
0.27283 0.0424671
0.273056 0.042302
0.274054 0.0415988
0.274701 0.0411716
0.27535 0.0407482
0.276355 0.0400765
0.276596 0.039915
0.277777 0.0390989
0.278019 0.0389413
0.279033 0.0382994
0.279693 0.0379058
0.280355 0.0375163
0.281377 0.0368983
0.281623 0.0367492
0.282834 0.0359978
0.283071 0.0358607
0.284156 0.0352617
0.284776 0.0349516
0.285632 0.0345407
0.286491 0.0341347
0.287116 0.0338344
0.288216 0.0332697
0.288459 0.0331426
0.289708 0.0324649
0.289951 0.0323417
0.291071 0.0318011
0.291697 0.0315308
0.292635 0.0311509
0.293454 0.0308402
0.294344 0.0305139
0.295221 0.0302013
0.296109 0.02989
0.296999 0.0295829
0.297891 0.0292788
0.298787 0.0289779
0.299684 0.0286802
0.300586 0.0283846
0.301481 0.0280937
0.302396 0.0277965
0.303242 0.0275193
0.304217 0.0271877
0.304871 0.0269566
0.306049 0.0265061
0.306306 0.0264054
0.307633 0.0258655
0.307892 0.0257673
0.309081 0.0253366
0.309746 0.0251212
0.310742 0.0248185
0.311611 0.024571
0.312557 0.0243111
0.313487 0.0240622
0.314433 0.023814
0.315375 0.0235716
0.316351 0.023327
0.317274 0.0231039
0.318393 0.0228501
0.319184 0.0226818
0.320752 0.0223828
0.321106 0.0223182
0.32304 0.0219887
0.323397 0.0219252
0.324985 0.0216362
0.325792 0.0214769
0.326942 0.0212409
0.327896 0.0210377
0.328911 0.0208195
0.329897 0.0206076
0.330891 0.0203956
0.331886 0.0201862
0.332884 0.0199787
0.333884 0.0197734
0.334888 0.0195702
0.335895 0.0193691
0.336905 0.0191702
0.337921 0.0189731
0.338933 0.01878
0.339982 0.0185851
0.340974 0.0184073
0.342177 0.0182051
0.343027 0.018071
0.344712 0.0178329
0.345093 0.0177814
0.347171 0.0175188
0.347555 0.0174682
0.349262 0.0172382
0.350132 0.0171111
0.351365 0.0169248
0.352421 0.0167612
0.35348 0.0165992
0.354725 0.0164185
0.355609 0.0162974
0.357355 0.0160827
0.35775 0.0160363
0.359904 0.0157995
0.360303 0.0157539
0.362072 0.0155464
0.362974 0.0154318
0.364252 0.0152638
0.365347 0.0151162
0.366445 0.0149701
0.367735 0.0148072
0.368652 0.014698
0.370462 0.0145044
0.370872 0.0144625
0.373105 0.0142491
0.37352 0.0142078
0.375351 0.014022
0.376316 0.0139173
0.377612 0.0137743
0.378911 0.0136327
0.379885 0.0135309
0.381749 0.013354
0.382173 0.0133155
0.384474 0.0131204
0.384927 0.0130809
0.386789 0.0129181
0.387952 0.0128135
0.389118 0.0127097
0.391002 0.0125515
0.391461 0.0125139
0.393819 0.0123317
0.394281 0.0122948
0.39619 0.0121417
0.397381 0.0120434
0.398576 0.0119459
0.400506 0.0117972
0.400976 0.0117618
0.40339 0.0115906
0.403864 0.0115559
0.405819 0.0114121
0.40704 0.0113197
0.408263 0.0112282
0.410256 0.0110882
0.410721 0.0110566
0.413194 0.0109017
0.413843 0.0108615
0.415682 0.0107498
0.417521 0.0106394
0.418185 0.0105991
0.420704 0.0104449
0.421042 0.0104218
0.423237 0.010253
0.423722 0.0102087
0.425401 0.01


==> _datas/alpha_sweep_theo/als_line_2.dat <==
x y
0.43157 300
0.43167 293.866
0.431806 287.857
0.431962 281.971
0.43212 276.206
0.432252 270.558
0.432324 265.026
0.432329 259.607
0.432295 254.298
0.432261 249.099
0.432247 244.005
0.432249 239.016
0.432261 234.129
0.43228 229.342
0.432308 224.652
0.432343 220.059
0.432387 215.559
0.432442 211.151
0.432514 206.834
0.432595 202.605
0.43267 198.462
0.432727 194.404
0.432772 190.429
0.432825 186.535
0.432914 182.721
0.433053 178.985
0.433229 175.325
0.433416 171.74
0.433523 169.635
0.433591 168.229
0.433757 164.789
0.433929 161.419
0.434099 158.119
0.434256 154.886
0.434399 151.719
0.434526 148.616
0.434633 145.578
0.434726 142.601
0.434822 139.685
0.434929 136.829
0.435048 134.031
0.435174 131.291
0.435302 128.606
0.435417 125.976
0.4355 123.401
0.435547 120.877
0.435569 118.406
0.435588 115.985
0.435622 113.613
0.43569 111.29
0.435798 109.014
0.435931 106.785
0.43605 104.602
0.436131 102.463
0.436134 102.294
0.436177 100.368
0.436211 98.3158
0.436259 96.3055
0.436338 94.3363
0.436457 92.4074
0.436623 90.5179
0.436849 88.667
0.437111 86.854
0.437318 85.0781
0.437388 83.3385
0.437348 81.6345
0.437331 79.9652
0.437445 78.3302
0.437662 76.7285
0.437871 75.1596
0.437991 73.6228
0.438013 72.1174
0.437981 70.6428
0.437944 69.1984
0.437925 67.7835
0.437923 66.3975
0.437925 65.0398
0.437923 63.7099
0.437909 62.4073
0.437874 61.1312
0.437815 59.8812
0.437734 58.6568
0.437628 57.4574
0.437461 56.2826
0.437164 55.1318
0.436695 54.0045
0.436134 52.9387
0.436116 52.9002
0.435666 51.8186
0.435318 50.759
0.435005 49.7211
0.434608 48.7045
0.434045 47.7086
0.433523 46.9778
0.433359 46.7331
0.43272 45.7775
0.432096 44.8415
0.431426 43.9246
0.430929 43.3079
0.430712 43.0265
0.430065 42.1467
0.429437 41.2849
0.42874 40.4407
0.428349 40.038
0.427944 39.6138
0.427132 38.8038
0.426325 38.0104
0.425785 37.4434
0.425587 37.2332
0.425089 36.4719
0.424908 35.7261
0.425062 34.9956
0.425514 34.2801
0.425785 33.9769
0.426146 33.5791
0.426771 32.8925
0.427373 32.22
0.428045 31.5612
0.428349 31.3121
0.42884 30.9158
0.429683 30.2837
0.430621 29.6645
0.430929 29.4927
0.431722 29.0579
0.432925 28.4637
0.433523 28.2056
0.4343 27.8817
0.435792 27.3116
0.436134 27.1957
0.437469 26.7532
0.43876 26.3465
0.439217 26.2061
0.440947 25.6703
0.441402 25.5358
0.442732 25.1454
0.44406 24.765
0.444539 24.6313
0.446379 24.1276
0.446734 24.0396
0.448462 23.6343
0.449424 23.4336
0.450869 23.151
0.45213 22.9203
0.453507 22.6776
0.454853 22.4475
0.456262 22.2139
0.457592 22.0015
0.459206 21.7597
0.460347 21.5995
0.462609 21.3148
0.463119 21.2535
0.465908 20.942
0.466456 20.879
0.468713 20.619
0.470123 20.4521
0.471536 20.2869
0.473838 20.0339
0.474375 19.9768
0.477231 19.6975
0.477992 19.6242
0.480105 19.4265
0.482394 19.223
0.482996 19.1704
0.485904 18.9413
0.487365 18.8299
0.48883 18.7193
0.491774 18.496
0.492399 18.4449
0.494735 18.2554
0.497089 18.0677
0.497714 18.0185
0.500711 17.8076
0.502394 17.6983
0.503726 17.6143
0.506759 17.4463
0.508933 17.3364
0.509811 17.2927
0.512881 17.1583
0.515969 17.025
0.516864 16.9819
0.519076 16.8757
0.522202 16.7184
0.523771 16.6347
0.525346 16.5514
0.528509 16.3973
0.530788 16.2946
0.531692 16.2544
0.534893 16.1319
0.538114 16.0191
0.539747 15.9614
0.541355 15.9051
0.544614 15.7974
0.547894 15.6905
0.549541 15.635
0.551193 15.5797
0.554512 15.4744
0.557851 15.3697
0.559531 15.3153
0.56121 15.2613
0.564589 15.159
0.567989 15.0605
0.57008 15.0022
0.571409 14.9654
0.57485 14.8848
0.578311 14.8126
0.581794 14.7365
0.583543 14.6954
0.585297 14.6544
0.588821 14.5794
0.592367 14.5095
0.595934 14.4352
0.597726 14.3949
0.599522 14.3548
0.603132 14.2813
0.606764 14.213
0.610418 14.1412
0.612406 14.1006
0.614094 14.0664
0.617791 14.0043
0.621511 13.9557
0.625254 13.9074
0.629019 13.8473
0.630949 13.8123
0.632806 13.7788
0.636617 13.7228
0.64045 13.6851
0.644307 13.6556
0.648187 13.6181
0.65209 13.563
0.654057 13.5299
0.656016 13.4971
0.659966 13.4433
0.66394 13.4101
0.667938 13.3908
0.67196 13.3716
0.676007 13.3385
0.680077 13.2854
0.682123 13.2532
0.684172 13.2211
0.688292 13.1687
0.692437 13.1373
0.696606 13.1229
0.700801 13.117
0.705021 13.1111
0.709266 13.0968
0.713537 13.0655
0.717833 13.0137
0.719991 12.9822
0.722156 12.9508
0.726504 12.8994
0.730879 12.8687
0.73528 12.8548
0.739708 12.8502
0.744162 12.8488
0.748643 12.8474
0.753151 12.8428
0.757686 12.829
0.762248 12.7984
0.766838 12.7476
0.769143 12.7168
0.771456 12.686
0.776101 12.6357
0.780774 12.6056
0.785476 12.592
0.790206 12.5874
0.794964 12.5863
0.799751 12.5861
0.804566 12.5861
0.809411 12.5861
0.814285 12.5861
0.819188 12.5861
0.824121 12.5861
0.829083 12.5861
0.834076 12.5861
0.839098 12.5861
0.844151 12.5861
0.849234 12.5861
0.854348 12.5861
0.859492 12.5861


==> _datas/alpha_sweep_theo/als_line_3.dat <==
x y
0.434064 300
0.434188 293.866
0.434369 287.857
0.43459 281.971
0.43482 276.206
0.435012 270.558
0.435125 265.026
0.435158 259.607
0.435149 254.298
0.435139 249.099
0.435147 244.005
0.435174 239.016
0.435212 234.129
0.435262 229.342
0.435329 224.652
0.435412 220.059
0.435508 215.559
0.435623 211.151
0.435761 206.834
0.435914 202.605
0.43606 198.462
0.436134 195.922
0.436183 194.404
0.436288 190.429
0.436394 186.535
0.436535 182.721
0.436731 178.985
0.436974 175.325
0.437238 171.74
0.437508 168.229
0.437772 164.789
0.438011 161.419
0.438205 158.119
0.438359 154.886
0.438495 151.719
0.438636 148.616
0.43876 146.225
0.4388 145.578
0.439013 142.601
0.439248 139.685
0.439489 136.829
0.439727 134.031
0.439974 131.291
0.440241 128.606
0.440505 125.976
0.440724 123.401
0.440879 120.877
0.440995 118.406
0.441107 115.985
0.441256 113.613
0.441402 112.092
0.441503 111.29
0.441911 109.014
0.442376 106.785
0.442781 104.602
0.44306 102.463
0.44324 100.368
0.443413 98.3158
0.44368 96.3055
0.44406 94.4911
0.444101 94.3363
0.444707 92.4074
0.445285 90.5179
0.445793 88.667
0.446252 86.854
0.446679 85.0781
0.446734 84.8359
0.447115 83.3385
0.447512 81.6345
0.447872 79.9652
0.448223 78.3302
0.448638 76.7285
0.449176 75.1596
0.449424 74.5353
0.44981 73.6228
0.450368 72.1174
0.450814 70.6428
0.451259 69.1984
0.451817 67.7835
0.45213 67.0984
0.45246 66.3975
0.452994 65.0398
0.453355 63.7099
0.453637 62.4073
0.453999 61.1312
0.454533 59.8812
0.454853 59.2661
0.455174 58.6568
0.4557 57.4574
0.456016 56.2826
0.456159 55.1318
0.456209 54.0045
0.456232 52.9002
0.456282 51.8186
0.456425 50.759
0.456742 49.7211
0.457272 48.7045
0.457592 48.2166
0.457929 47.7086
0.458507 46.7331
0.45898 45.7775
0.45949 44.8415
0.460244 43.9246
0.460347 43.8389
0.46136 43.0265
0.462802 42.1467
0.463119 41.9865
0.464547 41.2849
0.465908 40.6643
0.466415 40.4407
0.468341 39.6138
0.468713 39.4695
0.470526 38.8038
0.471536 38.4743
0.473052 38.0104
0.474375 37.6313
0.475815 37.2332
0.477231 36.8517
0.478667 36.4719
0.480105 36.0972
0.481549 35.7261
0.482996 35.3593
0.484452 34.9956
0.485904 34.6394
0.487408 34.2801
0.48883 33.9521
0.490555 33.5791
0.491774 33.3318
0.49419 32.8925
0.494735 32.798
0.497714 32.3172
0.4983 32.22
0.500711 31.8188
0.502218 31.5612
0.503726 31.3062
0.506186 30.9158
0.506759 30.8276
0.509811 30.3959
0.510612 30.2837
0.512881 29.9731
0.515182 29.6645
0.515969 29.5593
0.519076 29.1622
0.519882 29.0579
0.522202 28.7647
0.524696 28.4637
0.525346 28.3868
0.528509 28.0524
0.530234 27.8817
0.531692 27.7408
0.534893 27.4506
0.536369 27.3116
0.538114 27.1466
0.541355 26.8327
0.542131 26.7532
0.544614 26.5042
0.547894 26.2074
0.547909 26.2061
0.551193 25.9607
0.554512 25.742
0.555541 25.6703
0.557851 25.5108
0.56121 25.2708
0.562849 25.1454
0.564589 25.0128
0.567989 24.7619
0.569746 24.6313
0.571409 24.5092
0.57485 24.2796
0.577311 24.1276
0.578311 24.0666
0.581794 23.8799
0.585297 23.6955
0.586356 23.6343
0.588821 23.4929
0.592367 23.2906
0.594876 23.151
0.595934 23.0927
0.599522 22.9198
0.603132 22.7596
0.604963 22.6776
0.606764 22.5976
0.610418 22.4446
0.614094 22.2928
0.61594 22.2139
0.617791 22.1354
0.621511 21.9857
0.625254 21.837
0.627137 21.7597
0.629019 21.683
0.632806 21.5377
0.636617 21.3976
0.63896 21.3148
0.64045 21.2626
0.644307 21.1478
0.648187 21.0438
0.65209 20.9303
0.653613 20.879
0.656016 20.7984
0.659966 20.6644
0.66394 20.5313
0.666382 20.4521
0.667938 20.4019
0.67196 20.2921
0.676007 20.1938
0.680077 20.0916
0.682292 20.0339
0.684172 19.9852
0.688292 19.8971
0.692437 19.828
0.696606 19.7594
0.700801 19.6736
0.702908 19.6242
0.705021 19.5749
0.709266 19.49
0.713537 19.4226
0.717833 19.3554
0.722156 19.2714
0.724327 19.223
0.726504 19.1747
0.730879 19.0915
0.73528 19.0254
0.739708 18.9596
0.744162 18.8777
0.746454 18.8299
0.748643 18.7846
0.753151 18.7095
0.757686 18.6632
0.762248 18.6364
0.766838 18.6096
0.771456 18.5636
0.776101 18.4897
0.778435 18.4449
0.780774 18.4002
0.785476 18.3273
0.790206 18.2832
0.794964 18.2619
0.799751 18.2487
0.804566 18.2275
0.809411 18.1837
0.814285 18.1116
0.816733 18.0677
0.819188 18.024
0.824121 17.9526
0.829083 17.9097
0.834076 17.8905
0.839098 17.884
0.844151 17.8824
0.849234 17.8821
0.854348 17.8821
0.859492 17.8821


==> _datas/alpha_sweep_theo/als_line_4.dat <==
x y
0.436274 300
0.436431 293.866
0.436668 287.857
0.436965 281.971
0.437273 276.206
0.437526 270.558
0.437684 265.026
0.437757 259.607
0.43779 254.298
0.437827 249.099
0.437886 244.005
0.437967 239.016
0.43806 234.129
0.438169 229.342
0.438305 224.652
0.43847 220.059
0.438656 215.559
0.43876 213.29
0.438876 211.151
0.439134 206.834
0.439407 202.605
0.439676 198.462
0.439931 194.404
0.440169 190.429
0.440387 186.535
0.440604 182.721
0.440855 178.985
0.441163 175.325
0.441402 172.938
0.441545 171.74
0.441996 168.229
0.442419 164.789
0.442774 161.419
0.443058 158.119
0.443301 154.886
0.443543 151.719
0.443833 148.616
0.44406 146.738
0.444231 145.578
0.444736 142.601
0.445218 139.685
0.445617 136.829
0.445971 134.031
0.446367 131.291
0.446734 129.251
0.44687 128.606
0.447478 125.976
0.448057 123.401
0.448602 120.877
0.449169 118.406
0.449424 117.38
0.4498 115.985
0.450454 113.613
0.451131 111.29
0.451876 109.014
0.45213 108.304
0.452718 106.785
0.453578 104.602
0.454441 102.463
0.454853 101.485
0.455349 100.368
0.456268 98.3158
0.457255 96.3055
0.457592 95.7003
0.458364 94.3363
0.459471 92.4074
0.460347 90.7474
0.460468 90.5179
0.461197 88.667
0.461716 86.854
0.462209 85.0781
0.462842 83.3385
0.463119 82.7492
0.463655 81.6345
0.464526 79.9652
0.465434 78.3302
0.465908 77.5365
0.466397 76.7285
0.467349 75.1596
0.468369 73.6228
0.468713 73.1695
0.469523 72.1174
0.470668 70.6428
0.471536 69.4627
0.471732 69.1984
0.472582 67.7835
0.473324 66.3975
0.474178 65.0398
0.474375 64.7918
0.475249 63.7099
0.476409 62.4073
0.477231 61.5162
0.477591 61.1312
0.478666 59.8812
0.479745 58.6568
0.480105 58.2935
0.480944 57.4574
0.482162 56.2826
0.482996 55.5022
0.483399 55.1318
0.484604 54.0045
0.485904 52.9832
0.486021 52.9002
0.487844 51.8186
0.48883 51.3288
0.49002 50.759
0.491774 49.9266
0.492209 49.7211
0.494327 48.7045
0.494735 48.524
0.496693 47.7086
0.497714 47.3367
0.499574 46.7331
0.500711 46.4038
0.503181 45.7775
0.503726 45.6472
0.506759 44.972
0.507324 44.8415
0.509811 44.2552
0.511121 43.9246
0.512881 43.4733
0.514647 43.0265
0.515969 42.7059
0.518522 42.1467
0.519076 42.0311
0.522202 41.4385
0.523024 41.2849
0.525346 40.8615
0.527703 40.4407
0.528509 40.2973
0.531692 39.755
0.532505 39.6138
0.534893 39.2068
0.537292 38.8038
0.538114 38.6662
0.541355 38.1468
0.542195 38.0104
0.544614 37.6269
0.547216 37.2332
0.547894 37.1325
0.551193 36.6952
0.552997 36.4719
0.554512 36.2888
0.557851 35.9153
0.559533 35.7261
0.56121 35.5394
0.564589 35.1797
0.566287 34.9956
0.567989 34.8126
0.571409 34.4603
0.573127 34.2801
0.57485 34.1008
0.578311 33.7557
0.58005 33.5791
0.581794 33.4035
0.585297 33.0655
0.587058 32.8925
0.588821 32.7207
0.592367 32.3911
0.5942 32.22
0.595934 32.0603
0.599522 31.76
0.60209 31.5612
0.603132 31.4814
0.606764 31.2371
0.610418 30.9959
0.611522 30.9158
0.614094 30.7308
0.617791 30.466
0.620389 30.2837
0.621511 30.2055
0.625254 29.9725
0.629019 29.7413
0.630157 29.6645
0.632806 29.487
0.636617 29.2331
0.639314 29.0579
0.64045 28.9846
0.644307 28.7677
0.648187 28.5666
0.650153 28.4637
0.65209 28.3633
0.656016 28.1713
0.659966 27.9808
0.661954 27.8817
0.66394 27.7834
0.667938 27.5972
0.67196 27.4178
0.674434 27.3116
0.676007 27.2447
0.680077 27.0977
0.684172 26.9644
0.688292 26.8189
0.6899 26.7532
0.692437 26.6499
0.696606 26.4783
0.700801 26.3077
0.703378 26.2061
0.705021 26.1419
0.709266 26.0012
0.713537 25.8749
0.717833 25.7421
0.719992 25.6703
0.722156 25.5987
0.726504 25.4677
0.730879 25.3459
0.73528 25.2178
0.737674 25.1454
0.739708 25.0844
0.744162 24.9738
0.748643 24.8871
0.753151 24.8009
0.757686 24.6933
0.759964 24.6313
0.762248 24.5694
0.766838 24.4628
0.771456 24.3781
0.776101 24.2938
0.780774 24.1884
0.783122 24.1276
0.785476 24.067
0.790206 23.9626
0.794964 23.8797
0.799751 23.7971
0.804566 23.6942
0.807036 23.6343
0.809411 23.577
0.814285 23.4811
0.819188 23.4166
0.824121 23.3662
0.829083 23.3021
0.834076 23.2076
0.836594 23.151
0.839098 23.095
0.844151 23.0034
0.849234 22.9486
0.854348 22.9239
0.859492 22.9156


==> _datas/alpha_sweep_theo/als_line_5.dat <==
x y
0.43853 300
0.438706 293.866
0.43876 292.656
0.439012 287.857
0.439405 281.971
0.439797 276.206
0.440113 270.558
0.440321 265.026
0.440452 259.607
0.440559 254.298
0.440683 249.099
0.440843 244.005
0.441032 239.016
0.441235 234.129
0.441402 230.36
0.441457 229.342
0.44174 224.652
0.442067 220.059
0.442431 215.559
0.44281 211.151
0.443189 206.834
0.443567 202.605
0.443962 198.462
0.44406 197.493
0.444427 194.404
0.444902 190.429
0.445327 186.535
0.445717 182.721
0.446141 178.985
0.446652 175.325
0.446734 174.803
0.447273 171.74
0.447885 168.229
0.448409 164.789
0.448865 161.419
0.449322 158.119
0.449424 157.447
0.449849 154.886
0.450425 151.719
0.451054 148.616
0.45175 145.578
0.45213 144.001
0.452486 142.601
0.4532 139.685
0.453882 136.829
0.454602 134.031
0.454853 133.151
0.455429 131.291
0.456302 128.606
0.45716 125.976
0.457592 124.603
0.457987 123.401
0.458772 120.877
0.459587 118.406
0.460347 116.549
0.460605 115.985
0.46195 113.613
0.463119 111.835
0.463497 111.29
0.465038 109.014
0.465908 107.684
0.466499 106.785
0.467819 104.602
0.468713 103.021
0.469032 102.463
0.470112 100.368
0.471185 98.3158
0.471536 97.7089
0.472363 96.3055
0.473569 94.3363
0.474375 93.0375
0.474778 92.4074
0.475945 90.5179
0.477231 88.6827
0.477243 88.667
0.478797 86.854
0.480105 85.4655
0.480477 85.0781
0.481996 83.3385
0.482996 82.0525
0.483319 81.6345
0.484448 79.9652
0.485582 78.3302
0.485904 77.9374
0.486936 76.7285
0.48858 75.1596
0.48883 74.9625
0.490615 73.6228
0.491774 72.8168
0.492778 72.1174
0.494657 70.6428
0.494735 70.5744
0.496222 69.1984
0.497714 67.8486
0.497792 67.7835
0.49969 66.3975
0.500711 65.7611
0.5019 65.0398
0.503726 63.9022
0.50403 63.7099
0.505874 62.4073
0.506759 61.7667
0.50765 61.1312
0.509526 59.8812
0.509811 59.719
0.511809 58.6568
0.512881 58.165
0.514538 57.4574
0.515969 56.8903
0.517581 56.2826
0.519076 55.7459
0.520909 55.1318
0.522202 54.7258
0.524767 54.0045
0.525346 53.8493
0.528509 53.0598
0.529132 52.9002
0.531692 52.2416
0.533291 51.8186
0.534893 51.4
0.537505 50.759
0.538114 50.6142
0.541355 49.9054
0.542205 49.7211
0.544614 49.2111
0.547058 48.7045
0.547894 48.5318
0.551193 47.8798
0.552049 47.7086
0.554512 47.2272
0.557161 46.7331
0.557851 46.6067
0.56121 46.0577
0.563041 45.7775
0.564589 45.546
0.567989 45.0694
0.569551 44.8415
0.571409 44.5689
0.57485 44.0449
0.575575 43.9246
0.578311 43.4732
0.581063 43.0265
0.581794 42.9092
0.585297 42.4069
0.587264 42.1467
0.588821 41.9467
0.592367 41.5465
0.594908 41.2849
0.595934 41.1807
0.599522 40.8607
0.603132 40.5433
0.604177 40.4407
0.606764 40.1876
0.610418 39.8111
0.6122 39.6138
0.614094 39.4049
0.617791 39.0096
0.619702 38.8038
0.621511 38.6116
0.625254 38.2499
0.627931 38.0104
0.629019 37.9143
0.632806 37.6201
0.636617 37.3296
0.637769 37.2332
0.64045 37.0104
0.644307 36.6918
0.647036 36.4719
0.648187 36.3799
0.65209 36.1076
0.656016 35.8552
0.658007 35.7261
0.659966 35.6001
0.66394 35.359
0.667938 35.1199
0.669946 34.9956
0.67196 34.8718
0.676007 34.636
0.680077 34.4018
0.682122 34.2801
0.684172 34.1588
0.688292 33.9278
0.692437 33.6983
0.694518 33.5791
0.696606 33.4603
0.700801 33.2341
0.705021 33.0093
0.707144 32.8925
0.709266 32.7765
0.713537 32.5568
0.717833 32.3452
0.720476 32.22
0.722156 32.141
0.726504 31.9679
0.730879 31.8127
0.73528 31.6494
0.737491 31.5612
0.739708 31.4732
0.744162 31.3119
0.748643 31.1619
0.753151 31.0022
0.755415 30.9158
0.757686 30.8296
0.762248 30.6717
0.766838 30.5247
0.771456 30.3683
0.773775 30.2837
0.776101 30.1992
0.780774 30.0446
0.785476 29.901
0.790206 29.7499
0.792779 29.6645
0.794964 29.5924
0.799751 29.462
0.804566 29.3597
0.809411 29.258
0.814285 29.1311
0.816733 29.0579
0.819188 28.9849
0.824121 28.8591
0.829083 28.7593
0.834076 28.6598
0.839098 28.5359
0.841684 28.4637
0.844151 28.3953
0.849234 28.2823
0.854348 28.2148
0.859492 28.1845


==> _datas/alpha_sweep_theo/als_line_6.dat <==
x y
0.441121 300
0.441332 293.866
0.441402 292.561
0.441715 287.857
0.442192 281.971
0.442649 276.206
0.44301 270.558
0.443271 265.026
0.443485 259.607
0.44371 254.298
0.443981 249.099
0.44406 247.812
0.444347 244.005
0.44477 239.016
0.445201 234.129
0.445617 229.342
0.446033 224.652
0.446491 220.059
0.446734 217.891
0.447033 215.559
0.447624 211.151
0.4482 206.834
0.448777 202.605
0.449396 198.462
0.449424 198.283
0.450097 194.404
0.450771 190.429
0.451382 186.535
0.451978 182.721
0.45213 181.832
0.45264 178.985
0.453377 175.325
0.454165 171.74
0.454853 168.619
0.454942 168.229
0.455642 164.789
0.456257 161.419
0.456869 158.119
0.457557 154.886
0.457592 154.743
0.458389 151.719
0.4593 148.616
0.460274 145.578
0.460347 145.364
0.461394 142.601
0.46258 139.685
0.463119 138.412
0.463843 136.829
0.465104 134.031
0.465908 132.15
0.466294 131.291
0.467397 128.606
0.468466 125.976
0.468713 125.41
0.469652 123.401
0.470949 120.877
0.471536 119.862
0.472423 118.406
0.474051 115.985
0.474375 115.546
0.475865 113.613
0.477231 111.905
0.477742 111.29
0.479592 109.014
0.480105 108.375
0.481392 106.785
0.482996 104.631
0.483018 104.602
0.484471 102.463
0.485904 100.467
0.485982 100.368
0.487826 98.3158
0.48883 97.3555
0.489963 96.3055
0.491774 94.5905
0.492037 94.3363
0.493841 92.4074
0.494735 91.4297
0.495579 90.5179
0.497406 88.667
0.497714 88.3942
0.499547 86.854
0.500711 85.9604
0.501885 85.0781
0.503726 83.6571
0.504136 83.3385
0.506209 81.6345
0.506759 81.1901
0.508276 79.9652
0.509811 78.7507
0.510355 78.3302
0.512469 76.7285
0.512881 76.446
0.51486 75.1596
0.515969 74.5188
0.517623 73.6228
0.519076 72.8841
0.520633 72.1174
0.522202 71.3551
0.523661 70.6428
0.525346 69.7906
0.526474 69.1984
0.528509 68.0413
0.528953 67.7835
0.53125 66.3975
0.531692 66.1501
0.533795 65.0398
0.534893 64.5327
0.536893 63.7099
0.538114 63.262
0.540792 62.4073
0.541355 62.239
0.544614 61.3587
0.545472 61.1312
0.547894 60.504
0.550351 59.8812
0.551193 59.6686
0.554512 58.8655
0.555359 58.6568
0.557851 58.0538
0.560352 57.4574
0.56121 57.2534
0.564589 56.4844
0.565465 56.2826
0.567989 55.7143
0.570696 55.1318
0.571409 54.9807
0.57485 54.3236
0.576578 54.0045
0.578311 53.687
0.581794 53.0467
0.582533 52.9002
0.585297 52.3566
0.58808 51.8186
0.588821 51.677
0.592367 51.0697
0.594306 50.759
0.595934 50.5044
0.599522 49.9869
0.601383 49.7211
0.603132 49.4749
0.606764 49.0112
0.609362 48.7045
0.610418 48.5812
0.614094 48.2038
0.617791 47.8294
0.618861 47.7086
0.621511 47.4098
0.625254 46.9656
0.627079 46.7331
0.629019 46.4864
0.632806 46.0202
0.634763 45.7775
0.636617 45.5506
0.64045 45.1239
0.643192 44.8415
0.644307 44.7281
0.648187 44.381
0.65209 44.0383
0.653269 43.9246
0.656016 43.6618
0.659966 43.2858
0.662762 43.0265
0.66394 42.918
0.667938 42.5966
0.67196 42.2989
0.673999 42.1467
0.676007 41.998
0.680077 41.7136
0.684172 41.4314
0.686229 41.2849
0.688292 41.1388
0.692437 40.8605
0.696606 40.5842
0.698699 40.4407
0.700801 40.2976
0.705021 40.025
0.709266 39.7543
0.711397 39.6138
0.713537 39.4736
0.717833 39.2067
0.722156 38.9416
0.72433 38.8038
0.726504 38.667
0.730879 38.4078
0.73528 38.1581
0.737987 38.0104
0.739708 37.9173
0.744162 37.713
0.748643 37.5299
0.753151 37.3372
0.755414 37.2332
0.757686 37.1293
0.762248 36.9386
0.766838 36.7593
0.771456 36.5614
0.773257 36.4719
0.776101 36.3311
0.780774 36.0975
0.785476 35.8675
0.788561 35.7261
0.790206 35.6515
0.794964 35.4849
0.799751 35.3594
0.804566 35.2361
0.809411 35.0807
0.81164 34.9956
0.814285 34.8951
0.819188 34.7188
0.824121 34.5532
0.829083 34.3787
0.831782 34.2801
0.834076 34.1968
0.839098 34.046
0.844151 33.9277
0.849234 33.8104
0.854348 33.6642
0.856981 33.5791
0.859492 33.4984


==> _datas/alpha_sweep_theo/als_line_7.dat <==
x y
0.444452 300
0.444756 293.866
0.445191 287.857
0.445688 281.971
0.44615 276.206
0.446525 270.558
0.446734 266.786
0.446857 265.026
0.447238 259.607
0.447679 254.298
0.448192 249.099
0.448767 244.005
0.449379 239.016
0.449424 238.651
0.450057 234.129
0.450685 229.342
0.451293 224.652
0.451943 220.059
0.45213 218.839
0.452682 215.559
0.453434 211.151
0.454184 206.834
0.454853 203.249
0.454979 202.605
0.45582 198.462
0.456662 194.404
0.45748 190.429
0.457592 189.844
0.458245 186.535
0.458954 182.721
0.459669 178.985
0.460347 175.9
0.460483 175.325
0.461459 171.74
0.46249 168.229
0.463119 166.047
0.463512 164.789
0.464519 161.419
0.465564 158.119
0.465908 157.12
0.466752 154.886
0.468055 151.719
0.468713 150.193
0.469436 148.616
0.470858 145.578
0.471536 144.2
0.472355 142.601
0.473969 139.685
0.474375 138.997
0.475715 136.829
0.477231 134.411
0.477474 134.031
0.479113 131.291
0.480105 129.581
0.480675 128.606
0.48219 125.976
0.482996 124.657
0.483791 123.401
0.485568 120.877
0.485904 120.458
0.487659 118.406
0.48883 117.145
0.489943 115.985
0.491774 114.019
0.492152 113.613
0.494193 111.29
0.494735 110.672
0.496202 109.014
0.497714 107.319
0.4982 106.785
0.500177 104.602
0.500711 104.036
0.502216 102.463
0.503726 100.918
0.50428 100.368
0.506378 98.3158
0.506759 97.9722
0.508738 96.3055
0.509811 95.4944
0.511457 94.3363
0.512881 93.3932
0.514421 92.4074
0.515969 91.4287
0.517402 90.5179
0.519076 89.417
0.520172 88.667
0.522202 87.1702
0.52262 86.854
0.524891 85.0781
0.525346 84.7449
0.527369 83.3385
0.528509 82.6306
0.530246 81.6345
0.531692 80.8726
0.53357 79.9652
0.534893 79.3692
0.537443 78.3302
0.538114 78.0636
0.541355 76.7939
0.541507 76.7285
0.544614 75.263
0.544815 75.1596
0.547678 73.6228
0.547894 73.5146
0.551024 72.1174
0.551193 72.051
0.554512 70.8871
0.555231 70.6428
0.557851 69.766
0.559528 69.1984
0.56121 68.6378
0.563946 67.7835
0.564589 67.5888
0.567989 66.6436
0.568889 66.3975
0.571409 65.7269
0.574128 65.0398
0.57485 64.8606
0.578311 64.0848
0.580044 63.7099
0.581794 63.334
0.585297 62.5787
0.586036 62.4073
0.588821 61.7649
0.591619 61.1312
0.592367 60.9636
0.595934 60.247
0.597881 59.8812
0.599522 59.5799
0.603132 58.9664
0.604946 58.6568
0.606764 58.3492
0.610418 57.7582
0.612247 57.4574
0.614094 57.1558
0.617791 56.5775
0.619645 56.2826
0.621511 55.9879
0.625254 55.4238
0.627186 55.1318
0.629019 54.8582
0.632806 54.3441
0.635512 54.0045
0.636617 53.8674
0.64045 53.449
0.644307 53.0362
0.645465 52.9002
0.648187 52.5827
0.65209 52.1294
0.654826 51.8186
0.656016 51.684
0.659966 51.285
0.66394 50.8894
0.665134 50.759
0.667938 50.4544
0.67196 50.0198
0.6748 49.7211
0.676007 49.5951
0.680077 49.2235
0.684172 48.8788
0.686218 48.7045
0.688292 48.5286
0.692437 48.1886
0.696606 47.828
0.697836 47.7086
0.700801 47.4218
0.705021 47.0139
0.708005 46.7331
0.709266 46.6153
0.713537 46.269
0.717833 45.9577
0.720488 45.7775
0.722156 45.6653
0.726504 45.4182
0.730879 45.1945
0.73528 44.9506
0.736981 44.8415
0.739708 44.6669
0.744162 44.3762
0.748643 44.0789
0.750881 43.9246
0.753151 43.7687
0.757686 43.4753
0.762248 43.1929
0.765046 43.0265
0.766838 42.9206
0.771456 42.6892
0.776101 42.4817
0.780774 42.2636
0.783107 42.1467
0.785476 42.0283
0.790206 41.8128
0.794964 41.6122
0.799751 41.3991
0.802137 41.2849
0.804566 41.1689
0.809411 40.9578
0.814285 40.7614
0.819188 40.5527
0.821633 40.4407
0.824121 40.3271
0.829083 40.1205
0.834076 39.9287
0.839098 39.7278
0.841882 39.6138
0.844151 39.5214
0.849234 39.3613
0.854348 39.2666
0.859492 39.2239


==> _datas/alpha_sweep_theo/als_line_8.dat <==
x y
0.449732 300
0.450068 293.866
0.450538 287.857
0.451061 281.971
0.451542 276.206
0.451938 270.558
0.45213 267.572
0.452373 265.026
0.452936 259.607
0.453569 254.298
0.454243 249.099
0.454853 244.572
0.454957 244.005
0.455882 239.016
0.456696 234.129
0.457426 229.342
0.457592 228.253
0.458298 224.652
0.459118 220.059
0.459828 215.559
0.460347 212.113
0.460532 211.151
0.461403 206.834
0.462252 202.605
0.463081 198.462
0.463119 198.283
0.46415 194.404
0.465136 190.429
0.465908 187.137
0.466087 186.535
0.467132 182.721
0.46807 178.985
0.468713 176.559
0.469109 175.325
0.470331 171.74
0.471536 168.259
0.471548 168.229
0.47303 164.789
0.474375 161.701
0.47452 161.419
0.47627 158.119
0.477231 156.263
0.478006 154.886
0.479635 151.719
0.480105 150.781
0.481275 148.616
0.48293 145.578
0.482996 145.467
0.484825 142.601
0.485904 140.919
0.486746 139.685
0.488625 136.829
0.48883 136.519
0.490586 134.031
0.491774 132.315
0.492535 131.291
0.49453 128.606
0.494735 128.352
0.49683 125.976
0.497714 125.067
0.499465 123.401
0.500711 122.261
0.502263 120.877
0.503726 119.525
0.504915 118.406
0.506759 116.512
0.507268 115.985
0.509461 113.613
0.509811 113.256
0.511857 111.29
0.512881 110.397
0.51459 109.014
0.515969 107.961
0.517576 106.785
0.519076 105.712
0.520664 104.602
0.522202 103.539
0.523777 102.463
0.525346 101.392
0.526835 100.368
0.528509 99.1729
0.529666 98.3158
0.531692 96.6905
0.532162 96.3055
0.534478 94.3363
0.534893 94.0069
0.53704 92.4074
0.538114 91.7035
0.54015 90.5179
0.541355 89.8902
0.544041 88.667
0.544614 88.4207
0.547894 87.1105
0.548511 86.854
0.551193 85.715
0.552574 85.0781
0.554512 84.1509
0.556148 83.3385
0.557851 82.4889
0.559586 81.6345
0.56121 80.8583
0.563202 79.9652
0.564589 79.382
0.567396 78.3302
0.567989 78.1194
0.571409 77.0165
0.572317 76.7285
0.57485 75.9441
0.577436 75.1596
0.578311 74.8953
0.581794 73.8889
0.582703 73.6228
0.585297 72.8821
0.5881 72.1174
0.588821 71.9245
0.592367 71.0775
0.594313 70.6428
0.595934 70.2901
0.599522 69.5659
0.601331 69.1984
0.603132 68.8355
0.606764 68.1268
0.608436 67.7835
0.610418 67.3747
0.614094 66.5959
0.614978 66.3975
0.617791 65.7809
0.621511 65.044
0.621535 65.0398
0.625254 64.432
0.629019 63.8886
0.630192 63.7099
0.632806 63.3152
0.636617 62.7192
0.63848 62.4073
0.64045 62.0789
0.644307 61.4562
0.646304 61.1312
0.648187 60.8295
0.65209 60.2597
0.654889 59.8812
0.656016 59.7311
0.659966 59.2676
0.66394 58.8096
0.665148 58.6568
0.667938 58.3071
0.67196 57.8045
0.674794 57.4574
0.676007 57.3103
0.680077 56.8682
0.684172 56.4292
0.685417 56.2826
0.688292 55.9471
0.692437 55.4654
0.695379 55.1318
0.696606 54.9942
0.700801 54.5827
0.705021 54.2008
0.707171 54.0045
0.709266 53.8152
0.713537 53.4507
0.717833 53.0888
0.719999 52.9002
0.722156 52.7139
0.726504 52.3575
0.730879 52.0032
0.733084 51.8186
0.73528 51.6363
0.739708 51.2874
0.744162 50.9404
0.746415 50.759
0.748643 50.5815
0.753151 50.2425
0.757686 49.9156
0.760489 49.7211
0.762248 49.6005
0.766838 49.3328
0.771456 49.09
0.776101 48.8249
0.777925 48.7045
0.780774 48.5175
0.785476 48.2052
0.790206 47.8946
0.793127 47.7086
0.794964 47.593
0.799751 47.337
0.804566 47.107
0.809411 46.8649
0.811864 46.7331
0.814285 46.6042
0.819188 46.3657
0.824121 46.1439
0.829083 45.9105
0.831804 45.7775
0.834076 45.6676
0.839098 45.4664
0.844151 45.3083
0.849234 45.1513
0.854348 44.9559
0.856997 44.8415
0.859492 44.7348


==> _datas/alpha_sweep_theo/gneu_ii_full_fill_1.dat <==
x y
44.8281 0.0249779
44.8281 0.0251964
44.8281 0.0261855
44.8281 0.0272134
44.8281 0.0282817
44.8281 0.0293919
44.8281 0.0305457
44.8281 0.0317448
44.8281 0.0329909
44.8281 0.034286
44.8281 0.0356319
44.8281 0.0370307
44.8281 0.0384844
44.8281 0.0399951
44.8281 0.0415651
44.8281 0.0431968
44.8281 0.0448925
44.8281 0.0466548
44.8281 0.0484863
44.8281 0.0503896
44.8281 0.0523677
44.8281 0.0544234
44.8281 0.0565599
44.8281 0.0587802
44.8281 0.0610876
44.8281 0.0634857
44.8281 0.0659778
44.8281 0.0685678
44.8281 0.0712595
44.8281 0.0740568
44.8281 0.076964
44.8281 0.0799853
44.8281 0.0831251
44.8281 0.0863883
44.8281 0.0897795
44.8281 0.0933039
44.8281 0.0969666
44.8281 0.100773
44.8281 0.104729
44.8281 0.10884
44.8281 0.113113
44.8281 0.117553
44.8281 0.122168
44.8281 0.126964
44.8281 0.131948
44.8281 0.137127
44.8281 0.14251
44.8281 0.148105
44.8281 0.153919
44.8281 0.159961
44.8281 0.16624
44.8281 0.172766
44.8281 0.179548
44.8281 0.186596
44.8281 0.193921
44.8281 0.201534
44.8281 0.209445
44.8281 0.217667
44.8281 0.226212
44.8281 0.235092
44.8281 0.24432
44.8281 0.253911
44.8281 0.263879
44.8281 0.274238
44.8281 0.285003
44.8281 0.296191
44.8281 0.307818
44.8281 0.319902
44.8281 0.33246
44.8281 0.345511
44.8281 0.359074
44.8281 0.37317
44.8281 0.387819
44.8281 0.403043
44.8281 0.418865
44.8281 0.435307
44.8281 0.452396
44.8281 0.470155
44.8281 0.488611
44.8281 0.507792
44.8281 0.527725
44.8281 0.548442
44.8281 0.569971
44.8281 0.592346
44.8281 0.615599
44.8281 0.639764
44.8281 0.664879
44.8281 0.690979
44.8281 0.718104
44.8281 0.746294
44.8281 0.77559
44.8281 0.806036
44.8281 0.837678
44.8281 0.870561
44.8281 0.904736
44.8281 0.940252
44.8281 0.977162
44.8281 1.01552
44.8281 1.05539
44.8281 1.09682
44.8281 1.13987
44.8281 1.18462
44.8281 1.23112
44.8281 1.27945
44.8281 1.32968
44.8281 1.38187
44.8281 1.43612
44.8281 1.4925
44.8281 1.55108
44.8281 1.61197
44.8281 1.67525
44.8281 1.74102
44.8281 1.80936
44.8281 1.88039
44.8281 1.9542
44.8281 2.03092
44.8281 2.11064
44.8281 2.1935
44.8281 2.2796
44.8281 2.36909
44.8281 2.46209
44.8281 2.55874
44.8281 2.65919
44.8281 2.76358
44.8281 2.87206
44.8281 2.98481
44.8281 3.10198
44.8281 3.22375
44.8281 3.3503
44.8281 3.48182
44.8281 3.6185
44.8281 3.76055
44.8281 3.90817
44.8281 4.06159
44.8281 4.22103
44.8281 4.38673
44.8281 4.55893
44.8281 4.73789
44.8281 4.92388
44.8281 5.11717
44.8281 5.31805
44.8281 5.52681
44.8281 5.74377
44.8281 5.96925
44.8281 6.20358
44.8281 6.4471
44.8281 6.70019
44.8281 6.96321
44.8281 7.23655
44.8281 7.52063
44.8281 7.81586
44.8281 8.12267
44.8281 8.44153
44.8281 8.77291
44.8281 9.1173
44.8281 9.47521
44.8281 9.84716
44.8281 10.2337
44.8281 10.6354
44.8281 11.053
44.8281 11.4868
44.8281 11.9378
44.8281 12.4064
44.8281 12.8934
44.8281 13.3996
44.8281 13.9256
44.8281 14.4722
44.8281 15.0403
44.8281 15.6308
44.8281 16.2444
44.8281 16.882
44.8281 17.5447
44.8281 18.2335
44.8281 18.9492
44.8281 19.6931
44.8281 20.4662
44.8281 21.2696
44.8281 22.1045
44.8281 22.9723
44.8281 23.8741
44.8281 24.8113
44.8281 25.7852
44.8281 26.7975
44.8281 27.8494
44.8281 28.9427
44.8281 30.0788
44.8281 31.2596
44.8281 32.4867
44.8281 33.762
44.8281 35.0873
44.8281 36.4647
44.8281 37.8962
44.8281 39.3838
44.8281 40.9298
44.8281 42.5366
44.8281 44.2064
44.8281 45.9417
44.8281 47.7452
44.8281 49.6195
44.8281 51.5673
44.8281 53.5916
44.8281 55.6954
44.8281 57.8818
44.8281 60.154
44.8281 62.5153
44.8281 64.9694
44.8281 67.5198
44.8281 70.1704
44.8281 72.925
44.8281 75.7877
44.8281 78.7628
44.8281 81.8547
44.8281 85.0679
44.8281 88.4073
44.8281 91.8778
44.8281 95.4846
44.8281 99.2329
44.8281 103.128
44.8281 107.177
44.8281 111.384
44.8281 115.756
44.8281 120.301
44.8281 125.023
44.8281 129.931
44.8281 135.031
44.8281 140.332
44.8281 145.841
44.8281 151.566
44.8281 157.516
44.8281 163.699
44.8281 170.125
44.8281 176.804
44.8281 183.744
44.8281 190.957
44.8281 198.454
44.8281 206.244
44.8281 214.34
44.8281 222.754
44.8281 231.499
44.8281 240.586
44.8281 250.031
44.8281 259.846
44.8281 270.046
44.8281 280.647
44.8281 291.664
44.8281 303.114
44.8281 315.012
44.8281 327.379
44.8281 340.23
44.8281 353.586
44.8281 367.466
44.8281 381.891
44.8281 396.883
44.8281 412.463
44.8281 428.654
44.8281 445.481
44.8281 462.969
44.8281 481.143
44.8281 500.031
44.8281 519.66
44.8281 540.059
44.8281 561.26
44.8281 583.292
44.8281 606.19
44.8281 629.986
44.8281 654.717
44.8281 680.418
44.8281 707.128
44.8281 734.887
44.8281 763.736
44.8281 793.717
44.8281 824.875
44.8281 857.256
44.8281 890.908
44.8281 925.881
44.8281 962.227
44.8281 1000
44.8281 1017.97
44.8281 1118.28
44.8281 1228.47
44.8281 1349.53
44.8281 1482.51
44.8281 1628.6
44.8281 1789.09
44.8281 1965.39
44.8281 2159.06
44.8281 2371.81
44.8281 2605.53
44.8281 2862.29
44.8281 3144.34
44.8281 3454.19
44.8281 3794.57
44.8281 4168.49
44.8281 4579.25
44.8281 5030.5
44.8281 5526.21
44.8281 6070.77
44.8281 6668.99
44.8281 7326.16
44.8281 8048.09
44.8281 8841.16
44.8281 9712.37
44.8281 10669.4
44.8281 11720.8
44.8281 12875.8
44.8281 14144.6
44.8281 15538.4
44.8281 17069.6
44.8281 18751.7
44.8281 20599.5
44.8281 22629.4
44.8281 24859.3
44.8281 27308.9
44.8281 30000
44.4415 30000
44.0581 30000
43.6781 30000
43.3013 30000
42.9278 30000
42.5575 30000
42.1905 30000
41.8265 30000
41.4658 30000
41.1081 30000
40.7535 30000
40.402 30000
40.0535 30000
39.708 30000
39.3655 30000
39.0259 30000
38.6893 30000
38.3556 30000
38.0247 30000
37.6967 30000
37.3716 30000
37.0492 30000
36.7297 30000
36.4128 30000
36.0987 30000
35.7874 30000
35.4787 30000
35.1727 30000
34.8693 30000
34.5685 30000
34.2703 30000
33.9747 30000
33.6817 30000
33.3911 30000
33.1031 30000
32.8176 30000
32.5345 30000
32.2539 30000
31.9757 30000
31.6998 30000
31.4264 30000
31.1553 30000
30.8866 30000
30.6202 30000
30.3561 30000
30.0942 30000
29.8346 30000
29.5773 30000
29.3222 30000
29.0692 30000
28.8185 30000
28.5699 30000
28.3235 30000
28.0792 30000
27.837 30000
27.5969 30000
27.3588 30000
27.1228 30000
26.8889 30000
26.6569 30000
26.427 30000
26.1991 30000
25.9731 30000
25.749 30000
25.5269 30000
25.3067 30000
25.0885 30000
24.8721 30000
24.6575 30000
24.4448 30000
24.234 30000
24.0249 30000
23.8177 30000
23.6123 30000
23.4086 30000
23.2067 30000
23.0065 30000
22.8081 30000
22.6113 30000
22.4163 30000
22.2229 30000
22.0312 30000
21.8412 30000
21.6528 30000
21.466 30000
21.2809 30000
21.0973 30000
20.9153 30000
20.7349 30000
20.5561 30000
20.3788 30000
20.203 30000
20.0287 30000
19.856 30000
19.6847 30000
19.5149 30000
19.3466 30000
19.1797 30000
19.0143 30000
18.8502 30000
18.6876 30000
18.5265 30000
18.3666 30000
18.2082 30000
18.0512 30000
17.8955 30000
17.7411 30000
17.5881 30000
17.4364 30000
17.286 30000
17.1369 30000
16.989 30000
16.8425 30000
16.6972 30000
16.5532 30000
16.4104 30000
16.2689 30000
16.1285 30000
15.9894 30000
15.8515 30000
15.7148 30000
15.5792 30000
15.4448 30000
15.3116 30000
15.1795 30000
15.0486 30000
14.9188 30000
14.7901 30000
14.6625 30000
14.5361 30000
14.4107 30000
14.2864 30000
14.1631 30000
14.041 30000
13.9199 30000
13.7998 30000
13.6808 30000
13.5628 30000
13.4458 30000
13.3298 30000
13.2148 30000
13.1008 30000
12.9921 30000
12.9921 27308.9
12.9921 24859.3
12.9921 22629.4
12.9921 20599.5
12.9921 18751.7
12.9921 17069.6
12.9921 15538.4
12.9922 14144.6
12.9938 12875.8
13.003 11720.8
13.0345 10669.4
13.0879 9712.37
13.1008 9188.46
13.1032 8841.16
13.1037 8048.09
13.1038 7326.16
13.1054 6668.99
13.1144 6070.77
13.1452 5526.21
13.198 5030.5
13.2148 4749.68
13.2178 4579.25
13.2271 4168.49
13.2573 3794.57
13.3087 3454.19
13.3298 3214.07
13.3316 3144.34
13.3405 2862.29
13.3679 2605.53
13.414 2371.81
13.4458 2218.29
13.4504 2159.06
13.4782 1965.39
13.538 1789.09
13.5628 1733.86
13.5866 1628.6
13.6244 1482.51
13.664 1349.53
13.6808 1319.27
13.7077 1228.47
13.7998 1122.74
13.803 1118.28
13.8561 1017.97
13.919 1000
13.9199 999.435
13.9418 962.227
13.9799 925.881
14.041 892.219
14.042 890.908
14.0622 857.256
14.1018 824.875
14.1526 793.717
14.1631 776.102
14.1651 763.736
14.1672 734.887
14.1769 707.128
14.2102 680.418
14.2736 654.717
14.2864 648.561
14.2997 629.986
14.3353 606.19
14.4107 585.233
14.4146 583.292
14.4569 561.26
14.5254 540.059
14.5361 534.608
14.545 519.66
14.5556 500.031
14.5911 481.143
14.6625 465.405
14.6687 462.969
14.7122 445.481
14.7839 428.654
14.7901 426.961
14.8095 412.463
14.8523 396.883
14.9188 383.981
14.9241 381.891
14.9549 367.466
15.026 353.586
15.0486 350.548
15.0951 340.23
15.1795 327.435
15.1797 327.379
15.2039 315.012
15.265 303.114
15.3116 298.243
15.359 291.664
15.4448 280.741
15.4452 280.647
15.4689 270.046
15.5198 259.846
15.5792 251.622
15.5841 250.031
15.5907 240.586
15.5913 231.499
15.5913 222.754
15.5915 214.34
15.5919 206.244
15.5924 198.454
15.5941 190.957
15.5974 183.744
15.5998 176.804
15.6004 170.125
15.5974 163.699
15.5834 157.516
15.5792 156.485
15.5319 151.566
15.5044 145.841
15.4969 140.332
15.4966 135.031
15.4982 129.931
15.4992 125.023
15.4994 120.301
15.4995 115.756
15.4995 111.384
15.4993 107.177
15.4964 103.128
15.4821 99.2329
15.4559 95.4846
15.4448 93.658
15.4231 91.8778
15.4073 88.4073
15.4044 85.0679
15.402 81.8547
15.3917 78.7628
15.3719 75.7877
15.3415 72.925
15.3116 70.3245
15.3081 70.1704
15.2805 67.5198
15.276 64.9694
15.2651 62.5153
15.2295 60.154
15.187 57.8818
15.1795 57.1111
15.1576 55.6954
15.1458 53.5916
15.1198 51.5673
15.0768 49.6195
15.0486 48.1527
15.0366 47.7452
14.9925 45.9417
14.9501 44.2064
14.9227 42.5366
14.9188 42.2795
14.8862 40.9298
14.8345 39.3838
14.7901 38.1287
14.7782 37.8962
14.7121 36.4647
14.6676 35.0873
14.6625 34.9625
14.5992 33.762
14.5412 32.4867
14.5361 32.4042
14.4458 31.2596
14.4107 30.7929
14.3558 30.0788
14.2954 28.9427
14.2864 28.8207
14.1969 27.8494
14.1631 27.5178
14.0859 26.7975
14.041 26.2303
14.0035 25.7852
13.9392 24.8113
13.9199 24.6142
13.8407 23.8741
13.7998 23.509
13.7163 22.9723
13.6808 22.7694
13.5628 22.3137
13.5223 22.1045
13.4458 21.665
13.3876 21.2696
13.3298 20.866
13.2713 20.4662
13.2148 20.0976
13.1394 19.6931
13.1008 19.5122
12.9878 19.1267
12.9489 18.9492
12.8758 18.5885
12.8029 18.2335
12.7647 18.065
12.6546 17.7086
12.6168 17.5447
12.5455 17.2102
12.4744 16.882
12.4373 16.7267
12.33 16.4157
12.2766 16.2444
12.2236 16.0757
12.1182 15.7963
12.0615 15.6308
12.0137 15.4946
11.91 15.3327
11.8073 15.1725
11.7604 15.0403
11.7055 14.8827
11.6045 14.6241
11.5543 14.4722
11.5044 14.3219
11.4052 14.0717
11.3559 13.9256
11.3068 13.7809
11.2093 13.5415
11.1569 13.3996
11.1126 13.2828
11.0167 13.1441
10.9217 13.008
10.8745 12.8934
10.8275 12.7799
10.7341 12.6476
10.6415 12.5166
10.5955 12.4064
10.5497 12.2971
10.4587 12.1698
10.3685 12.0438
10.3237 11.9378
10.2791 11.8326
10.1904 11.7101
10.1025 11.5878
10.0624 11.4868
10.0154 11.3665
9.92896 11.17
9.88256 11.053
9.84332 10.9567
9.75841 10.8422
9.67424 10.73
9.63243 10.6354
9.59079 10.5418
9.50807 10.4327
9.42605 10.3247
9.38531 10.2337
9.34475 10.1436
9.26414 10.0386
9.18423 9.9337
9.14777 9.84716
9.10501 9.74397
9.02648 9.57555
8.98429 9.47521
8.94862 9.39266
8.87143 9.29453
8.79491 9.19742
8.75999 9.1173
8.71904 9.02176
8.64384 8.86582
8.60344 8.77291
8.56928 8.69649
8.49536 8.60563
8.42208 8.51572
8.38865 8.44153
8.34944 8.35308
8.27742 8.20869
8.23873 8.12267
8.20602 8.05191
8.13524 7.96779
8.06506 7.88454
8.03305 7.81586
7.9955 7.73394
7.92653 7.59955
7.89227 7.52063
7.85816 7.44252
7.79038 7.3125
7.75671 7.23655
7.72318 7.1614
7.65656 7.03696
7.62078 6.96321
7.59052 6.90255
7.52505 6.83043
7.46014 6.75907
7.43052 6.70019
7.39579 6.62997
7.33199 6.51476
7.30031 6.4471
7.26875 6.38014
7.20605 6.26868
7.17491 6.20358
7.1439 6.13915
7.08228 6.0319
7.05166 5.96925
7.02119 5.90725
6.96062 5.80405
6.93058 5.74377
6.90058 5.68382
6.84106 5.57813
6.82068 5.52681
6.78205 5.42143
6.74365 5.31805
6.72355 5.26913
6.66556 5.17115
6.63671 5.11717
6.60806 5.06403
6.55106 4.97556
6.52279 4.92388
6.49456 4.87249
6.43854 4.78188
6.41935 4.73789
6.383 4.64755
6.34689 4.55893
6.32794 4.51676
6.27336 4.42768
6.25463 4.38673
6.21925 4.30308
6.18406 4.22103
6.1656 4.18198
6.11242 4.09942
6.09443 4.06159
6.05969 3.97995
6.0335 3.90817
6.00743 3.83768
5.97319 3.76055
5.95561 3.72584
5.90424 3.6522
5.88686 3.6185
5.85331 3.54571
5.8283 3.48182
5.80282 3.41537
5.77774 3.3503
5.75277 3.28641
5.7279 3.22375
5.70314 3.16228
5.67849 3.10198
5.65395 3.04283
5.62951 2.98481
5.60518 2.92789
5.58098 2.87206
5.55683 2.81668
5.53415 2.76358
5.5089 2.69418
5.49749 2.65919
5.47429 2.55874
5.46138 2.50989
5.44857 2.46209
5.42701 2.36909
5.41428 2.32392
5.40157 2.2796
5.38031 2.1935
5.36757 2.14829
5.35702 2.11064
5.34438 2.03092
5.33188 1.9542
5.32127 1.91668
5.31086 1.88039
5.30049 1.80936
5.29845 1.74102
5.29845 1.67525
5.30049 1.61197
5.31086 1.55108
5.32127 1.52172
5.33188 1.4925
5.34437 1.43612
5.3569 1.38187
5.36757 1.35552
5.37827 1.32968
5.39096 1.27945
5.40511 1.23112
5.41428 1.21681
5.43788 1.18462
5.46138 1.15514
5.47282 1.13987
5.49742 1.09682
5.5089 1.08254
5.53415 1.05539
5.55683 1.03549
5.58098 1.01552
5.60518 0.996158
5.62951 0.977162
5.65395 0.958529
5.67849 0.940252
5.70314 0.922323
5.7279 0.904736
5.75277 0.887484
5.77774 0.870561
5.80282 0.853961
5.82801 0.837678
5.85331 0.821705
5.87872 0.806036
5.90424 0.79068
5.93016 0.77559
5.95561 0.761614
5.98975 0.746294
6.00743 0.739406
6.05969 0.724809
6.07784 0.718104
6.11242 0.704411
6.14719 0.690979
6.1656 0.684587
6.21925 0.671087
6.23787 0.664879
6.27336 0.652201
6.30905 0.639764
6.32794 0.633846
6.383 0.621346
6.40211 0.615599
6.43854 0.603861
6.4752 0.592346
6.49456 0.586896
6.55106 0.575983
6.5795 0.569971
6.60806 0.564022
6.66556 0.553534
6.68548 0.548442
6.72355 0.537984
6.76184 0.527725
6.78205 0.522871
6.84106 0.513148
6.8708 0.507792
6.90058 0.502518
6.96062 0.493739
6.99084 0.488611
7.02119 0.483536
7.08228 0.475089
7.11302 0.470155
7.1439 0.465272
7.20605 0.457144
7.23733 0.452396
7.26875 0.447697
7.33199 0.439876
7.36382 0.435307
7.39579 0.430786
7.46014 0.423261
7.49252 0.418865
7.52505 0.414514
7.59052 0.407273
7.62347 0.403043
7.65656 0.398857
7.72318 0.391889
7.75671 0.387819
7.79038 0.383791
7.85816 0.377086
7.89227 0.37317
7.92653 0.369294
7.9955 0.362843
8.03021 0.359074
8.06506 0.355345
8.13524 0.34917
8.17344 0.345511
8.20602 0.342501
8.27742 0.338922
8.34944 0.335382
8.38272 0.33246
8.42208 0.328976
8.49536 0.323259
8.53224 0.319902
8.56928 0.31658
8.64384 0.311078
8.68443 0.307818
8.71904 0.305137
8.79491 0.301949
8.87143 0.298794
8.90679 0.296191
8.94862 0.293087
9.02648 0.288021
9.06886 0.285003
9.10501 0.28252
9.18423 0.279569
9.26414 0.276648
9.30107 0.274238
9.34475 0.271364
9.42605 0.266673
9.47032 0.263879
9.50807 0.26158
9.59079 0.258847
9.67424 0.256143
9.7128 0.253911
9.75841 0.251251
9.84332 0.246908
9.88954 0.24432
9.92896 0.242192
10.0154 0.239662
10.1025 0.237158
10.1428 0.235092
10.1904 0.232628
10.2791 0.228607
10.3273 0.226212
10.3685 0.224241
10.4587 0.221899
10.5497 0.219601
10.5955 0.217667
10.6415 0.21575
10.7341 0.213516
10.8275 0.211286
10.8706 0.209445
10.9217 0.20725
11.0167 0.203668
11.0684 0.201534
11.1126 0.199778
11.2093 0.197691
11.3068 0.195644
11.3559 0.193921
11.4052 0.192213
11.5044 0.190223
11.6045 0.188236
11.6507 0.186596
11.7055 0.184641
11.8073 0.181449
11.8627 0.179548
11.91 0.177984
12.0137 0.176125
12.1182 0.174301
12.1708 0.172766
12.2236 0.171244
12.33 0.169472
12.4373 0.167717
12.4912 0.16624
12.5455 0.164776
12.6546 0.16307
12.7647 0.161366
12.8156 0.159961
12.8758 0.158285
12.9878 0.155549
13.0488 0.153919
13.1008 0.152578
13.2148 0.150984
13.3298 0.149421
13.3877 0.148105
13.4458 0.1468
13.5628 0.145281
13.6808 0.143777
13.7402 0.14251
13.7998 0.141255
13.9199 0.139793
14.041 0.138346
14.1019 0.137127
14.1631 0.135919
14.2864 0.134512
14.4107 0.13312
14.4732 0.131948
14.5361 0.130785
14.6625 0.129431
14.7901 0.128079
14.8491 0.126964
14.9188 0.125633
15.0486 0.123461
15.1193 0.122168
15.1795 0.121103
15.3116 0.119838
15.4448 0.118598
15.5119 0.117553
15.5792 0.116518
15.7148 0.115312
15.8515 0.114118
15.9203 0.113113
15.9894 0.112117
16.1285 0.110956
16.2689 0.109807
16.3395 0.10884
16.4104 0.107882
16.5532 0.106765
16.6972 0.10566
16.7697 0.104729
16.8425 0.103807
16.989 0.102732
17.1369 0.101669
17.2112 0.100773
17.286 0.0998855
17.4364 0.0988515
17.5881 0.0978282
17.6644 0.0969666
17.7411 0.0961125
17.8955 0.0951176
18.0512 0.094133
18.1295 0.0933039
18.2082 0.0924821
18.3666 0.0915247
18.5265 0.0905773
18.6069 0.0897795
18.6876 0.0889888
18.8502 0.0880676
19.0143 0.0871559
19.0968 0.0863883
19.1797 0.0856274
19.3466 0.084741
19.5149 0.0838638
19.5996 0.0831251
19.6847 0.082393
19.856 0.0815401
20.0287 0.080696
20.1157 0.0799853
20.203 0.0792808
20.3788 0.0784601
20.5561 0.0776479
20.6453 0.076964
20.7349 0.0762861
20.9153 0.0754964
21.0973 0.0747149
21.1889 0.0740568
21.2809 0.0734046
21.466 0.0726447
21.6528 0.0718927
21.7468 0.0712595
21.8412 0.0706319
22.0312 0.0699007
22.2229 0.0691771
22.3194 0.0685678
22.4163 0.0679639
22.6113 0.0672604
22.8081 0.0665641
22.9071 0.0659778
23.0065 0.0653967
23.2067 0.0647197
23.4086 0.0640498
23.5102 0.0634857
23.6123 0.0629265
23.8177 0.0622751
24.0249 0.0616304
24.1292 0.0610876
24.234 0.0605496
24.4448 0.0599228
24.6575 0.0593025
24.7646 0.0587802
24.8721 0.0582624
25.0885 0.0576593
25.3067 0.0570625
25.4166 0.0565599
25.5269 0.0560617
25.749 0.0554814
25.9731 0.054907
26.0858 0.0544234
26.1991 0.0539441
26.427 0.0533857
26.6569 0.052833
26.7727 0.0523677
26.8889 0.0519065
27.1228 0.0513691
27.3588 0.0508374
27.4776 0.0503896
27.5969 0.0499458
27.837 0.0494288
28.0792 0.0489171
28.2011 0.0484863
28.3235 0.0480592
28.5699 0.0475617
28.8185 0.0470694
28.9436 0.0466548
29.0692 0.0462439
29.3222 0.0457652
29.5773 0.0452914
29.7057 0.0448925
29.8346 0.0444971
30.0942 0.0440365
30.3561 0.0435806
30.4878 0.0431968
30.6202 0.0428163
30.8866 0.0423731
31.1553 0.0419345
31.2906 0.0415651
31.4264 0.041199
31.6998 0.0407726
31.9757 0.0403506
32.1154 0.0399951
32.2539 0.0396482
32.5345 0.0392997
32.8176 0.0391653
33.1031 0.0388211
33.2458 0.0384844
33.3911 0.0381453
33.6817 0.0377505
33.9747 0.0373597
34.1222 0.0370307
34.2703 0.0367045
34.5685 0.0363246
34.8693 0.0359486
35.0206 0.0356319
35.1727 0.0353181
35.4787 0.0349525
35.7874 0.0345907
35.9427 0.034286
36.0987 0.033984
36.4128 0.0336322
36.7297 0.0332841
36.8891 0.0329909
37.0492 0.0327004
37.3716 0.0323619
37.6967 0.0320269
37.8604 0.0317448
38.0247 0.0314652
38.3556 0.0311395
38.6893 0.0308172
38.8584 0.0305457
39.0259 0.0302807
39.3655 0.0300146
39.708 0.029912
40.0535 0.0296491
40.2261 0.0293919
40.402 0.0291329
40.7535 0.0288314
41.1081 0.028533
41.2865 0.0282817
41.4658 0.0280326
41.8265 0.0277424
42.1905 0.0274552
42.3736 0.0272134
42.5575 0.0269737
42.9278 0.0266945
43.3013 0.0264181
43.4893 0.0261855
43.6781 0.0259548
44.0581 0.0256861
44.4415 0.0254203
44.6357 0.0251964
44.8281 0.0249779


==> _datas/alpha_sweep_theo/gneu_ii_full_fill_2.dat <==
x y
41.8265 6.39119
42.1905 6.3359
42.5575 6.32506
42.9278 6.32419
43.3013 6.32417
43.6781 6.32417
44.0581 6.32417
44.4415 6.32417
44.8281 6.32417
44.8281 6.4471
44.8281 6.70019
44.8281 6.96321
44.8281 7.23655
44.8281 7.52063
44.8281 7.81586
44.8281 8.12267
44.8281 8.44153
44.8281 8.77291
44.8281 9.1173
44.8281 9.47521
44.8281 9.84716
44.8281 10.2337
44.8281 10.6354
44.8281 11.053
44.8281 11.4868
44.8281 11.9378
44.8281 12.4064
44.8281 12.8934
44.8281 13.3996
44.8281 13.9256
44.8281 14.4722
44.8281 15.0403
44.8281 15.6308
44.8281 16.2444
44.8281 16.882
44.8281 17.5447
44.8281 18.2335
44.8281 18.9492
44.8281 19.6931
44.8281 20.4662
44.8281 21.2696
44.8281 22.1045
44.8281 22.9723
44.8281 23.8741
44.8281 24.8113
44.8281 25.7852
44.8281 26.7975
44.8281 27.8494
44.8281 28.9427
44.8281 30.0788
44.8281 31.2596
44.8281 32.4867
44.8281 33.762
44.8281 35.0873
44.8281 36.4647
44.8281 37.8962
44.8281 39.3838
44.8281 40.9298
44.8281 42.5366
44.8281 44.2064
44.8281 45.9417
44.8281 47.7452
44.8281 49.6195
44.8281 51.5673
44.8281 53.5916
44.8281 55.6954
44.8281 57.8818
44.8281 60.154
44.8281 62.5153
44.8281 64.9694
44.8281 67.5198
44.8281 70.1704
44.8281 72.925
44.8281 75.7877
44.8281 78.7628
44.8281 81.8547
44.8281 85.0679
44.8281 88.4073
44.8281 91.8778
44.8281 95.4846
44.8281 99.2329
44.8281 103.128
44.8281 107.177
44.8281 111.384
44.8281 115.756
44.8281 120.301
44.8281 125.023
44.8281 129.931
44.8281 135.031
44.8281 140.332
44.8281 145.841
44.8281 151.566
44.8281 157.516
44.8281 163.699
44.8281 170.125
44.8281 176.804
44.8281 183.744
44.8281 190.957
44.8281 198.454
44.8281 206.244
44.8281 214.34
44.8281 222.754
44.8281 231.499
44.8281 240.586
44.8281 250.031
44.8281 259.846
44.8281 270.046
44.8281 280.647
44.8281 291.664
44.8281 303.114
44.8281 315.012
44.8281 327.379
44.8281 340.23
44.8281 353.586
44.8281 367.466
44.8281 381.891
44.8281 396.883
44.8281 412.463
44.8281 428.654
44.8281 445.481
44.8281 462.969
44.8281 481.143
44.8281 500.031
44.8281 519.66
44.8281 540.059
44.8281 561.26
44.8281 583.292
44.8281 606.19
44.8281 629.986
44.8281 654.717
44.8281 680.418
44.8281 707.128
44.8281 734.887
44.8281 763.736
44.8281 793.717
44.8281 824.875
44.8281 857.256
44.8281 890.908
44.8281 925.881
44.8281 962.227
44.8281 1000
44.8281 1017.97
44.8281 1118.28
44.8281 1228.47
44.8281 1349.53
44.8281 1482.51
44.8281 1628.6
44.8281 1789.09
44.8281 1965.39
44.8281 2159.06
44.8281 2371.81
44.8281 2605.53
44.8281 2862.29
44.8281 3144.34
44.8281 3454.19
44.8281 3794.57
44.8281 4168.49
44.8281 4579.25
44.8281 5030.5
44.8281 5526.21
44.8281 6070.77
44.8281 6668.99
44.8281 7326.16
44.8281 8048.09
44.8281 8841.16
44.8281 9712.37
44.8281 10669.4
44.8281 11720.8
44.8281 12875.8
44.8281 14144.6
44.8281 15538.4
44.8281 17069.6
44.8281 18751.7
44.8281 20599.5
44.8281 22629.4
44.8281 24859.3
44.8281 27308.9
44.8281 30000
44.4415 30000
44.0581 30000
43.6781 30000
43.3013 30000
42.9278 30000
42.5575 30000
42.1905 30000
41.8265 30000
41.4658 30000
41.1081 30000
40.7535 30000
40.402 30000
40.0535 30000
39.708 30000
39.3655 30000
39.0259 30000
38.6893 30000
38.3556 30000
38.0247 30000
37.6967 30000
37.3716 30000
37.0492 30000
36.7297 30000
36.4128 30000
36.0987 30000
35.7874 30000
35.4787 30000
35.1727 30000
34.8693 30000
34.5685 30000
34.2703 30000
33.9747 30000
33.6817 30000
33.3911 30000
33.1031 30000
32.8176 30000
32.5345 30000
32.2539 30000
31.9757 30000
31.6998 30000
31.4264 30000
31.1553 30000
30.8866 30000
30.6202 30000
30.3561 30000
30.0942 30000
29.8346 30000
29.5773 30000
29.3222 30000
29.0692 30000
28.8185 30000
28.5699 30000
28.3235 30000
28.0792 30000
27.837 30000
27.5969 30000
27.3588 30000
27.1228 30000
26.8889 30000
26.6569 30000
26.427 30000
26.1991 30000
25.9731 30000
25.749 30000
25.5269 30000
25.3067 30000
25.0885 30000
24.8721 30000
24.6575 30000
24.4448 30000
24.234 30000
24.0249 30000
23.8177 30000
23.6123 30000
23.4086 30000
23.2067 30000
23.0065 30000
22.8081 30000
22.6113 30000
22.4163 30000
22.2229 30000
22.0312 30000
21.8412 30000
21.6528 30000
21.466 30000
21.2809 30000
21.0973 30000
20.9153 30000
20.7349 30000
20.5561 30000
20.3788 30000
20.203 30000
20.0287 30000
19.856 30000
19.6847 30000
19.5149 30000
19.3466 30000
19.1797 30000
19.0143 30000
18.8502 30000
18.6876 30000
18.5265 30000
18.3666 30000
18.2082 30000
18.0512 30000
17.8955 30000
17.7411 30000
17.5881 30000
17.4364 30000
17.286 30000
17.1369 30000
16.989 30000
16.8425 30000
16.6972 30000
16.5532 30000
16.4104 30000
16.2689 30000
16.1285 30000
15.9894 30000
15.8515 30000
15.7148 30000
15.5792 30000
15.4448 30000
15.3116 30000
15.1795 30000
15.0486 30000
14.9188 30000
14.7901 30000
14.6625 30000
14.5361 30000
14.4107 30000
14.2864 30000
14.1631 30000
14.041 30000
13.9199 30000
13.7998 30000
13.6808 30000
13.5628 30000
13.4458 30000
13.3298 30000
13.2148 30000
13.1008 30000
13.0544 30000
13.0544 27308.9
13.0544 24859.3
13.0544 22629.4
13.0544 20599.5
13.0544 18751.7
13.0544 17069.6
13.0544 15538.4
13.0548 14144.6
13.0591 12875.8
13.0842 11720.8
13.1008 11411.2
13.1267 10669.4
13.1558 9712.37
13.1636 8841.16
13.1642 8048.09
13.1646 7326.16
13.1688 6668.99
13.1933 6070.77
13.2148 5865.8
13.2383 5526.21
13.2678 5030.5
13.2797 4579.25
13.3043 4168.49
13.3298 4003.78
13.3516 3794.57
13.3817 3454.19
13.3935 3144.34
13.4169 2862.29
13.4458 2729.2
13.4639 2605.53
13.4951 2371.81
13.5243 2159.06
13.5628 2032.49
13.5775 1965.39
13.6243 1789.09
13.6808 1650.77
13.6875 1628.6
13.7183 1482.51
13.7468 1349.53
13.7998 1258.01
13.8148 1228.47
13.9003 1118.28
13.9199 1092.73
13.9565 1017.97
13.9945 1000
14.041 963.534
14.0421 962.227
14.0768 925.881
14.1115 890.908
14.159 857.256
14.1631 855.149
14.1981 824.875
14.2227 793.717
14.2296 763.736
14.2354 734.887
14.2615 707.128
14.2864 696.621
14.3118 680.418
14.3497 654.717
14.3853 629.986
14.4107 620.845
14.4382 606.19
14.4952 583.292
14.5361 571.46
14.5607 561.26
14.6011 540.059
14.6233 519.66
14.652 500.031
14.6625 496.859
14.6967 481.143
14.756 462.969
14.7901 455.096
14.8186 445.481
14.86 428.654
14.9077 412.463
14.9188 410.017
14.9577 396.883
15.0082 381.891
15.0486 372.651
15.0646 367.466
15.1249 353.586
15.1795 345.659
15.2072 340.23
15.2572 327.379
15.3116 315.566
15.3136 315.012
15.3834 303.114
15.4448 296.409
15.4764 291.664
15.522 280.647
15.5781 270.046
15.5792 269.894
15.6281 259.846
15.6672 250.031
15.6773 240.586
15.6781 231.499
15.6783 222.754
15.6792 214.34
15.6807 206.244
15.6826 198.454
15.6875 190.957
15.6968 183.744
15.7045 176.804
15.7068 170.125
15.7026 163.699
15.6822 157.516
15.649 151.566
15.6261 145.841
15.6188 140.332
15.6201 135.031
15.6243 129.931
15.6269 125.023
15.6275 120.301
15.6276 115.756
15.6278 111.384
15.6281 107.177
15.6271 103.128
15.6177 99.2329
15.594 95.4846
15.5792 93.4815
15.5643 91.8778
15.5503 88.4073
15.5477 85.0679
15.5464 81.8547
15.5374 78.7628
15.5183 75.7877
15.4905 72.925
15.4523 70.1704
15.4448 69.1893
15.4319 67.5198
15.4309 64.9694
15.4232 62.5153
15.4038 60.154
15.366 57.8818
15.3317 55.6954
15.3211 53.5916
15.3116 52.154
15.3082 51.5673
15.2773 49.6195
15.2331 47.7452
15.1905 45.9417
15.1795 45.5396
15.1536 44.2064
15.1235 42.5366
15.1037 40.9298
15.053 39.3838
15.0486 39.29
15.0016 37.8962
14.9352 36.4647
14.9188 36.0828
14.8888 35.0873
14.8488 33.762
14.7901 32.6779
14.7811 32.4867
14.7212 31.2596
14.6625 30.48
14.6318 30.0788
14.5625 28.9427
14.5361 28.3719
14.512 27.8494
14.4107 26.8761
14.4023 26.7975
14.3393 25.7852
14.3228 24.8113
14.2864 24.4692
14.2215 23.8741
14.1631 23.4896
14.0999 22.9723
14.0719 22.1045
14.041 21.4023
14.0327 21.2696
13.9199 20.6978
13.8658 20.4662
13.7998 20.1149
13.7376 19.6931
13.7369 18.9492
13.7236 18.2335
13.6808 18.0414
13.5628 17.7225
13.5025 17.5447
13.4458 17.3875
13.3298 17.1885
13.2148 16.934
13.2029 16.882
13.1613 16.2444
13.2148 15.9285
13.2804 15.6308
13.3298 15.4783
13.4458 15.2
13.5042 15.0403
13.5628 14.8842
13.6808 14.6255
13.745 14.4722
13.7998 14.3461
13.9199 14.1963
14.041 14.0493
14.1019 13.9256
14.1631 13.8029
14.2864 13.66
14.4107 13.5186
14.4732 13.3996
14.5361 13.2815
14.6625 13.144
14.7901 13.008
14.8548 12.8934
14.9188 12.7816
15.0486 12.6692
15.1795 12.6259
15.3116 12.515
15.3781 12.4064
15.4448 12.2987
15.5792 12.1907
15.7148 12.149
15.8515 12.0423
15.9203 11.9378
15.9894 11.8342
16.1285 11.7302
16.2689 11.6901
16.4104 11.5874
16.4817 11.4868
16.5532 11.3872
16.6972 11.2887
16.8425 11.2678
16.989 11.247
17.1369 11.1497
17.2112 11.053
17.286 10.9571
17.4364 10.8623
17.5881 10.8422
17.7411 10.8222
17.8955 10.7285
17.9731 10.6354
18.0512 10.5432
18.2082 10.452
18.3666 10.4327
18.5265 10.4134
18.6876 10.3232
18.7688 10.2337
18.8502 10.145
19.0143 10.0572
19.1797 10.0386
19.3466 10.02
19.5149 9.93331
19.5996 9.84716
19.6847 9.76176
19.856 9.67732
20.0287 9.66072
20.203 9.65807
20.3788 9.6415
20.5561 9.5581
20.6453 9.47521
20.7349 9.39303
20.9153 9.31178
21.0973 9.29584
21.2809 9.29453
21.466 9.29322
21.6528 9.27732
21.8412 9.19706
21.936 9.1173
22.0312 9.03823
22.2229 8.96004
22.4163 8.94468
22.6113 8.94222
22.8081 8.92688
23.0065 8.84966
23.1064 8.77291
23.2067 8.69683
23.4086 8.6216
23.6123 8.60685
23.8177 8.60563
24.0249 8.60441
24.234 8.58969
24.4448 8.51539
24.5509 8.44153
24.6575 8.36832
24.8721 8.29593
25.0885 8.28174
25.3067 8.2806
25.5269 8.28054
25.749 8.2794
25.9731 8.26523
26.1991 8.19374
26.3128 8.12267
26.427 8.05223
26.6569 7.98257
26.8889 7.96892
27.1228 7.96779
27.3588 7.96666
27.5969 7.95303
27.837 7.88424
27.9578 7.81586
28.0792 7.74807
28.3235 7.68105
28.5699 7.66791
28.8185 7.66685
29.0692 7.66682
29.3222 7.66679
29.5773 7.66574
29.8346 7.65262
30.0942 7.58642
30.2249 7.52063
30.3561 7.4554
30.6202 7.39091
30.8866 7.37827
31.1553 7.37725
31.4264 7.37719
31.6998 7.37618
31.9757 7.36356
32.2539 7.29986
32.3939 7.23655
32.5345 7.17379
32.8176 7.11174
33.1031 7.09957
33.3911 7.09859
33.6817 7.09857
33.9747 7.09854
34.2703 7.09756
34.5685 7.08542
34.8693 7.02413
35.0206 6.96321
35.1727 6.90282
35.4787 6.84311
35.7874 6.8314
36.0987 6.83046
36.4128 6.83043
36.7297 6.83043
37.0492 6.8304
37.3716 6.82947
37.6967 6.81778
38.0247 6.75881
38.1898 6.70019
38.3556 6.64208
38.6893 6.58462
39.0259 6.57336
39.3655 6.57245
39.708 6.57243
40.0535 6.57243
40.402 6.5724
40.7535 6.5715
41.1081 6.56025
41.4658 6.50351
41.6458 6.4471
41.8265 6.39119


==> _datas/alpha_sweep_theo/gneu_ii_full_fill_3.dat <==
x y
42.5575 10.5432
42.9278 10.452
43.3013 10.4341
43.6781 10.4327
44.0581 10.4327
44.4415 10.4327
44.8281 10.4327
44.8281 10.6354
44.8281 11.053
44.8281 11.4868
44.8281 11.9378
44.8281 12.4064
44.8281 12.8934
44.8281 13.3996
44.8281 13.9256
44.8281 14.4722
44.8281 15.0403
44.8281 15.6308
44.8281 16.2444
44.8281 16.882
44.8281 17.5447
44.8281 18.2335
44.8281 18.9492
44.8281 19.6931
44.8281 20.4662
44.8281 21.2696
44.8281 22.1045
44.8281 22.9723
44.8281 23.8741
44.8281 24.8113
44.8281 25.7852
44.8281 26.7975
44.8281 27.8494
44.8281 28.9427
44.8281 30.0788
44.8281 31.2596
44.8281 32.4867
44.8281 33.762
44.8281 35.0873
44.8281 36.4647
44.8281 37.8962
44.8281 39.3838
44.8281 40.9298
44.8281 42.5366
44.8281 44.2064
44.8281 45.9417
44.8281 47.7452
44.8281 49.6195
44.8281 51.5673
44.8281 53.5916
44.8281 55.6954
44.8281 57.8818
44.8281 60.154
44.8281 62.5153
44.8281 64.9694
44.8281 67.5198
44.8281 70.1704
44.8281 72.925
44.8281 75.7877
44.8281 78.7628
44.8281 81.8547
44.8281 85.0679
44.8281 88.4073
44.8281 91.8778
44.8281 95.4846
44.8281 99.2329
44.8281 103.128
44.8281 107.177
44.8281 111.384
44.8281 115.756
44.8281 120.301
44.8281 125.023
44.8281 129.931
44.8281 135.031
44.8281 140.332
44.8281 145.841
44.8281 151.566
44.8281 157.516
44.8281 163.699
44.8281 170.125
44.8281 176.804
44.8281 183.744
44.8281 190.957
44.8281 198.454
44.8281 206.244
44.8281 214.34
44.8281 222.754
44.8281 231.499
44.8281 240.586
44.8281 250.031
44.8281 259.846
44.8281 270.046
44.8281 280.647
44.8281 291.664
44.8281 303.114
44.8281 315.012
44.8281 327.379
44.8281 340.23
44.8281 353.586
44.8281 367.466
44.8281 381.891
44.8281 396.883
44.8281 412.463
44.8281 428.654
44.8281 445.481
44.8281 462.969
44.8281 481.143
44.8281 500.031
44.8281 519.66
44.8281 540.059
44.8281 561.26
44.8281 583.292
44.8281 606.19
44.8281 629.986
44.8281 654.717
44.8281 680.418
44.8281 707.128
44.8281 734.887
44.8281 763.736
44.8281 793.717
44.8281 824.875
44.8281 857.256
44.8281 890.908
44.8281 925.881
44.8281 962.227
44.8281 1000
44.8281 1017.97
44.8281 1118.28
44.8281 1228.47
44.8281 1349.53
44.8281 1482.51
44.8281 1628.6
44.8281 1789.09
44.8281 1965.39
44.8281 2159.06
44.8281 2371.81
44.8281 2605.53
44.8281 2862.29
44.8281 3144.34
44.8281 3454.19
44.8281 3794.57
44.8281 4168.49
44.8281 4579.25
44.8281 5030.5
44.8281 5526.21
44.8281 6070.77
44.8281 6668.99
44.8281 7326.16
44.8281 8048.09
44.8281 8841.16
44.8281 9712.37
44.8281 10669.4
44.8281 11720.8
44.8281 12875.8
44.8281 14144.6
44.8281 15538.4
44.8281 17069.6
44.8281 18751.7
44.8281 20599.5
44.8281 22629.4
44.8281 24859.3
44.8281 27308.9
44.8281 30000
44.4415 30000
44.0581 30000
43.6781 30000
43.3013 30000
42.9278 30000
42.5575 30000
42.1905 30000
41.8265 30000
41.4658 30000
41.1081 30000
40.7535 30000
40.402 30000
40.0535 30000
39.708 30000
39.3655 30000
39.0259 30000
38.6893 30000
38.3556 30000
38.0247 30000
37.6967 30000
37.3716 30000
37.0492 30000
36.7297 30000
36.4128 30000
36.0987 30000
35.7874 30000
35.4787 30000
35.1727 30000
34.8693 30000
34.5685 30000
34.2703 30000
33.9747 30000
33.6817 30000
33.3911 30000
33.1031 30000
32.8176 30000
32.5345 30000
32.2539 30000
31.9757 30000
31.6998 30000
31.4264 30000
31.1553 30000
30.8866 30000
30.6202 30000
30.3561 30000
30.0942 30000
29.8346 30000
29.5773 30000
29.3222 30000
29.0692 30000
28.8185 30000
28.5699 30000
28.3235 30000
28.0792 30000
27.837 30000
27.5969 30000
27.3588 30000
27.1228 30000
26.8889 30000
26.6569 30000
26.427 30000
26.1991 30000
25.9731 30000
25.749 30000
25.5269 30000
25.3067 30000
25.0885 30000
24.8721 30000
24.6575 30000
24.4448 30000
24.234 30000
24.0249 30000
23.8177 30000
23.6123 30000
23.4086 30000
23.2067 30000
23.0065 30000
22.8081 30000
22.6113 30000
22.4163 30000
22.2229 30000
22.0312 30000
21.8412 30000
21.6528 30000
21.466 30000
21.2809 30000
21.0973 30000
20.9153 30000
20.7349 30000
20.5561 30000
20.3788 30000
20.203 30000
20.0287 30000
19.856 30000
19.6847 30000
19.5149 30000
19.3466 30000
19.1797 30000
19.0143 30000
18.8502 30000
18.6876 30000
18.5265 30000
18.3666 30000
18.2082 30000
18.0512 30000
17.8955 30000
17.7411 30000
17.5881 30000
17.4364 30000
17.286 30000
17.1369 30000
16.989 30000
16.8425 30000
16.6972 30000
16.5532 30000
16.4104 30000
16.2689 30000
16.1285 30000
15.9894 30000
15.8515 30000
15.7148 30000
15.5792 30000
15.4448 30000
15.3116 30000
15.1795 30000
15.0486 30000
14.9188 30000
14.7901 30000
14.6625 30000
14.5361 30000
14.4107 30000
14.2864 30000
14.1631 30000
14.041 30000
13.9199 30000
13.7998 30000
13.6808 30000
13.5628 30000
13.4458 30000
13.3298 30000
13.2148 30000
13.1104 30000
13.1104 27308.9
13.1104 24859.3
13.1104 22629.4
13.1104 20599.5
13.1104 18751.7
13.1104 17069.6
13.1104 15538.4
13.1107 14144.6
13.1145 12875.8
13.1341 11720.8
13.1775 10669.4
13.2144 9712.37
13.2148 9673.27
13.2205 8841.16
13.2209 8048.09
13.2213 7326.16
13.2252 6668.99
13.2448 6070.77
13.2883 5526.21
13.3254 5030.5
13.3298 4899.99
13.337 4579.25
13.3573 4168.49
13.4015 3794.57
13.4394 3454.19
13.4458 3323.86
13.4518 3144.34
13.4715 2862.29
13.5136 2605.53
13.554 2371.81
13.5628 2319.59
13.583 2159.06
13.6288 1965.39
13.6808 1815.37
13.6889 1789.09
13.7372 1628.6
13.7752 1482.51
13.7998 1397.53
13.8113 1349.53
13.8744 1228.47
13.9199 1173.53
13.9613 1118.28
14.0165 1017.97
14.041 1008.66
14.0581 1000
14.0912 962.227
14.1343 925.881
14.1631 902.679
14.174 890.908
14.208 857.256
14.2541 824.875
14.2851 793.717
14.2864 789.486
14.2914 763.736
14.2972 734.887
14.3189 707.128
14.3672 680.418
14.4107 657.308
14.4146 654.717
14.4437 629.986
14.4953 606.19
14.5361 592.579
14.5588 583.292
14.6162 561.26
14.6625 542.242
14.6667 540.059
14.6849 519.66
14.7069 500.031
14.7589 481.143
14.7901 472.869
14.8209 462.969
14.8777 445.481
14.9188 432.108
14.927 428.654
14.9639 412.463
15.0214 396.883
15.0486 390.065
15.0746 381.891
15.1232 367.466
15.1795 357.238
15.1976 353.586
15.2683 340.23
15.3116 331.165
15.3262 327.379
15.3732 315.012
15.4448 305.61
15.4645 303.114
15.5412 291.664
15.5792 283.984
15.5912 280.647
15.6326 270.046
15.6982 259.846
15.7148 256.325
15.7353 250.031
15.7417 240.586
15.7422 231.499
15.7425 222.754
15.7435 214.34
15.7455 206.244
15.7474 198.454
15.7515 190.957
15.7594 183.744
15.7666 176.804
15.7695 170.125
15.7678 163.699
15.7566 157.516
15.7322 151.566
15.7148 147.284
15.7075 145.841
15.6987 140.332
15.7027 135.031
15.7114 129.931
15.7148 126.892
15.717 125.023
15.7185 120.301
15.7188 115.756
15.7193 111.384
15.7207 107.177
15.722 103.128
15.7155 99.2329
15.7148 99.0712
15.6994 95.4846
15.6803 91.8778
15.6706 88.4073
15.6696 85.0679
15.6731 81.8547
15.6735 78.7628
15.6597 75.7877
15.6344 72.925
15.6004 70.1704
15.5911 67.5198
15.6038 64.9694
15.5891 62.5153
15.5804 60.154
15.5811 57.8818
15.5792 57.7315
15.5608 55.6954
15.5585 53.5916
15.5762 51.5673
15.5792 49.6425
15.5793 49.6195
15.5812 47.7452
15.5792 46.5414
15.5782 45.9417
15.5792 45.1767
15.5805 44.2064
15.5792 43.1167
15.5785 42.5366
15.5792 42.3968
15.5869 40.9298
15.6159 39.3838
15.6786 37.8962
15.7148 36.5027
15.7157 36.4647
15.7459 35.0873
15.755 33.762
15.7838 32.4867
15.8515 31.8017
15.9085 31.2596
15.9168 30.0788
15.9153 28.9427
15.9894 28.1649
16.0213 27.8494
16.0718 26.7975
16.047 25.7852
16.1109 24.8113
16.1285 24.706
16.2689 24.3084
16.4104 24.0335
16.4453 23.8741
16.4282 22.9723
16.4104 22.8271
16.2947 22.1045
16.3818 21.2696
16.4104 21.1709
16.5532 20.8871
16.6972 20.651
16.7703 20.4662
16.8425 20.2887
16.989 20.1103
17.1369 20.0416
17.286 19.8655
17.361 19.6931
17.4364 19.5222
17.5881 19.3507
17.7411 19.2845
17.8955 19.1151
17.9732 18.9492
18.0512 18.7849
18.2082 18.6223
18.3666 18.5879
18.5265 18.5536
18.6876 18.393
18.7687 18.2335
18.8502 18.0753
19.0143 17.9165
19.1797 17.8552
19.3466 17.6983
19.4306 17.5447
19.5149 17.3926
19.6847 17.2421
19.856 17.2126
20.0287 17.2078
20.203 17.1783
20.3788 17.0297
20.4672 16.882
20.5561 16.7356
20.7349 16.5908
20.9153 16.5601
21.0973 16.5295
21.2809 16.3865
21.3733 16.2444
21.466 16.1035
21.6528 15.9642
21.8412 15.9368
22.0312 15.9324
22.2229 15.9051
22.4163 15.7675
22.5136 15.6308
22.6113 15.4952
22.8081 15.3612
23.0065 15.3348
23.2067 15.3306
23.4086 15.3043
23.6123 15.1719
23.7148 15.0403
23.8177 14.9099
24.0249 14.7809
24.234 14.7556
24.4448 14.7515
24.6575 14.7262
24.8721 14.5988
24.98 14.4722
25.0885 14.3467
25.3067 14.2226
25.5269 14.1983
25.749 14.1963
25.9731 14.1943
26.1991 14.17
26.427 14.0474
26.5417 13.9256
26.6569 13.8048
26.8889 13.6854
27.1228 13.6619
27.3588 13.6581
27.5969 13.6347
27.837 13.5168
27.9578 13.3996
28.0792 13.2833
28.3235 13.1684
28.5699 13.1459
28.8185 13.1441
29.0692 13.144
29.3222 13.1422
29.5773 13.1197
29.8346 13.0062
29.9641 12.8934
30.0942 12.7816
30.3561 12.671
30.6202 12.6493
30.8866 12.6476
31.1553 12.6458
31.4264 12.6241
31.6998 12.5149
31.8374 12.4064
31.9757 12.2988
32.2539 12.1924
32.5345 12.1715
32.8176 12.1699
33.1031 12.1698
33.3911 12.1681
33.6817 12.1473
33.9747 12.0422
34.1222 11.9378
34.2703 11.8342
34.5685 11.7319
34.8693 11.7118
35.1727 11.7102
35.4787 11.7101
35.7874 11.7085
36.0987 11.6884
36.4128 11.5873
36.5709 11.4868
36.7297 11.3872
37.0492 11.2887
37.3716 11.2694
37.6967 11.2679
38.0247 11.2678
38.3556 11.2662
38.6893 11.2469
39.0259 11.1497
39.1953 11.053
39.3655 10.9571
39.708 10.8623
40.0535 10.8437
40.402 10.8422
40.7535 10.8422
41.1081 10.8421
41.4658 10.8407
41.8265 10.8221
42.1905 10.7285
42.3736 10.6354
42.5575 10.5432


==> _datas/alpha_sweep_theo/gneu_ii_full_fill_4.dat <==
x y
42.1905 14.9099
42.5575 14.7809
42.9278 14.7556
43.3013 14.7536
43.6781 14.7535
44.0581 14.7535
44.4415 14.7535
44.8281 14.7535
44.8281 15.0403
44.8281 15.6308
44.8281 16.2444
44.8281 16.882
44.8281 17.5447
44.8281 18.2335
44.8281 18.9492
44.8281 19.6931
44.8281 20.4662
44.8281 21.2696
44.8281 22.1045
44.8281 22.9723
44.8281 23.8741
44.8281 24.8113
44.8281 25.7852
44.8281 26.7975
44.8281 27.8494
44.8281 28.9427
44.8281 30.0788
44.8281 31.2596
44.8281 32.4867
44.8281 33.762
44.8281 35.0873
44.8281 36.4647
44.8281 37.8962
44.8281 39.3838
44.8281 40.9298
44.8281 42.5366
44.8281 44.2064
44.8281 45.9417
44.8281 47.7452
44.8281 49.6195
44.8281 51.5673
44.8281 53.5916
44.8281 55.6954
44.8281 57.8818
44.8281 60.154
44.8281 62.5153
44.8281 64.9694
44.8281 67.5198
44.8281 70.1704
44.8281 72.925
44.8281 75.7877
44.8281 78.7628
44.8281 81.8547
44.8281 85.0679
44.8281 88.4073
44.8281 91.8778
44.8281 95.4846
44.8281 99.2329
44.8281 103.128
44.8281 107.177
44.8281 111.384
44.8281 115.756
44.8281 120.301
44.8281 125.023
44.8281 129.931
44.8281 135.031
44.8281 140.332
44.8281 145.841
44.8281 151.566
44.8281 157.516
44.8281 163.699
44.8281 170.125
44.8281 176.804
44.8281 183.744
44.8281 190.957
44.8281 198.454
44.8281 206.244
44.8281 214.34
44.8281 222.754
44.8281 231.499
44.8281 240.586
44.8281 250.031
44.8281 259.846
44.8281 270.046
44.8281 280.647
44.8281 291.664
44.8281 303.114
44.8281 315.012
44.8281 327.379
44.8281 340.23
44.8281 353.586
44.8281 367.466
44.8281 381.891
44.8281 396.883
44.8281 412.463
44.8281 428.654
44.8281 445.481
44.8281 462.969
44.8281 481.143
44.8281 500.031
44.8281 519.66
44.8281 540.059
44.8281 561.26
44.8281 583.292
44.8281 606.19
44.8281 629.986
44.8281 654.717
44.8281 680.418
44.8281 707.128
44.8281 734.887
44.8281 763.736
44.8281 793.717
44.8281 824.875
44.8281 857.256
44.8281 890.908
44.8281 925.881
44.8281 962.227
44.8281 1000
44.8281 1017.97
44.8281 1118.28
44.8281 1228.47
44.8281 1349.53
44.8281 1482.51
44.8281 1628.6
44.8281 1789.09
44.8281 1965.39
44.8281 2159.06
44.8281 2371.81
44.8281 2605.53
44.8281 2862.29
44.8281 3144.34
44.8281 3454.19
44.8281 3794.57
44.8281 4168.49
44.8281 4579.25
44.8281 5030.5
44.8281 5526.21
44.8281 6070.77
44.8281 6668.99
44.8281 7326.16
44.8281 8048.09
44.8281 8841.16
44.8281 9712.37
44.8281 10669.4
44.8281 11720.8
44.8281 12875.8
44.8281 14144.6
44.8281 15538.4
44.8281 17069.6
44.8281 18751.7
44.8281 20599.5
44.8281 22629.4
44.8281 24859.3
44.8281 27308.9
44.8281 30000
44.4415 30000
44.0581 30000
43.6781 30000
43.3013 30000
42.9278 30000
42.5575 30000
42.1905 30000
41.8265 30000
41.4658 30000
41.1081 30000
40.7535 30000
40.402 30000
40.0535 30000
39.708 30000
39.3655 30000
39.0259 30000
38.6893 30000
38.3556 30000
38.0247 30000
37.6967 30000
37.3716 30000
37.0492 30000
36.7297 30000
36.4128 30000
36.0987 30000
35.7874 30000
35.4787 30000
35.1727 30000
34.8693 30000
34.5685 30000
34.2703 30000
33.9747 30000
33.6817 30000
33.3911 30000
33.1031 30000
32.8176 30000
32.5345 30000
32.2539 30000
31.9757 30000
31.6998 30000
31.4264 30000
31.1553 30000
30.8866 30000
30.6202 30000
30.3561 30000
30.0942 30000
29.8346 30000
29.5773 30000
29.3222 30000
29.0692 30000
28.8185 30000
28.5699 30000
28.3235 30000
28.0792 30000
27.837 30000
27.5969 30000
27.3588 30000
27.1228 30000
26.8889 30000
26.6569 30000
26.427 30000
26.1991 30000
25.9731 30000
25.749 30000
25.5269 30000
25.3067 30000
25.0885 30000
24.8721 30000
24.6575 30000
24.4448 30000
24.234 30000
24.0249 30000
23.8177 30000
23.6123 30000
23.4086 30000
23.2067 30000
23.0065 30000
22.8081 30000
22.6113 30000
22.4163 30000
22.2229 30000
22.0312 30000
21.8412 30000
21.6528 30000
21.466 30000
21.2809 30000
21.0973 30000
20.9153 30000
20.7349 30000
20.5561 30000
20.3788 30000
20.203 30000
20.0287 30000
19.856 30000
19.6847 30000
19.5149 30000
19.3466 30000
19.1797 30000
19.0143 30000
18.8502 30000
18.6876 30000
18.5265 30000
18.3666 30000
18.2082 30000
18.0512 30000
17.8955 30000
17.7411 30000
17.5881 30000
17.4364 30000
17.286 30000
17.1369 30000
16.989 30000
16.8425 30000
16.6972 30000
16.5532 30000
16.4104 30000
16.2689 30000
16.1285 30000
15.9894 30000
15.8515 30000
15.7148 30000
15.5792 30000
15.4448 30000
15.3116 30000
15.1795 30000
15.0486 30000
14.9188 30000
14.7901 30000
14.6625 30000
14.5361 30000
14.4107 30000
14.2864 30000
14.1631 30000
14.041 30000
13.9199 30000
13.7998 30000
13.6808 30000
13.5628 30000
13.4458 30000
13.3298 30000
13.2148 30000
13.1472 30000
13.1472 27308.9
13.1472 24859.3
13.1472 22629.4
13.1472 20599.5
13.1472 18751.7
13.1472 17069.6
13.1472 15538.4
13.1476 14144.6
13.1523 12875.8
13.1759 11720.8
13.2148 10897.1
13.2257 10669.4
13.2518 9712.37
13.257 8841.16
13.2574 8048.09
13.2578 7326.16
13.2625 6668.99
13.2861 6070.77
13.3298 5599.95
13.3369 5526.21
13.3641 5030.5
13.3742 4579.25
13.3985 4168.49
13.4458 3827.46
13.4506 3794.57
13.4792 3454.19
13.4894 3144.34
13.5128 2862.29
13.5628 2608.38
13.5634 2605.53
13.5963 2371.81
13.6252 2159.06
13.6802 1965.39
13.6808 1963.65
13.7327 1789.09
13.787 1628.6
13.7998 1581.57
13.8234 1482.51
13.8561 1349.53
13.9199 1245.39
13.9322 1228.47
14.0133 1118.28
14.041 1069.77
14.0672 1017.97
14.1031 1000
14.1406 962.227
14.1631 944.681
14.1847 925.881
14.2158 890.908
14.2551 857.256
14.2864 837.393
14.3044 824.875
14.3253 793.717
14.3318 763.736
14.3396 734.887
14.3651 707.128
14.4107 685.16
14.4209 680.418
14.4591 654.717
14.4907 629.986
14.5361 611.61
14.5495 606.19
14.605 583.292
14.6625 563.84
14.6702 561.26
14.7095 540.059
14.7297 519.66
14.7568 500.031
14.7901 489.152
14.8151 481.143
14.8715 462.969
14.9188 449.749
14.9335 445.481
14.9719 428.654
15.0149 412.463
15.0486 404.054
15.0776 396.883
15.1247 381.891
15.1795 367.993
15.1818 367.466
15.2494 353.586
15.3116 342.818
15.3259 340.23
15.3746 327.379
15.433 315.012
15.4448 313.449
15.5254 303.114
15.5792 295.286
15.5994 291.664
15.6376 280.647
15.6866 270.046
15.7148 265.876
15.7532 259.846
15.7832 250.031
15.7892 240.586
15.7897 231.499
15.7901 222.754
15.792 214.34
15.7952 206.244
15.7982 198.454
15.8035 190.957
15.8139 183.744
15.8242 176.804
15.8288 170.125
15.828 163.699
15.8192 157.516
15.8003 151.566
15.7824 145.841
15.7782 140.332
15.788 135.031
15.8035 129.931
15.8126 125.023
15.8156 120.301
15.8174 115.756
15.8196 111.384
15.825 107.177
15.8337 103.128
15.8373 99.2329
15.8325 95.4846
15.825 91.8778
15.8225 88.4073
15.8282 85.0679
15.8473 81.8547
15.8515 81.4078
15.894 78.7628
15.9185 75.7877
15.9227 72.925
15.9289 70.1704
15.9642 67.5198
15.9894 66.7026
16.0516 64.9694
16.1149 62.5153
16.1285 60.9434
16.1354 60.154
16.1685 57.8818
16.2021 55.6954
16.2593 53.5916
16.2689 53.3918
16.3701 51.5673
16.4104 50.4871
16.4427 49.6195
16.5215 47.7452
16.5532 46.9397
16.6008 45.9417
16.6972 44.536
16.7263 44.2064
16.8226 42.5366
16.8425 42.3698
16.989 40.9861
16.9931 40.9298
17.0631 39.3838
17.1369 37.9457
17.1419 37.8962
17.286 37.0975
17.4364 36.4928
17.4409 36.4647
17.5315 35.0873
17.5881 34.5811
17.69 33.762
17.7411 33.5011
17.8955 33.0181
18.0512 32.5531
18.0714 32.4867
18.1186 31.2596
18.1978 30.0788
18.2082 30.0213
18.3666 29.6286
18.5265 29.474
18.6876 29.1557
18.7443 28.9427
18.8502 28.347
18.967 27.8494
19.0143 27.3184
19.0617 26.7975
19.1797 26.3271
19.2883 25.7852
19.3466 25.5992
19.5149 25.3416
19.6847 25.2506
19.856 25.0284
19.9422 24.8113
20.0287 24.5961
20.203 24.3832
20.3788 24.3382
20.5561 24.2932
20.7349 24.0829
20.8249 23.8741
20.9153 23.667
21.0973 23.4622
21.2809 23.4188
21.466 23.3756
21.6528 23.1733
21.7468 22.9723
21.8412 22.773
22.0312 22.576
22.2229 22.5373
22.4163 22.5311
22.6113 22.4925
22.8081 22.2979
22.9071 22.1045
23.0065 21.9128
23.2067 21.7232
23.4086 21.6831
23.6123 21.643
23.8177 21.4557
23.9211 21.2696
24.0249 21.0851
24.234 20.9027
24.4448 20.8669
24.6575 20.8612
24.8721 20.8254
25.0885 20.6452
25.1974 20.4662
25.3067 20.2887
25.5269 20.1132
25.749 20.0788
25.9731 20.0759
26.1991 20.0731
26.427 20.0387
26.6569 19.8654
26.7727 19.6931
26.8889 19.5223
27.1228 19.3534
27.3588 19.3203
27.5969 19.3149
27.837 19.2818
28.0792 19.115
28.2011 18.9492
28.3235 18.7849
28.5699 18.6224
28.8185 18.5905
29.0692 18.5879
29.3222 18.5853
29.5773 18.5535
29.8346 18.393
29.9641 18.2335
30.0942 18.0753
30.3561 17.919
30.6202 17.8883
30.8866 17.8859
31.1553 17.8857
31.4264 17.8833
31.6998 17.8527
31.9757 17.6982
32.1145 17.5447
32.2539 17.3926
32.5345 17.2421
32.8176 17.2126
33.1031 17.2102
33.3911 17.2078
33.6817 17.1783
33.9747 17.0297
34.1222 16.882
34.2703 16.7356
34.5685 16.5909
34.8693 16.5625
35.1727 16.5602
35.4787 16.5601
35.7874 16.5578
36.0987 16.5295
36.4128 16.3865
36.5709 16.2444
36.7297 16.1035
37.0492 15.9642
37.3716 15.9369
37.6967 15.9347
38.0247 15.9345
38.3556 15.9323
38.6893 15.9051
39.0259 15.7675
39.1953 15.6308
39.3655 15.4952
39.708 15.3612
40.0535 15.3349
40.402 15.3328
40.7535 15.3326
41.1081 15.3305
41.4658 15.3043
41.8265 15.1719
42.0081 15.0403
42.1905 14.9099


==> _datas/alpha_sweep_theo/gneu_ii_full_fill_5.dat <==
x y
44.0581 18.7849
44.4415 18.6224
44.8281 18.5905
44.8281 18.9492
44.8281 19.6931
44.8281 20.4662
44.8281 21.2696
44.8281 22.1045
44.8281 22.9723
44.8281 23.8741
44.8281 24.8113
44.8281 25.7852
44.8281 26.7975
44.8281 27.8494
44.8281 28.9427
44.8281 30.0788
44.8281 31.2596
44.8281 32.4867
44.8281 33.762
44.8281 35.0873
44.8281 36.4647
44.8281 37.8962
44.8281 39.3838
44.8281 40.9298
44.8281 42.5366
44.8281 44.2064
44.8281 45.9417
44.8281 47.7452
44.8281 49.6195
44.8281 51.5673
44.8281 53.5916
44.8281 55.6954
44.8281 57.8818
44.8281 60.154
44.8281 62.5153
44.8281 64.9694
44.8281 67.5198
44.8281 70.1704
44.8281 72.925
44.8281 75.7877
44.8281 78.7628
44.8281 81.8547
44.8281 85.0679
44.8281 88.4073
44.8281 91.8778
44.8281 95.4846
44.8281 99.2329
44.8281 103.128
44.8281 107.177
44.8281 111.384
44.8281 115.756
44.8281 120.301
44.8281 125.023
44.8281 129.931
44.8281 135.031
44.8281 140.332
44.8281 145.841
44.8281 151.566
44.8281 157.516
44.8281 163.699
44.8281 170.125
44.8281 176.804
44.8281 183.744
44.8281 190.957
44.8281 198.454
44.8281 206.244
44.8281 214.34
44.8281 222.754
44.8281 231.499
44.8281 240.586
44.8281 250.031
44.8281 259.846
44.8281 270.046
44.8281 280.647
44.8281 291.664
44.8281 303.114
44.8281 315.012
44.8281 327.379
44.8281 340.23
44.8281 353.586
44.8281 367.466
44.8281 381.891
44.8281 396.883
44.8281 412.463
44.8281 428.654
44.8281 445.481
44.8281 462.969
44.8281 481.143
44.8281 500.031
44.8281 519.66
44.8281 540.059
44.8281 561.26
44.8281 583.292
44.8281 606.19
44.8281 629.986
44.8281 654.717
44.8281 680.418
44.8281 707.128
44.8281 734.887
44.8281 763.736
44.8281 793.717
44.8281 824.875
44.8281 857.256
44.8281 890.908
44.8281 925.881
44.8281 962.227
44.8281 1000
44.8281 1017.97
44.8281 1118.28
44.8281 1228.47
44.8281 1349.53
44.8281 1482.51
44.8281 1628.6
44.8281 1789.09
44.8281 1965.39
44.8281 2159.06
44.8281 2371.81
44.8281 2605.53
44.8281 2862.29
44.8281 3144.34
44.8281 3454.19
44.8281 3794.57
44.8281 4168.49
44.8281 4579.25
44.8281 5030.5
44.8281 5526.21
44.8281 6070.77
44.8281 6668.99
44.8281 7326.16
44.8281 8048.09
44.8281 8841.16
44.8281 9712.37
44.8281 10669.4
44.8281 11720.8
44.8281 12875.8
44.8281 14144.6
44.8281 15538.4
44.8281 17069.6
44.8281 18751.7
44.8281 20599.5
44.8281 22629.4
44.8281 24859.3
44.8281 27308.9
44.8281 30000
44.4415 30000
44.0581 30000
43.6781 30000
43.3013 30000
42.9278 30000
42.5575 30000
42.1905 30000
41.8265 30000
41.4658 30000
41.1081 30000
40.7535 30000
40.402 30000
40.0535 30000
39.708 30000
39.3655 30000
39.0259 30000
38.6893 30000
38.3556 30000
38.0247 30000
37.6967 30000
37.3716 30000
37.0492 30000
36.7297 30000
36.4128 30000
36.0987 30000
35.7874 30000
35.4787 30000
35.1727 30000
34.8693 30000
34.5685 30000
34.2703 30000
33.9747 30000
33.6817 30000
33.3911 30000
33.1031 30000
32.8176 30000
32.5345 30000
32.2539 30000
31.9757 30000
31.6998 30000
31.4264 30000
31.1553 30000
30.8866 30000
30.6202 30000
30.3561 30000
30.0942 30000
29.8346 30000
29.5773 30000
29.3222 30000
29.0692 30000
28.8185 30000
28.5699 30000
28.3235 30000
28.0792 30000
27.837 30000
27.5969 30000
27.3588 30000
27.1228 30000
26.8889 30000
26.6569 30000
26.427 30000
26.1991 30000
25.9731 30000
25.749 30000
25.5269 30000
25.3067 30000
25.0885 30000
24.8721 30000
24.6575 30000
24.4448 30000
24.234 30000
24.0249 30000
23.8177 30000
23.6123 30000
23.4086 30000
23.2067 30000
23.0065 30000
22.8081 30000
22.6113 30000
22.4163 30000
22.2229 30000
22.0312 30000
21.8412 30000
21.6528 30000
21.466 30000
21.2809 30000
21.0973 30000
20.9153 30000
20.7349 30000
20.5561 30000
20.3788 30000
20.203 30000
20.0287 30000
19.856 30000
19.6847 30000
19.5149 30000
19.3466 30000
19.1797 30000
19.0143 30000
18.8502 30000
18.6876 30000
18.5265 30000
18.3666 30000
18.2082 30000
18.0512 30000
17.8955 30000
17.7411 30000
17.5881 30000
17.4364 30000
17.286 30000
17.1369 30000
16.989 30000
16.8425 30000
16.6972 30000
16.5532 30000
16.4104 30000
16.2689 30000
16.1285 30000
15.9894 30000
15.8515 30000
15.7148 30000
15.5792 30000
15.4448 30000
15.3116 30000
15.1795 30000
15.0486 30000
14.9188 30000
14.7901 30000
14.6625 30000
14.5361 30000
14.4107 30000
14.2864 30000
14.1631 30000
14.041 30000
13.9199 30000
13.7998 30000
13.6808 30000
13.5628 30000
13.4458 30000
13.3298 30000
13.2148 30000
13.1842 30000
13.1842 27308.9
13.1842 24859.3
13.1842 22629.4
13.1842 20599.5
13.1842 18751.7
13.1842 17069.6
13.1842 15538.4
13.1846 14144.6
13.1901 12875.8
13.2148 11833.5
13.2184 11720.8
13.2665 10669.4
13.2891 9712.37
13.2936 8841.16
13.294 8048.09
13.2944 7326.16
13.2999 6668.99
13.3276 6070.77
13.3298 6046.22
13.3778 5526.21
13.4013 5030.5
13.4114 4579.25
13.4397 4168.49
13.4458 4123.44
13.4922 3794.57
13.5169 3454.19
13.527 3144.34
13.5543 2862.29
13.5628 2817.7
13.6061 2605.53
13.6357 2371.81
13.6676 2159.06
13.6808 2111.01
13.7252 1965.39
13.7767 1789.09
13.7998 1720.92
13.8337 1628.6
13.8651 1482.51
13.9012 1349.53
13.9199 1318.16
13.9835 1228.47
14.041 1149.83
14.0646 1118.28
14.1116 1017.97
14.1483 1000
14.1631 985.59
14.1902 962.227
14.2279 925.881
14.2577 890.908
14.2864 868.223
14.303 857.256
14.3468 824.875
14.3652 793.717
14.3723 763.736
14.382 734.887
14.4107 707.747
14.4116 707.128
14.4684 680.418
14.5036 654.717
14.5361 631.229
14.5383 629.986
14.596 606.19
14.6513 583.292
14.6625 579.457
14.716 561.26
14.7524 540.059
14.7745 519.66
14.7901 509.595
14.8092 500.031
14.8652 481.143
14.9188 464.042
14.9229 462.969
14.9814 445.481
15.017 428.654
15.0486 417.7
15.0689 412.463
15.1282 396.883
15.1749 381.891
15.1795 380.705
15.2351 367.466
15.3015 353.586
15.3116 351.813
15.3747 340.23
15.4232 327.379
15.4448 322.922
15.4964 315.012
15.5792 304.11
15.5868 303.114
15.6481 291.664
15.6842 280.647
15.7148 274.488
15.7421 270.046
15.8037 259.846
15.8313 250.031
15.8368 240.586
15.8373 231.499
15.8379 222.754
15.8405 214.34
15.8452 206.244
15.8492 198.454
15.8515 195.712
15.8567 190.957
15.8719 183.744
15.8877 176.804
15.8958 170.125
15.8964 163.699
15.89 157.516
15.8746 151.566
15.8596 145.841
15.8618 140.332
15.8868 135.031
15.9162 129.931
15.9309 125.023
15.9392 120.301
15.9507 115.756
15.9631 111.384
15.9842 107.177
15.9894 106.482
16.031 103.128
16.0576 99.2329
16.0662 95.4846
16.0742 91.8778
16.1031 88.4073
16.1285 86.9702
16.1685 85.0679
16.2371 81.8547
16.2689 80.8018
16.3426 78.7628
16.4104 77.1544
16.4684 75.7877
16.5394 72.925
16.5532 71.5223
16.5668 70.1704
16.6334 67.5198
16.6972 65.9004
16.7326 64.9694
16.8083 62.5153
16.8425 61.7533
16.9361 60.154
16.989 59.3707
17.0929 57.8818
17.1369 56.8636
17.1962 55.6954
17.286 54.6344
17.3775 53.5916
17.4364 52.588
17.5005 51.5673
17.5881 50.8074
17.7411 49.6944
17.7477 49.6195
17.8895 47.7452
17.8955 47.6804
18.0512 46.7311
18.2082 45.9967
18.2161 45.9417
18.3468 44.2064
18.3666 44.0629
18.5265 43.0732
18.6077 42.5366
18.6876 42.0721
18.8502 41.0461
18.863 40.9298
19.01 39.3838
19.0143 39.3497
19.1797 38.7352
19.3466 38.5691
19.5149 38.2233
19.5906 37.8962
19.6847 37.4721
19.856 36.5681
19.8694 36.4647
20.0243 35.0873
20.0287 35.0569
20.203 34.5095
20.3788 34.3616
20.5561 34.0575
20.6452 33.762
20.7349 33.4676
20.9153 33.1522
21.0973 32.9581
21.2809 32.6282
21.3729 32.4867
21.466 32.0849
21.6528 31.4897
21.678 31.2596
21.8412 30.7024
21.9644 30.0788
22.0312 29.8617
22.2229 29.5613
22.4163 29.4552
22.6113 29.196
22.7095 28.9427
22.8081 28.6916
23.0065 28.4435
23.2067 28.3947
23.4086 28.3869
23.6123 28.3382
23.8177 28.0931
23.9211 27.8494
24.0249 27.6079
24.234 27.3691
24.4448 27.3221
24.6575 27.3146
24.8721 27.2678
25.0885 27.0319
25.1974 26.7975
25.3067 26.5651
25.5269 26.3353
25.749 26.2901
25.9731 26.2829
26.1991 26.2378
26.427 26.0108
26.5417 25.7852
26.6569 25.5616
26.8889 25.3405
27.1228 25.297
27.3588 25.2901
27.5969 25.2467
27.837 25.0283
27.9578 24.8113
28.0792 24.5961
28.3235 24.3833
28.5699 24.3416
28.8185 24.3382
29.0692 24.3347
29.3222 24.2931
29.5773 24.0829
29.7057 23.8741
29.8346 23.667
30.0942 23.4623
30.3561 23.4221
30.6202 23.4188
30.8866 23.4155
31.1553 23.3755
31.4264 23.1733
31.5628 22.9723
31.6998 22.773
31.9757 22.576
32.2539 22.5374
32.5345 22.5342
32.8176 22.531
33.1031 22.4925
33.3911 22.2979
33.5361 22.1045
33.6817 21.9128
33.9747 21.7233
34.2703 21.6861
34.5685 21.6831
34.8693 21.683
35.1727 21.68
35.4787 21.6429
35.7874 21.4557
35.9427 21.2696
36.0987 21.0851
36.4128 20.9027
36.7297 20.867
37.0492 20.864
37.3716 20.8611
37.6967 20.8254
38.0247 20.6452
38.1898 20.4662
38.3556 20.2887
38.6893 20.1132
39.0259 20.0788
39.3655 20.076
39.708 20.0758
40.0535 20.0731
40.402 20.0387
40.7535 19.8654
40.9304 19.6931
41.1081 19.5223
41.4658 19.3534
41.8265 19.3203
42.1905 19.3177
42.5575 19.3175
42.9278 19.3149
43.3013 19.2818
43.6781 19.115
43.8677 18.9492
44.0581 18.7849


==> _datas/alpha_sweep_theo/gneu_ii_full_fill_6.dat <==
x y
42.1905 23.667
42.5575 23.4623
42.9278 23.4221
43.3013 23.4188
43.6781 23.4187
44.0581 23.4187
44.4415 23.4187
44.8281 23.4187
44.8281 23.8741
44.8281 24.8113
44.8281 25.7852
44.8281 26.7975
44.8281 27.8494
44.8281 28.9427
44.8281 30.0788
44.8281 31.2596
44.8281 32.4867
44.8281 33.762
44.8281 35.0873
44.8281 36.4647
44.8281 37.8962
44.8281 39.3838
44.8281 40.9298
44.8281 42.5366
44.8281 44.2064
44.8281 45.9417
44.8281 47.7452
44.8281 49.6195
44.8281 51.5673
44.8281 53.5916
44.8281 55.6954
44.8281 57.8818
44.8281 60.154
44.8281 62.5153
44.8281 64.9694
44.8281 67.5198
44.8281 70.1704
44.8281 72.925
44.8281 75.7877
44.8281 78.7628
44.8281 81.8547
44.8281 85.0679
44.8281 88.4073
44.8281 91.8778
44.8281 95.4846
44.8281 99.2329
44.8281 103.128
44.8281 107.177
44.8281 111.384
44.8281 115.756
44.8281 120.301
44.8281 125.023
44.8281 129.931
44.8281 135.031
44.8281 140.332
44.8281 145.841
44.8281 151.566
44.8281 157.516
44.8281 163.699
44.8281 170.125
44.8281 176.804
44.8281 183.744
44.8281 190.957
44.8281 198.454
44.8281 206.244
44.8281 214.34
44.8281 222.754
44.8281 231.499
44.8281 240.586
44.8281 250.031
44.8281 259.846
44.8281 270.046
44.8281 280.647
44.8281 291.664
44.8281 303.114
44.8281 315.012
44.8281 327.379
44.8281 340.23
44.8281 353.586
44.8281 367.466
44.8281 381.891
44.8281 396.883
44.8281 412.463
44.8281 428.654
44.8281 445.481
44.8281 462.969
44.8281 481.143
44.8281 500.031
44.8281 519.66
44.8281 540.059
44.8281 561.26
44.8281 583.292
44.8281 606.19
44.8281 629.986
44.8281 654.717
44.8281 680.418
44.8281 707.128
44.8281 734.887
44.8281 763.736
44.8281 793.717
44.8281 824.875
44.8281 857.256
44.8281 890.908
44.8281 925.881
44.8281 962.227
44.8281 1000
44.8281 1017.97
44.8281 1118.28
44.8281 1228.47
44.8281 1349.53
44.8281 1482.51
44.8281 1628.6
44.8281 1789.09
44.8281 1965.39
44.8281 2159.06
44.8281 2371.81
44.8281 2605.53
44.8281 2862.29
44.8281 3144.34
44.8281 3454.19
44.8281 3794.57
44.8281 4168.49
44.8281 4579.25
44.8281 5030.5
44.8281 5526.21
44.8281 6070.77
44.8281 6668.99
44.8281 7326.16
44.8281 8048.09
44.8281 8841.16
44.8281 9712.37
44.8281 10669.4
44.8281 11720.8
44.8281 12875.8
44.8281 14144.6
44.8281 15538.4
44.8281 17069.6
44.8281 18751.7
44.8281 20599.5
44.8281 22629.4
44.8281 24859.3
44.8281 27308.9
44.8281 30000
44.4415 30000
44.0581 30000
43.6781 30000
43.3013 30000
42.9278 30000
42.5575 30000
42.1905 30000
41.8265 30000
41.4658 30000
41.1081 30000
40.7535 30000
40.402 30000
40.0535 30000
39.708 30000
39.3655 30000
39.0259 30000
38.6893 30000
38.3556 30000
38.0247 30000
37.6967 30000
37.3716 30000
37.0492 30000
36.7297 30000
36.4128 30000
36.0987 30000
35.7874 30000
35.4787 30000
35.1727 30000
34.8693 30000
34.5685 30000
34.2703 30000
33.9747 30000
33.6817 30000
33.3911 30000
33.1031 30000
32.8176 30000
32.5345 30000
32.2539 30000
31.9757 30000
31.6998 30000
31.4264 30000
31.1553 30000
30.8866 30000
30.6202 30000
30.3561 30000
30.0942 30000
29.8346 30000
29.5773 30000
29.3222 30000
29.0692 30000
28.8185 30000
28.5699 30000
28.3235 30000
28.0792 30000
27.837 30000
27.5969 30000
27.3588 30000
27.1228 30000
26.8889 30000
26.6569 30000
26.427 30000
26.1991 30000
25.9731 30000
25.749 30000
25.5269 30000
25.3067 30000
25.0885 30000
24.8721 30000
24.6575 30000
24.4448 30000
24.234 30000
24.0249 30000
23.8177 30000
23.6123 30000
23.4086 30000
23.2067 30000
23.0065 30000
22.8081 30000
22.6113 30000
22.4163 30000
22.2229 30000
22.0312 30000
21.8412 30000
21.6528 30000
21.466 30000
21.2809 30000
21.0973 30000
20.9153 30000
20.7349 30000
20.5561 30000
20.3788 30000
20.203 30000
20.0287 30000
19.856 30000
19.6847 30000
19.5149 30000
19.3466 30000
19.1797 30000
19.0143 30000
18.8502 30000
18.6876 30000
18.5265 30000
18.3666 30000
18.2082 30000
18.0512 30000
17.8955 30000
17.7411 30000
17.5881 30000
17.4364 30000
17.286 30000
17.1369 30000
16.989 30000
16.8425 30000
16.6972 30000
16.5532 30000
16.4104 30000
16.2689 30000
16.1285 30000
15.9894 30000
15.8515 30000
15.7148 30000
15.5792 30000
15.4448 30000
15.3116 30000
15.1795 30000
15.0486 30000
14.9188 30000
14.7901 30000
14.6625 30000
14.5361 30000
14.4107 30000
14.2864 30000
14.1631 30000
14.041 30000
13.9199 30000
13.7998 30000
13.6808 30000
13.5628 30000
13.4458 30000
13.3298 30000
13.2246 30000
13.2246 27308.9
13.2246 24859.3
13.2246 22629.4
13.2246 20599.5
13.2246 18751.7
13.2246 17069.6
13.2246 15538.4
13.2253 14144.6
13.2338 12875.8
13.2667 11720.8
13.3075 10669.4
13.3265 9712.37
13.3298 8966.94
13.3307 8841.16
13.3312 8048.09
13.332 7326.16
13.3413 6668.99
13.3765 6070.77
13.4188 5526.21
13.4387 5030.5
13.4458 4709.33
13.4505 4579.25
13.4889 4168.49
13.5339 3794.57
13.5547 3454.19
13.5628 3205.44
13.566 3144.34
13.6038 2862.29
13.6489 2605.53
13.6753 2371.81
13.6808 2334.94
13.7178 2159.06
13.7702 1965.39
13.7998 1861.39
13.8274 1789.09
13.8794 1628.6
13.9069 1482.51
13.9199 1435.19
13.9547 1349.53
14.0349 1228.47
14.041 1219.97
14.1148 1118.28
14.1561 1017.97
14.1631 1014.52
14.2021 1000
14.2402 962.227
14.2713 925.881
14.2864 907.496
14.3054 890.908
14.3528 857.256
14.3894 824.875
14.4052 793.717
14.4107 772.339
14.4147 763.736
14.4343 734.887
14.4707 707.128
14.5161 680.418
14.5361 664.758
14.5559 654.717
14.596 629.986
14.6426 606.19
14.6625 597.854
14.7059 583.292
14.762 561.26
14.7901 543.539
14.7983 540.059
14.8307 519.66
14.8662 500.031
14.9155 481.143
14.9188 480.074
14.9833 462.969
15.0295 445.481
15.0486 435.85
15.0695 428.654
15.1287 412.463
15.179 396.883
15.1795 396.724
15.238 381.891
15.2886 367.466
15.3116 362.593
15.361 353.586
15.4237 340.23
15.4448 334.554
15.4836 327.379
15.5609 315.012
15.5792 312.569
15.6501 303.114
15.697 291.664
15.7148 285.967
15.7377 280.647
15.7989 270.046
15.8515 260.422
15.8557 259.846
15.8883 250.031
15.894 240.586
15.8945 231.499
15.8955 222.754
15.8999 214.34
15.9076 206.244
15.9138 198.454
15.9216 190.957
15.9376 183.744
15.9567 176.804
15.9677 170.125
15.9703 163.699
15.9695 157.516
15.9678 151.566
15.972 145.841
15.9893 140.332
15.9894 140.313
16.0358 135.031
16.0737 129.931
16.0938 125.023
16.1169 120.301
16.1285 118.937
16.1676 115.756
16.2308 111.384
16.2689 109.018
16.3023 107.177
16.3457 103.128
16.3833 99.2329
16.4104 97.5681
16.4502 95.4846
16.5152 91.8778
16.5532 90.1429
16.5928 88.4073
16.6646 85.0679
16.6972 84.0772
16.798 81.8547
16.8425 81.1336
16.989 79.4763
17.0353 78.7628
17.1369 76.7067
17.1716 75.7877
17.2509 72.925
17.286 72.048
17.3878 70.1704
17.4364 69.4961
17.5881 67.6866
17.5978 67.5198
17.7026 64.9694
17.7411 64.1685
17.8468 62.5153
17.8955 61.955
18.0512 60.7161
18.1053 60.154
18.2082 59.0117
18.3183 57.8818
18.3666 57.4448
18.5265 56.7306
18.6876 55.7532
18.6926 55.6954
18.8452 53.5916
18.8502 53.5358
19.0143 52.6135
19.1797 51.9595
19.2303 51.5673
19.3466 50.5798
19.4567 49.6195
19.5149 49.163
19.6847 48.2536
19.7778 47.7452
19.856 47.3356
20.0287 46.9122
20.203 46.711
20.3788 45.983
20.3835 45.9417
20.5513 44.2064
20.5561 44.1667
20.7349 43.4783
20.9153 43.292
21.0973 42.9088
21.1883 42.5366
21.2809 42.1617
21.466 41.7225
21.6528 41.2392
21.7099 40.9298
21.8412 40.1495
21.974 39.3838
22.0312 39.0938
22.2229 38.7071
22.4163 38.6329
22.6113 38.5614
22.8081 38.2277
22.9071 37.8962
23.0065 37.5674
23.2067 37.2401
23.4086 37.1466
23.6123 36.9816
23.8177 36.502
23.8268 36.4647
24.0143 35.0873
24.0249 35.0456
24.234 34.5267
24.4448 34.0793
24.5532 33.762
24.6575 33.4699
24.8721 33.1797
25.0885 33.1228
25.3067 33.1137
25.5269 33.0569
25.749 32.7709
25.8608 32.4867
25.9731 32.205
26.1991 31.9264
26.427 31.8716
26.6569 31.8627
26.8889 31.808
27.1228 31.533
27.2406 31.2596
27.3588 30.9885
27.5969 30.7204
27.837 30.6677
28.0792 30.6592
28.3235 30.6066
28.5699 30.3419
28.6939 30.0788
28.8185 29.818
29.0692 29.56
29.3222 29.5094
29.5773 29.5051
29.8346 29.5009
30.0942 29.4505
30.3561 29.1958
30.4878 28.9427
30.6202 28.6916
30.8866 28.4434
31.1553 28.3947
31.4264 28.3906
31.6998 28.3866
31.9757 28.338
32.2539 28.093
32.3939 27.8494
32.5345 27.6079
32.8176 27.3691
33.1031 27.3222
33.3911 27.3183
33.6817 27.3143
33.9747 27.2676
34.2703 27.0318
34.4191 26.7975
34.5685 26.5651
34.8693 26.3352
35.1727 26.2901
35.4787 26.2864
35.7874 26.2826
36.0987 26.2376
36.4128 26.0107
36.5709 25.7852
36.7297 25.5616
37.0492 25.3405
37.3716 25.2971
37.6967 25.2936
38.0247 25.2933
38.3556 25.2898
38.6893 25.2466
39.0259 25.0282
39.1953 24.8113
39.3655 24.5961
39.708 24.3833
40.0535 24.3415
40.402 24.3381
40.7535 24.3379
41.1081 24.3346
41.4658 24.2929
41.8265 24.0829
42.0081 23.8741
42.1905 23.667


==> _datas/alpha_sweep_theo/gneu_ii_full_fill_7.dat <==
x y
43.3013 27.6077
43.6781 27.369
44.0581 27.3222
44.4415 27.3185
44.8281 27.3184
44.8281 27.8494
44.8281 28.9427
44.8281 30.0788
44.8281 31.2596
44.8281 32.4867
44.8281 33.762
44.8281 35.0873
44.8281 36.4647
44.8281 37.8962
44.8281 39.3838
44.8281 40.9298
44.8281 42.5366
44.8281 44.2064
44.8281 45.9417
44.8281 47.7452
44.8281 49.6195
44.8281 51.5673
44.8281 53.5916
44.8281 55.6954
44.8281 57.8818
44.8281 60.154
44.8281 62.5153
44.8281 64.9694
44.8281 67.5198
44.8281 70.1704
44.8281 72.925
44.8281 75.7877
44.8281 78.7628
44.8281 81.8547
44.8281 85.0679
44.8281 88.4073
44.8281 91.8778
44.8281 95.4846
44.8281 99.2329
44.8281 103.128
44.8281 107.177
44.8281 111.384
44.8281 115.756
44.8281 120.301
44.8281 125.023
44.8281 129.931
44.8281 135.031
44.8281 140.332
44.8281 145.841
44.8281 151.566
44.8281 157.516
44.8281 163.699
44.8281 170.125
44.8281 176.804
44.8281 183.744
44.8281 190.957
44.8281 198.454
44.8281 206.244
44.8281 214.34
44.8281 222.754
44.8281 231.499
44.8281 240.586
44.8281 250.031
44.8281 259.846
44.8281 270.046
44.8281 280.647
44.8281 291.664
44.8281 303.114
44.8281 315.012
44.8281 327.379
44.8281 340.23
44.8281 353.586
44.8281 367.466
44.8281 381.891
44.8281 396.883
44.8281 412.463
44.8281 428.654
44.8281 445.481
44.8281 462.969
44.8281 481.143
44.8281 500.031
44.8281 519.66
44.8281 540.059
44.8281 561.26
44.8281 583.292
44.8281 606.19
44.8281 629.986
44.8281 654.717
44.8281 680.418
44.8281 707.128
44.8281 734.887
44.8281 763.736
44.8281 793.717
44.8281 824.875
44.8281 857.256
44.8281 890.908
44.8281 925.881
44.8281 962.227
44.8281 1000
44.8281 1017.97
44.8281 1118.28
44.8281 1228.47
44.8281 1349.53
44.8281 1482.51
44.8281 1628.6
44.8281 1789.09
44.8281 1965.39
44.8281 2159.06
44.8281 2371.81
44.8281 2605.53
44.8281 2862.29
44.8281 3144.34
44.8281 3454.19
44.8281 3794.57
44.8281 4168.49
44.8281 4579.25
44.8281 5030.5
44.8281 5526.21
44.8281 6070.77
44.8281 6668.99
44.8281 7326.16
44.8281 8048.09
44.8281 8841.16
44.8281 9712.37
44.8281 10669.4
44.8281 11720.8
44.8281 12875.8
44.8281 14144.6
44.8281 15538.4
44.8281 17069.6
44.8281 18751.7
44.8281 20599.5
44.8281 22629.4
44.8281 24859.3
44.8281 27308.9
44.8281 30000
44.4415 30000
44.0581 30000
43.6781 30000
43.3013 30000
42.9278 30000
42.5575 30000
42.1905 30000
41.8265 30000
41.4658 30000
41.1081 30000
40.7535 30000
40.402 30000
40.0535 30000
39.708 30000
39.3655 30000
39.0259 30000
38.6893 30000
38.3556 30000
38.0247 30000
37.6967 30000
37.3716 30000
37.0492 30000
36.7297 30000
36.4128 30000
36.0987 30000
35.7874 30000
35.4787 30000
35.1727 30000
34.8693 30000
34.5685 30000
34.2703 30000
33.9747 30000
33.6817 30000
33.3911 30000
33.1031 30000
32.8176 30000
32.5345 30000
32.2539 30000
31.9757 30000
31.6998 30000
31.4264 30000
31.1553 30000
30.8866 30000
30.6202 30000
30.3561 30000
30.0942 30000
29.8346 30000
29.5773 30000
29.3222 30000
29.0692 30000
28.8185 30000
28.5699 30000
28.3235 30000
28.0792 30000
27.837 30000
27.5969 30000
27.3588 30000
27.1228 30000
26.8889 30000
26.6569 30000
26.427 30000
26.1991 30000
25.9731 30000
25.749 30000
25.5269 30000
25.3067 30000
25.0885 30000
24.8721 30000
24.6575 30000
24.4448 30000
24.234 30000
24.0249 30000
23.8177 30000
23.6123 30000
23.4086 30000
23.2067 30000
23.0065 30000
22.8081 30000
22.6113 30000
22.4163 30000
22.2229 30000
22.0312 30000
21.8412 30000
21.6528 30000
21.466 30000
21.2809 30000
21.0973 30000
20.9153 30000
20.7349 30000
20.5561 30000
20.3788 30000
20.203 30000
20.0287 30000
19.856 30000
19.6847 30000
19.5149 30000
19.3466 30000
19.1797 30000
19.0143 30000
18.8502 30000
18.6876 30000
18.5265 30000
18.3666 30000
18.2082 30000
18.0512 30000
17.8955 30000
17.7411 30000
17.5881 30000
17.4364 30000
17.286 30000
17.1369 30000
16.989 30000
16.8425 30000
16.6972 30000
16.5532 30000
16.4104 30000
16.2689 30000
16.1285 30000
15.9894 30000
15.8515 30000
15.7148 30000
15.5792 30000
15.4448 30000
15.3116 30000
15.1795 30000
15.0486 30000
14.9188 30000
14.7901 30000
14.6625 30000
14.5361 30000
14.4107 30000
14.2864 30000
14.1631 30000
14.041 30000
13.9199 30000
13.7998 30000
13.6808 30000
13.5628 30000
13.4458 30000
13.3298 30000
13.2808 30000
13.2808 27308.9
13.2808 24859.3
13.2808 22629.4
13.2808 20599.5
13.2808 18751.7
13.2808 17069.6
13.2808 15538.4
13.2814 14144.6
13.2883 12875.8
13.3152 11720.8
13.3298 11291.9
13.3637 10669.4
13.3854 9712.37
13.3893 8841.16
13.3896 8048.09
13.3902 7326.16
13.3977 6668.99
13.426 6070.77
13.4458 5772.27
13.4726 5526.21
13.4967 5030.5
13.5088 4579.25
13.5396 4168.49
13.5628 3941.85
13.5875 3794.57
13.6131 3454.19
13.6253 3144.34
13.6556 2862.29
13.6808 2692.08
13.7022 2605.53
13.7365 2371.81
13.7719 2159.06
13.7998 2040.97
13.8285 1965.39
13.8855 1789.09
13.9199 1654.15
13.9306 1628.6
13.9689 1482.51
14.0142 1349.53
14.041 1307.51
14.1069 1228.47
14.1631 1124.02
14.1674 1118.28
14.2228 1017.97
14.2602 1000
14.2864 967.713
14.2942 962.227
14.3348 925.881
14.3655 890.908
14.4027 857.256
14.4107 849.28
14.4494 824.875
14.4693 793.717
14.4854 763.736
14.5067 734.887
14.5301 707.128
14.5361 703.147
14.5894 680.418
14.6289 654.717
14.654 629.986
14.6625 625.049
14.7087 606.19
14.7633 583.292
14.7901 571.185
14.8235 561.26
14.8655 540.059
14.893 519.66
14.9188 503.187
14.9285 500.031
14.9943 481.143
15.0439 462.969
15.0486 460.955
15.0991 445.481
15.1389 428.654
15.1795 415.775
15.2003 412.463
15.264 396.883
15.3027 381.891
15.3116 379.048
15.3626 367.466
15.4226 353.586
15.4448 348.349
15.4939 340.23
15.5535 327.379
15.5792 323.138
15.6496 315.012
15.7137 303.114
15.7148 302.812
15.7673 291.664
15.8045 280.647
15.8515 271.103
15.8605 270.046
15.9305 259.846
15.9517 250.031
15.9554 240.586
15.9558 231.499
15.957 222.754
15.9625 214.34
15.9721 206.244
15.9792 198.454
15.9868 190.957
15.9894 189.794
16.0164 183.744
16.0536 176.804
16.0744 170.125
16.084 163.699
16.0963 157.516
16.1183 151.566
16.1285 149.833
16.166 145.841
16.2116 140.332
16.2547 135.031
16.2689 133.465
16.3103 129.931
16.349 125.023
16.3948 120.301
16.4104 119.405
16.4931 115.756
16.5532 113.564
16.6182 111.384
16.6972 108.393
16.728 107.177
16.8064 103.128
16.8425 101.736
16.9188 99.2329
16.989 97.3319
17.0624 95.4846
17.1369 93.6534
17.2111 91.8778
17.286 90.1237
17.3609 88.4073
17.4364 86.7211
17.512 85.0679
17.5881 83.4443
17.6643 81.8547
17.7411 80.2925
17.8189 78.7628
17.8955 77.3418
17.998 75.7877
18.0512 75.0869
18.2082 73.6005
18.2619 72.925
18.3666 71.4578
18.4464 70.1704
18.5265 68.9105
18.6397 67.5198
18.6876 67.0208
18.8502 66.2936
19.0143 65.7482
19.1024 64.9694
19.1797 63.721
19.257 62.5153
19.3466 61.7722
19.5149 61.3718
19.6847 61.1548
19.856 60.2047
19.8604 60.154
20.024 57.8818
20.0287 57.8297
20.203 56.9325
20.3788 56.7324
20.5561 56.3637
20.6515 55.6954
20.7349 54.6316
20.8185 53.5916
20.9153 52.9548
21.0973 52.6114
21.2809 52.4265
21.466 51.6132
21.471 51.5673
21.6478 49.6195
21.6528 49.5749
21.8412 48.8022
22.0312 48.5929
22.2229 48.163
22.3194 47.7452
22.4163 47.331
22.6113 46.9209
22.8081 46.8352
23.0065 46.7873
23.2067 46.5844
23.4086 45.9869
23.4173 45.9417
23.6032 44.2064
23.6123 44.161
23.8177 43.5818
24.0249 43.3191
24.234 42.9108
24.3394 42.5366
24.4448 42.168
24.6575 41.8029
24.8721 41.7307
25.0885 41.7168
25.3067 41.6392
25.5269 41.2292
25.5933 40.9298
25.749 40.1489
25.9048 39.3838
25.9731 39.0883
26.1991 38.6355
26.427 38.233
26.5425 37.8962
26.6569 37.5677
26.8889 37.2427
27.1228 37.1788
27.3588 37.1685
27.5969 37.1043
27.837 36.7824
27.9577 36.4647
28.0792 36.1483
28.3235 35.8357
28.5699 35.7742
28.8185 35.7643
29.0692 35.7025
29.3222 35.3929
29.4493 35.0873
29.5773 34.7829
29.8346 34.4821
30.0942 34.4231
30.3561 34.4182
30.6202 34.4128
30.8866 34.3522
31.1553 34.0544
31.2904 33.762
31.4264 33.4689
31.6998 33.1796
31.9757 33.1229
32.2539 33.1181
32.5345 33.113
32.8176 33.0547
33.1031 32.7681
33.2466 32.4867
33.3911 32.2047
33.6817 31.9263
33.9747 31.8717
34.2703 31.8671
34.5685 31.8622
34.8693 31.8061
35.1727 31.5303
35.3251 31.2596
35.4787 30.9883
35.7874 30.7204
36.0987 30.6678
36.4128 30.6636
36.7297 30.6629
37.0492 30.657
37.3716 30.6022
37.6967 30.3385
37.8601 30.0788
38.0247 29.8177
38.3556 29.56
38.6893 29.5094
39.0259 29.5052
39.3655 29.5006
39.708 29.4487
40.0535 29.1933
40.2271 28.9427
40.402 28.6914
40.7535 28.4434
41.1081 28.3948
41.4658 28.3909
41.8265 28.3906
42.1905 28.3863
42.5575 28.3363
42.9278 28.0906
43.1139 27.8494
43.3013 27.6077


==> _datas/alpha_sweep_theo/gneu_ii_full_fill_8.dat <==
x y
42.9278 32.2078
43.3013 31.9285
43.6781 31.8724
44.0581 31.8676
44.4415 31.8674
44.8281 31.8674
44.8281 32.4867
44.8281 33.762
44.8281 35.0873
44.8281 36.4647
44.8281 37.8962
44.8281 39.3838
44.8281 40.9298
44.8281 42.5366
44.8281 44.2064
44.8281 45.9417
44.8281 47.7452
44.8281 49.6195
44.8281 51.5673
44.8281 53.5916
44.8281 55.6954
44.8281 57.8818
44.8281 60.154
44.8281 62.5153
44.8281 64.9694
44.8281 67.5198
44.8281 70.1704
44.8281 72.925
44.8281 75.7877
44.8281 78.7628
44.8281 81.8547
44.8281 85.0679
44.8281 88.4073
44.8281 91.8778
44.8281 95.4846
44.8281 99.2329
44.8281 103.128
44.8281 107.177
44.8281 111.384
44.8281 115.756
44.8281 120.301
44.8281 125.023
44.8281 129.931
44.8281 135.031
44.8281 140.332
44.8281 145.841
44.8281 151.566
44.8281 157.516
44.8281 163.699
44.8281 170.125
44.8281 176.804
44.8281 183.744
44.8281 190.957
44.8281 198.454
44.8281 206.244
44.8281 214.34
44.8281 222.754
44.8281 231.499
44.8281 240.586
44.8281 250.031
44.8281 259.846
44.8281 270.046
44.8281 280.647
44.8281 291.664
44.8281 303.114
44.8281 315.012
44.8281 327.379
44.8281 340.23
44.8281 353.586
44.8281 367.466
44.8281 381.891
44.8281 396.883
44.8281 412.463
44.8281 428.654
44.8281 445.481
44.8281 462.969
44.8281 481.143
44.8281 500.031
44.8281 519.66
44.8281 540.059
44.8281 561.26
44.8281 583.292
44.8281 606.19
44.8281 629.986
44.8281 654.717
44.8281 680.418
44.8281 707.128
44.8281 734.887
44.8281 763.736
44.8281 793.717
44.8281 824.875
44.8281 857.256
44.8281 890.908
44.8281 925.881
44.8281 962.227
44.8281 1000
44.8281 1017.97
44.8281 1118.28
44.8281 1228.47
44.8281 1349.53
44.8281 1482.51
44.8281 1628.6
44.8281 1789.09
44.8281 1965.39
44.8281 2159.06
44.8281 2371.81
44.8281 2605.53
44.8281 2862.29
44.8281 3144.34
44.8281 3454.19
44.8281 3794.57
44.8281 4168.49
44.8281 4579.25
44.8281 5030.5
44.8281 5526.21
44.8281 6070.77
44.8281 6668.99
44.8281 7326.16
44.8281 8048.09
44.8281 8841.16
44.8281 9712.37
44.8281 10669.4
44.8281 11720.8
44.8281 12875.8
44.8281 14144.6
44.8281 15538.4
44.8281 17069.6
44.8281 18751.7
44.8281 20599.5
44.8281 22629.4
44.8281 24859.3
44.8281 27308.9
44.8281 30000
44.4415 30000
44.0581 30000
43.6781 30000
43.3013 30000
42.9278 30000
42.5575 30000
42.1905 30000
41.8265 30000
41.4658 30000
41.1081 30000
40.7535 30000
40.402 30000
40.0535 30000
39.708 30000
39.3655 30000
39.0259 30000
38.6893 30000
38.3556 30000
38.0247 30000
37.6967 30000
37.3716 30000
37.0492 30000
36.7297 30000
36.4128 30000
36.0987 30000
35.7874 30000
35.4787 30000
35.1727 30000
34.8693 30000
34.5685 30000
34.2703 30000
33.9747 30000
33.6817 30000
33.3911 30000
33.1031 30000
32.8176 30000
32.5345 30000
32.2539 30000
31.9757 30000
31.6998 30000
31.4264 30000
31.1553 30000
30.8866 30000
30.6202 30000
30.3561 30000
30.0942 30000
29.8346 30000
29.5773 30000
29.3222 30000
29.0692 30000
28.8185 30000
28.5699 30000
28.3235 30000
28.0792 30000
27.837 30000
27.5969 30000
27.3588 30000
27.1228 30000
26.8889 30000
26.6569 30000
26.427 30000
26.1991 30000
25.9731 30000
25.749 30000
25.5269 30000
25.3067 30000
25.0885 30000
24.8721 30000
24.6575 30000
24.4448 30000
24.234 30000
24.0249 30000
23.8177 30000
23.6123 30000
23.4086 30000
23.2067 30000
23.0065 30000
22.8081 30000
22.6113 30000
22.4163 30000
22.2229 30000
22.0312 30000
21.8412 30000
21.6528 30000
21.466 30000
21.2809 30000
21.0973 30000
20.9153 30000
20.7349 30000
20.5561 30000
20.3788 30000
20.203 30000
20.0287 30000
19.856 30000
19.6847 30000
19.5149 30000
19.3466 30000
19.1797 30000
19.0143 30000
18.8502 30000
18.6876 30000
18.5265 30000
18.3666 30000
18.2082 30000
18.0512 30000
17.8955 30000
17.7411 30000
17.5881 30000
17.4364 30000
17.286 30000
17.1369 30000
16.989 30000
16.8425 30000
16.6972 30000
16.5532 30000
16.4104 30000
16.2689 30000
16.1285 30000
15.9894 30000
15.8515 30000
15.7148 30000
15.5792 30000
15.4448 30000
15.3116 30000
15.1795 30000
15.0486 30000
14.9188 30000
14.7901 30000
14.6625 30000
14.5361 30000
14.4107 30000
14.2864 30000
14.1631 30000
14.041 30000
13.9199 30000
13.7998 30000
13.6808 30000
13.5628 30000
13.4458 30000
13.3571 30000
13.3571 27308.9
13.3571 24859.3
13.3571 22629.4
13.3571 20599.5
13.3571 18751.7
13.3571 17069.6
13.3571 15538.4
13.3585 14144.6
13.3735 12875.8
13.412 11720.8
13.4383 10669.4
13.4458 9823.3
13.4492 9712.37
13.4551 8841.16
13.4556 8048.09
13.4575 7326.16
13.4763 6668.99
13.5218 6070.77
13.5505 5526.21
13.5598 5030.5
13.5628 4856.68
13.5807 4579.25
13.6357 4168.49
13.6676 3794.57
13.6774 3454.19
13.6808 3317.73
13.697 3144.34
13.7523 2862.29
13.7855 2605.53
13.7998 2399.18
13.8059 2371.81
13.8702 2159.06
13.912 1965.39
13.9199 1931.12
13.9844 1789.09
14.0225 1628.6
14.0402 1482.51
14.041 1479.9
14.1227 1349.53
14.1631 1285.07
14.2124 1228.47
14.2674 1118.28
14.2864 1053.15
14.312 1017.97
14.3676 1000
14.3953 962.227
14.4092 925.881
14.4107 923.269
14.4592 890.908
14.5056 857.256
14.527 824.875
14.5361 798.47
14.5425 793.717
14.6187 763.736
14.6625 744.618
14.6922 734.887
14.6777 707.128
14.7183 680.418
14.7626 654.717
14.771 629.986
14.7894 606.19
14.7901 605.818
14.8694 583.292
14.9095 561.26
14.9188 553.996
14.9707 540.059
15.0236 519.66
15.0486 501.208
15.0518 500.031
15.119 481.143
15.1645 462.969
15.1795 449.934
15.1924 445.481
15.2763 428.654
15.3116 421.307
15.3697 412.463
15.4043 396.883
15.4298 381.891
15.4448 373.524
15.4667 367.466
15.5371 353.586
15.5792 340.854
15.5838 340.23
15.6873 327.379
15.7148 323.359
15.7862 315.012
15.8323 303.114
15.85 291.664
15.8515 291.031
15.913 280.647
15.9752 270.046
15.9894 266.294
16.0385 259.846
16.0628 250.031
16.0669 240.586
16.0674 231.499
16.0703 222.754
16.0824 214.34
16.1003 206.244
16.111 198.454
16.1202 190.957
16.1285 188.456
16.164 183.744
16.2174 176.804
16.2423 170.125
16.2657 163.699
16.2689 163.195
16.3276 157.516
16.3881 151.566
16.4104 149.57
16.4613 145.841
16.5231 140.332
16.5532 138.036
16.5983 135.031
16.6635 129.931
16.6972 127.613
16.7394 125.023
16.8129 120.301
16.8425 119.005
16.9281 115.756
16.989 113.761
17.0692 111.384
17.1369 109.44
17.2369 107.177
17.286 106.21
17.4364 104.094
17.4881 103.128
17.5881 101.058
17.6637 99.2329
17.7411 97.343
17.8183 95.4846
17.8955 93.6677
17.9733 91.8778
18.0512 90.1312
18.1306 88.4073
18.2082 86.818
18.3129 85.0679
18.3666 84.2918
18.5265 82.728
18.6136 81.8547
18.6876 81.139
18.8502 80.2205
19.0143 78.8127
19.0172 78.7628
19.1378 75.7877
19.1797 74.8698
19.3027 72.925
19.3466 72.442
19.5149 71.6746
19.6847 71.4086
19.856 70.6919
19.9078 70.1704
20.0287 68.8385
20.1509 67.5198
20.203 67.0291
20.3788 66.3517
20.5561 66.115
20.7349 65.4522
20.7891 64.9694
20.9153 63.7361
21.0429 62.5153
21.0973 62.0606
21.2809 61.4337
21.466 61.2145
21.6528 60.6007
21.7093 60.154
21.8412 59.008
21.9741 57.8818
22.0312 57.4561
22.2229 56.8874
22.4163 56.7746
22.6113 56.6202
22.8081 55.7452
22.8134 55.6954
23.0013 53.5916
23.0065 53.5454
23.2067 52.7269
23.4086 52.5841
23.6123 52.4817
23.8177 52.0244
23.9221 51.5673
24.0249 51.1253
24.234 50.6787
24.4448 50.591
24.6575 50.5738
24.8721 50.4432
25.0885 49.6639
25.0943 49.6195
25.301 47.7452
25.3067 47.7039
25.5269 46.9724
25.749 46.8476
25.9731 46.8291
26.1991 46.7481
26.427 46.3437
26.5417 45.9417
26.6569 45.5433
26.8889 45.1493
27.1228 45.0718
27.3588 45.0566
27.5969 44.9402
27.837 44.2459
27.8434 44.2064
28.0727 42.5366
28.0792 42.499
28.3235 41.8427
28.5699 41.7343
28.8185 41.7201
29.0692 41.6485
29.3222 41.2883
29.4496 40.9298
29.5773 40.5765
29.8346 40.2246
30.0942 40.1552
30.3561 40.1441
30.6202 40.0753
30.8866 39.7288
31.0209 39.3838
31.1553 39.0456
31.4264 38.7071
31.6998 38.639
31.9757 38.6331
32.2539 38.6276
32.5345 38.5616
32.8176 38.2281
32.9602 37.8962
33.1031 37.5708
33.3911 37.245
33.6817 37.1795
33.9747 37.1738
34.2703 37.1685
34.5685 37.105
34.8693 36.7841
35.0208 36.4647
35.1727 36.1516
35.4787 35.8382
35.7874 35.7752
36.0987 35.7697
36.4128 35.7646
36.7297 35.7034
37.0492 35.3947
37.2103 35.0873
37.3716 34.7871
37.6967 34.4873
38.0247 34.4256
38.3556 34.4191
38.6893 34.4184
39.0259 34.4136
39.3655 34.3548
39.708 34.0577
39.8806 33.762
40.0535 33.4721
40.402 33.1819
40.7535 33.1235
41.1081 33.1186
41.4658 33.1183
41.8265 33.1137
42.1905 33.0571
42.5575 32.7713
42.7425 32.4867
42.9278 32.2078


==> _datas/alpha_sweep_theo/gneu_ii_full_line_1.dat <==
x y
12.9921 30000
12.9921 27308.9
12.9921 24859.3
12.9921 22629.4
12.9921 20599.5
12.9921 18751.7
12.9921 17069.6
12.9921 15538.4
12.9922 14144.6
12.9938 12875.8
13.003 11720.8
13.0345 10669.4
13.0879 9712.37
13.1008 9188.46
13.1032 8841.16
13.1037 8048.09
13.1038 7326.16
13.1054 6668.99
13.1144 6070.77
13.1452 5526.21
13.198 5030.5
13.2148 4749.68
13.2178 4579.25
13.2271 4168.49
13.2573 3794.57
13.3087 3454.19
13.3298 3214.07
13.3316 3144.34
13.3405 2862.29
13.3679 2605.53
13.414 2371.81
13.4458 2218.29
13.4504 2159.06
13.4782 1965.39
13.538 1789.09
13.5628 1733.86
13.5866 1628.6
13.6244 1482.51
13.664 1349.53
13.6808 1319.27
13.7077 1228.47
13.7998 1122.74
13.803 1118.28
13.8561 1017.97
13.919 1000
13.9199 999.435
13.9418 962.227
13.9799 925.881
14.041 892.219
14.042 890.908
14.0622 857.256
14.1018 824.875
14.1526 793.717
14.1631 776.102
14.1651 763.736
14.1672 734.887
14.1769 707.128
14.2102 680.418
14.2736 654.717
14.2864 648.561
14.2997 629.986
14.3353 606.19
14.4107 585.233
14.4146 583.292
14.4569 561.26
14.5254 540.059
14.5361 534.608
14.545 519.66
14.5556 500.031
14.5911 481.143
14.6625 465.405
14.6687 462.969
14.7122 445.481
14.7839 428.654
14.7901 426.961
14.8095 412.463
14.8523 396.883
14.9188 383.981
14.9241 381.891
14.9549 367.466
15.026 353.586
15.0486 350.548
15.0951 340.23
15.1795 327.435
15.1797 327.379
15.2039 315.012
15.265 303.114
15.3116 298.243
15.359 291.664
15.4448 280.741
15.4452 280.647
15.4689 270.046
15.5198 259.846
15.5792 251.622
15.5841 250.031
15.5907 240.586
15.5913 231.499
15.5913 222.754
15.5915 214.34
15.5919 206.244
15.5924 198.454
15.5941 190.957
15.5974 183.744
15.5998 176.804
15.6004 170.125
15.5974 163.699
15.5834 157.516
15.5792 156.485
15.5319 151.566
15.5044 145.841
15.4969 140.332
15.4966 135.031
15.4982 129.931
15.4992 125.023
15.4994 120.301
15.4995 115.756
15.4995 111.384
15.4993 107.177
15.4964 103.128
15.4821 99.2329
15.4559 95.4846
15.4448 93.658
15.4231 91.8778
15.4073 88.4073
15.4044 85.0679
15.402 81.8547
15.3917 78.7628
15.3719 75.7877
15.3415 72.925
15.3116 70.3245
15.3081 70.1704
15.2805 67.5198
15.276 64.9694
15.2651 62.5153
15.2295 60.154
15.187 57.8818
15.1795 57.1111
15.1576 55.6954
15.1458 53.5916
15.1198 51.5673
15.0768 49.6195
15.0486 48.1527
15.0366 47.7452
14.9925 45.9417
14.9501 44.2064
14.9227 42.5366
14.9188 42.2795
14.8862 40.9298
14.8345 39.3838
14.7901 38.1287
14.7782 37.8962
14.7121 36.4647
14.6676 35.0873
14.6625 34.9625
14.5992 33.762
14.5412 32.4867
14.5361 32.4042
14.4458 31.2596
14.4107 30.7929
14.3558 30.0788
14.2954 28.9427
14.2864 28.8207
14.1969 27.8494
14.1631 27.5178
14.0859 26.7975
14.041 26.2303
14.0035 25.7852
13.9392 24.8113
13.9199 24.6142
13.8407 23.8741
13.7998 23.509
13.7163 22.9723
13.6808 22.7694
13.5628 22.3137
13.5223 22.1045
13.4458 21.665
13.3876 21.2696
13.3298 20.866
13.2713 20.4662
13.2148 20.0976
13.1394 19.6931
13.1008 19.5122
12.9878 19.1267
12.9489 18.9492
12.8758 18.5885
12.8029 18.2335
12.7647 18.065
12.6546 17.7086
12.6168 17.5447
12.5455 17.2102
12.4744 16.882
12.4373 16.7267
12.33 16.4157
12.2766 16.2444
12.2236 16.0757
12.1182 15.7963
12.0615 15.6308
12.0137 15.4946
11.91 15.3327
11.8073 15.1725
11.7604 15.0403
11.7055 14.8827
11.6045 14.6241
11.5543 14.4722
11.5044 14.3219
11.4052 14.0717
11.3559 13.9256
11.3068 13.7809
11.2093 13.5415
11.1569 13.3996
11.1126 13.2828
11.0167 13.1441
10.9217 13.008
10.8745 12.8934
10.8275 12.7799
10.7341 12.6476
10.6415 12.5166
10.5955 12.4064
10.5497 12.2971
10.4587 12.1698
10.3685 12.0438
10.3237 11.9378
10.2791 11.8326
10.1904 11.7101
10.1025 11.5878
10.0624 11.4868
10.0154 11.3665
9.92896 11.17
9.88256 11.053
9.84332 10.9567
9.75841 10.8422
9.67424 10.73
9.63243 10.6354
9.59079 10.5418
9.50807 10.4327
9.42605 10.3247
9.38531 10.2337
9.34475 10.1436
9.26414 10.0386
9.18423 9.9337
9.14777 9.84716
9.10501 9.74397
9.02648 9.57555
8.98429 9.47521
8.94862 9.39266
8.87143 9.29453
8.79491 9.19742
8.75999 9.1173
8.71904 9.02176
8.64384 8.86582
8.60344 8.77291
8.56928 8.69649
8.49536 8.60563
8.42208 8.51572
8.38865 8.44153
8.34944 8.35308
8.27742 8.20869
8.23873 8.12267
8.20602 8.05191
8.13524 7.96779
8.06506 7.88454
8.03305 7.81586
7.9955 7.73394
7.92653 7.59955
7.89227 7.52063
7.85816 7.44252
7.79038 7.3125
7.75671 7.23655
7.72318 7.1614
7.65656 7.03696
7.62078 6.96321
7.59052 6.90255
7.52505 6.83043
7.46014 6.75907
7.43052 6.70019
7.39579 6.62997
7.33199 6.51476
7.30031 6.4471
7.26875 6.38014
7.20605 6.26868
7.17491 6.20358
7.1439 6.13915
7.08228 6.0319
7.05166 5.96925
7.02119 5.90725
6.96062 5.80405
6.93058 5.74377
6.90058 5.68382
6.84106 5.57813
6.82068 5.52681
6.78205 5.42143
6.74365 5.31805
6.72355 5.26913
6.66556 5.17115
6.63671 5.11717
6.60806 5.06403
6.55106 4.97556
6.52279 4.92388
6.49456 4.87249
6.43854 4.78188
6.41935 4.73789
6.383 4.64755
6.34689 4.55893
6.32794 4.51676
6.27336 4.42768
6.25463 4.38673
6.21925 4.30308
6.18406 4.22103
6.1656 4.18198
6.11242 4.09942
6.09443 4.06159
6.05969 3.97995
6.0335 3.90817
6.00743 3.83768
5.97319 3.76055
5.95561 3.72584
5.90424 3.6522
5.88686 3.6185
5.85331 3.54571
5.8283 3.48182
5.80282 3.41537
5.77774 3.3503
5.75277 3.28641
5.7279 3.22375
5.70314 3.16228
5.67849 3.10198
5.65395 3.04283
5.62951 2.98481
5.60518 2.92789
5.58098 2.87206
5.55683 2.81668
5.53415 2.76358
5.5089 2.69418
5.49749 2.65919
5.47429 2.55874
5.46138 2.50989
5.44857 2.46209
5.42701 2.36909
5.41428 2.32392
5.40157 2.2796
5.38031 2.1935
5.36757 2.14829
5.35702 2.11064
5.34438 2.03092
5.33188 1.9542
5.32127 1.91668
5.31086 1.88039
5.30049 1.80936
5.29845 1.74102
5.29845 1.67525
5.30049 1.61197
5.31086 1.55108
5.32127 1.52172
5.33188 1.4925
5.34437 1.43612
5.3569 1.38187
5.36757 1.35552
5.37827 1.32968
5.39096 1.27945
5.40511 1.23112
5.41428 1.21681
5.43788 1.18462
5.46138 1.15514
5.47282 1.13987
5.49742 1.09682
5.5089 1.08254
5.53415 1.05539
5.55683 1.03549
5.58098 1.01552
5.60518 0.996158
5.62951 0.977162
5.65395 0.958529
5.67849 0.940252
5.70314 0.922323
5.7279 0.904736
5.75277 0.887484
5.77774 0.870561
5.80282 0.853961
5.82801 0.837678
5.85331 0.821705
5.87872 0.806036
5.90424 0.79068
5.93016 0.77559
5.95561 0.761614
5.98975 0.746294
6.00743 0.739406
6.05969 0.724809
6.07784 0.718104
6.11242 0.704411
6.14719 0.690979
6.1656 0.684587
6.21925 0.671087
6.23787 0.664879
6.27336 0.652201
6.30905 0.639764
6.32794 0.633846
6.383 0.621346
6.40211 0.615599
6.43854 0.603861
6.4752 0.592346
6.49456 0.586896
6.55106 0.575983
6.5795 0.569971
6.60806 0.564022
6.66556 0.553534
6.68548 0.548442
6.72355 0.537984
6.76184 0.527725
6.78205 0.522871
6.84106 0.513148
6.8708 0.507792
6.90058 0.502518
6.96062 0.493739
6.99084 0.488611
7.02119 0.483536
7.08228 0.475089
7.11302 0.470155
7.1439 0.465272
7.20605 0.457144
7.23733 0.452396
7.26875 0.447697
7.33199 0.439876
7.36382 0.435307
7.39579 0.430786
7.46014 0.423261
7.49252 0.418865
7.52505 0.414514
7.59052 0.407273
7.62347 0.403043
7.65656 0.398857
7.72318 0.391889
7.75671 0.387819
7.79038 0.383791
7.85816 0.377086
7.89227 0.37317
7.92653 0.369294
7.9955 0.362843
8.03021 0.359074
8.06506 0.355345
8.13524 0.34917
8.17344 0.345511
8.20602 0.342501
8.27742 0.338922
8.34944 0.335382
8.38272 0.33246
8.42208 0.328976
8.49536 0.323259
8.53224 0.319902
8.56928 0.31658
8.64384 0.311078
8.68443 0.307818
8.71904 0.305137
8.79491 0.301949
8.87143 0.298794
8.90679 0.296191
8.94862 0.293087
9.02648 0.288021
9.06886 0.285003
9.10501 0.28252
9.18423 0.279569
9.26414 0.276648
9.30107 0.274238
9.34475 0.271364
9.42605 0.266673
9.47032 0.263879
9.50807 0.26158
9.59079 0.258847
9.67424 0.256143
9.7128 0.253911
9.75841 0.251251
9.84332 0.246908
9.88954 0.24432
9.92896 0.242192
10.0154 0.239662
10.1025 0.237158
10.1428 0.235092
10.1904 0.232628
10.2791 0.228607
10.3273 0.226212
10.3685 0.224241
10.4587 0.221899
10.5497 0.219601
10.5955 0.217667
10.6415 0.21575
10.7341 0.213516
10.8275 0.211286
10.8706 0.209445
10.9217 0.20725
11.0167 0.203668
11.0684 0.201534
11.1126 0.199778
11.2093 0.197691
11.3068 0.195644
11.3559 0.193921
11.4052 0.192213
11.5044 0.190223
11.6045 0.188236
11.6507 0.186596
11.7055 0.184641
11.8073 0.181449
11.8627 0.179548
11.91 0.177984
12.0137 0.176125
12.1182 0.174301
12.1708 0.172766
12.2236 0.171244
12.33 0.169472
12.4373 0.167717
12.4912 0.16624
12.5455 0.164776
12.6546 0.16307
12.7647 0.161366
12.8156 0.159961
12.8758 0.158285
12.9878 0.155549
13.0488 0.153919
13.1008 0.152578
13.2148 0.150984
13.3298 0.149421
13.3877 0.148105
13.4458 0.1468
13.5628 0.145281
13.6808 0.143777
13.7402 0.14251
13.7998 0.141255
13.9199 0.139793
14.041 0.138346
14.1019 0.137127
14.1631 0.135919
14.2864 0.134512
14.4107 0.13312
14.4732 0.131948
14.5361 0.130785
14.6625 0.129431
14.7901 0.128079
14.8491 0.126964
14.9188 0.125633
15.0486 0.123461
15.1193 0.122168
15.1795 0.121103
15.3116 0.119838
15.4448 0.118598
15.5119 0.117553
15.5792 0.116518
15.7148 0.115312
15.8515 0.114118
15.9203 0.113113
15.9894 0.112117
16.1285 0.110956
16.2689 0.109807
16.3395 0.10884
16.4104 0.107882
16.5532 0.106765
16.6972 0.10566
16.7697 0.104729
16.8425 0.103807
16.989 0.102732
17.1369 0.101669
17.2112 0.100773
17.286 0.0998855
17.4364 0.0988515
17.5881 0.0978282
17.6644 0.0969666
17.7411 0.0961125
17.8955 0.0951176
18.0512 0.094133
18.1295 0.0933039
18.2082 0.0924821
18.3666 0.0915247
18.5265 0.0905773
18.6069 0.0897795
18.6876 0.0889888
18.8502 0.0880676
19.0143 0.0871559
19.0968 0.0863883
19.1797 0.0856274
19.3466 0.084741
19.5149 0.0838638
19.5996 0.0831251
19.6847 0.082393
19.856 0.0815401
20.0287 0.080696
20.1157 0.0799853
20.203 0.0792808
20.3788 0.0784601
20.5561 0.0776479
20.6453 0.076964
20.7349 0.0762861
20.9153 0.0754964
21.0973 0.0747149
21.1889 0.0740568
21.2809 0.0734046
21.466 0.0726447
21.6528 0.0718927
21.7468 0.0712595
21.8412 0.0706319
22.0312 0.0699007
22.2229 0.0691771
22.3194 0.0685678
22.4163 0.0679639
22.6113 0.0672604
22.8081 0.0665641
22.9071 0.0659778
23.0065 0.0653967
23.2067 0.0647197
23.4086 0.0640498
23.5102 0.0634857
23.6123 0.0629265
23.8177 0.0622751
24.0249 0.0616304
24.1292 0.0610876
24.234 0.0605496
24.4448 0.0599228
24.6575 0.0593025
24.7646 0.0587802
24.8721 0.0582624
25.0885 0.0576593
25.3067 0.0570625
25.4166 0.0565599
25.5269 0.0560617
25.749 0.0554814
25.9731 0.054907
26.0858 0.0544234
26.1991 0.0539441
26.427 0.0533857
26.6569 0.052833
26.7727 0.0523677
26.8889 0.0519065
27.1228 0.0513691
27.3588 0.0508374
27.4776 0.0503896
27.5969 0.0499458
27.837 0.0494288
28.0792 0.0489171
28.2011 0.0484863
28.3235 0.0480592
28.5699 0.0475617
28.8185 0.0470694
28.9436 0.0466548
29.0692 0.0462439
29.3222 0.0457652
29.5773 0.0452914
29.7057 0.0448925
29.8346 0.0444971
30.0942 0.0440365
30.3561 0.0435806
30.4878 0.0431968
30.6202 0.0428163
30.8866 0.0423731
31.1553 0.0419345
31.2906 0.0415651
31.4264 0.041199
31.6998 0.0407726
31.9757 0.0403506
32.1154 0.0399951
32.2539 0.0396482
32.5345 0.0392997
32.8176 0.0391653
33.1031 0.0388211
33.2458 0.0384844
33.3911 0.0381453
33.6817 0.0377505
33.9747 0.0373597
34.1222 0.0370307
34.2703 0.0367045
34.5685 0.0363246
34.8693 0.0359486
35.0206 0.0356319
35.1727 0.0353181
35.4787 0.0349525
35.7874 0.0345907
35.9427 0.034286
36.0987 0.033984
36.4128 0.0336322
36.7297 0.0332841
36.8891 0.0329909
37.0492 0.0327004
37.3716 0.0323619
37.6967 0.0320269
37.8604 0.0317448
38.0247 0.0314652
38.3556 0.0311395
38.6893 0.0308172
38.8584 0.0305457
39.0259 0.0302807
39.3655 0.0300146
39.708 0.029912
40.0535 0.0296491
40.2261 0.0293919
40.402 0.0291329
40.7535 0.0288314
41.1081 0.028533
41.2865 0.0282817
41.4658 0.0280326
41.8265 0.0277424
42.1905 0.0274552
42.3736 0.0272134
42.5575 0.0269737
42.9278 0.0266945
43.3013 0.0264181
43.4893 0.0261855
43.6781 0.0259548
44.0581 0.0256861
44.4415 0.0254203
44.6357 0.0251964
44.8281 0.0249779


==> _datas/alpha_sweep_theo/gneu_ii_full_line_2.dat <==
x y
13.0544 30000
13.0544 27308.9
13.0544 24859.3
13.0544 22629.4
13.0544 20599.5
13.0544 18751.7
13.0544 17069.6
13.0544 15538.4
13.0548 14144.6
13.0591 12875.8
13.0842 11720.8
13.1008 11411.2
13.1267 10669.4
13.1558 9712.37
13.1636 8841.16
13.1642 8048.09
13.1646 7326.16
13.1688 6668.99
13.1933 6070.77
13.2148 5865.8
13.2383 5526.21
13.2678 5030.5
13.2797 4579.25
13.3043 4168.49
13.3298 4003.78
13.3516 3794.57
13.3817 3454.19
13.3935 3144.34
13.4169 2862.29
13.4458 2729.2
13.4639 2605.53
13.4951 2371.81
13.5243 2159.06
13.5628 2032.49
13.5775 1965.39
13.6243 1789.09
13.6808 1650.77
13.6875 1628.6
13.7183 1482.51
13.7468 1349.53
13.7998 1258.01
13.8148 1228.47
13.9003 1118.28
13.9199 1092.73
13.9565 1017.97
13.9945 1000
14.041 963.534
14.0421 962.227
14.0768 925.881
14.1115 890.908
14.159 857.256
14.1631 855.149
14.1981 824.875
14.2227 793.717
14.2296 763.736
14.2354 734.887
14.2615 707.128
14.2864 696.621
14.3118 680.418
14.3497 654.717
14.3853 629.986
14.4107 620.845
14.4382 606.19
14.4952 583.292
14.5361 571.46
14.5607 561.26
14.6011 540.059
14.6233 519.66
14.652 500.031
14.6625 496.859
14.6967 481.143
14.756 462.969
14.7901 455.096
14.8186 445.481
14.86 428.654
14.9077 412.463
14.9188 410.017
14.9577 396.883
15.0082 381.891
15.0486 372.651
15.0646 367.466
15.1249 353.586
15.1795 345.659
15.2072 340.23
15.2572 327.379
15.3116 315.566
15.3136 315.012
15.3834 303.114
15.4448 296.409
15.4764 291.664
15.522 280.647
15.5781 270.046
15.5792 269.894
15.6281 259.846
15.6672 250.031
15.6773 240.586
15.6781 231.499
15.6783 222.754
15.6792 214.34
15.6807 206.244
15.6826 198.454
15.6875 190.957
15.6968 183.744
15.7045 176.804
15.7068 170.125
15.7026 163.699
15.6822 157.516
15.649 151.566
15.6261 145.841
15.6188 140.332
15.6201 135.031
15.6243 129.931
15.6269 125.023
15.6275 120.301
15.6276 115.756
15.6278 111.384
15.6281 107.177
15.6271 103.128
15.6177 99.2329
15.594 95.4846
15.5792 93.4815
15.5643 91.8778
15.5503 88.4073
15.5477 85.0679
15.5464 81.8547
15.5374 78.7628
15.5183 75.7877
15.4905 72.925
15.4523 70.1704
15.4448 69.1893
15.4319 67.5198
15.4309 64.9694
15.4232 62.5153
15.4038 60.154
15.366 57.8818
15.3317 55.6954
15.3211 53.5916
15.3116 52.154
15.3082 51.5673
15.2773 49.6195
15.2331 47.7452
15.1905 45.9417
15.1795 45.5396
15.1536 44.2064
15.1235 42.5366
15.1037 40.9298
15.053 39.3838
15.0486 39.29
15.0016 37.8962
14.9352 36.4647
14.9188 36.0828
14.8888 35.0873
14.8488 33.762
14.7901 32.6779
14.7811 32.4867
14.7212 31.2596
14.6625 30.48
14.6318 30.0788
14.5625 28.9427
14.5361 28.3719
14.512 27.8494
14.4107 26.8761
14.4023 26.7975
14.3393 25.7852
14.3228 24.8113
14.2864 24.4692
14.2215 23.8741
14.1631 23.4896
14.0999 22.9723
14.0719 22.1045
14.041 21.4023
14.0327 21.2696
13.9199 20.6978
13.8658 20.4662
13.7998 20.1149
13.7376 19.6931
13.7369 18.9492
13.7236 18.2335
13.6808 18.0414
13.5628 17.7225
13.5025 17.5447
13.4458 17.3875
13.3298 17.1885
13.2148 16.934
13.2029 16.882
13.1613 16.2444
13.2148 15.9285
13.2804 15.6308
13.3298 15.4783
13.4458 15.2
13.5042 15.0403
13.5628 14.8842
13.6808 14.6255
13.745 14.4722
13.7998 14.3461
13.9199 14.1963
14.041 14.0493
14.1019 13.9256
14.1631 13.8029
14.2864 13.66
14.4107 13.5186
14.4732 13.3996
14.5361 13.2815
14.6625 13.144
14.7901 13.008
14.8548 12.8934
14.9188 12.7816
15.0486 12.6692
15.1795 12.6259
15.3116 12.515
15.3781 12.4064
15.4448 12.2987
15.5792 12.1907
15.7148 12.149
15.8515 12.0423
15.9203 11.9378
15.9894 11.8342
16.1285 11.7302
16.2689 11.6901
16.4104 11.5874
16.4817 11.4868
16.5532 11.3872
16.6972 11.2887
16.8425 11.2678
16.989 11.247
17.1369 11.1497
17.2112 11.053
17.286 10.9571
17.4364 10.8623
17.5881 10.8422
17.7411 10.8222
17.8955 10.7285
17.9731 10.6354
18.0512 10.5432
18.2082 10.452
18.3666 10.4327
18.5265 10.4134
18.6876 10.3232
18.7688 10.2337
18.8502 10.145
19.0143 10.0572
19.1797 10.0386
19.3466 10.02
19.5149 9.93331
19.5996 9.84716
19.6847 9.76176
19.856 9.67732
20.0287 9.66072
20.203 9.65807
20.3788 9.6415
20.5561 9.5581
20.6453 9.47521
20.7349 9.39303
20.9153 9.31178
21.0973 9.29584
21.2809 9.29453
21.466 9.29322
21.6528 9.27732
21.8412 9.19706
21.936 9.1173
22.0312 9.03823
22.2229 8.96004
22.4163 8.94468
22.6113 8.94222
22.8081 8.92688
23.0065 8.84966
23.1064 8.77291
23.2067 8.69683
23.4086 8.6216
23.6123 8.60685
23.8177 8.60563
24.0249 8.60441
24.234 8.58969
24.4448 8.51539
24.5509 8.44153
24.6575 8.36832
24.8721 8.29593
25.0885 8.28174
25.3067 8.2806
25.5269 8.28054
25.749 8.2794
25.9731 8.26523
26.1991 8.19374
26.3128 8.12267
26.427 8.05223
26.6569 7.98257
26.8889 7.96892
27.1228 7.96779
27.3588 7.96666
27.5969 7.95303
27.837 7.88424
27.9578 7.81586
28.0792 7.74807
28.3235 7.68105
28.5699 7.66791
28.8185 7.66685
29.0692 7.66682
29.3222 7.66679
29.5773 7.66574
29.8346 7.65262
30.0942 7.58642
30.2249 7.52063
30.3561 7.4554
30.6202 7.39091
30.8866 7.37827
31.1553 7.37725
31.4264 7.37719
31.6998 7.37618
31.9757 7.36356
32.2539 7.29986
32.3939 7.23655
32.5345 7.17379
32.8176 7.11174
33.1031 7.09957
33.3911 7.09859
33.6817 7.09857
33.9747 7.09854
34.2703 7.09756
34.5685 7.08542
34.8693 7.02413
35.0206 6.96321
35.1727 6.90282
35.4787 6.84311
35.7874 6.8314
36.0987 6.83046
36.4128 6.83043
36.7297 6.83043
37.0492 6.8304
37.3716 6.82947
37.6967 6.81778
38.0247 6.75881
38.1898 6.70019
38.3556 6.64208
38.6893 6.58462
39.0259 6.57336
39.3655 6.57245
39.708 6.57243
40.0535 6.57243
40.402 6.5724
40.7535 6.5715
41.1081 6.56025
41.4658 6.50351
41.6458 6.4471
41.8265 6.39119
42.1905 6.3359
42.5575 6.32506
42.9278 6.32419
43.3013 6.32417
43.6781 6.32417
44.0581 6.32417
44.4415 6.32417
44.8281 6.32417


==> _datas/alpha_sweep_theo/gneu_ii_full_line_3.dat <==
x y
13.1104 30000
13.1104 27308.9
13.1104 24859.3
13.1104 22629.4
13.1104 20599.5
13.1104 18751.7
13.1104 17069.6
13.1104 15538.4
13.1107 14144.6
13.1145 12875.8
13.1341 11720.8
13.1775 10669.4
13.2144 9712.37
13.2148 9673.27
13.2205 8841.16
13.2209 8048.09
13.2213 7326.16
13.2252 6668.99
13.2448 6070.77
13.2883 5526.21
13.3254 5030.5
13.3298 4899.99
13.337 4579.25
13.3573 4168.49
13.4015 3794.57
13.4394 3454.19
13.4458 3323.86
13.4518 3144.34
13.4715 2862.29
13.5136 2605.53
13.554 2371.81
13.5628 2319.59
13.583 2159.06
13.6288 1965.39
13.6808 1815.37
13.6889 1789.09
13.7372 1628.6
13.7752 1482.51
13.7998 1397.53
13.8113 1349.53
13.8744 1228.47
13.9199 1173.53
13.9613 1118.28
14.0165 1017.97
14.041 1008.66
14.0581 1000
14.0912 962.227
14.1343 925.881
14.1631 902.679
14.174 890.908
14.208 857.256
14.2541 824.875
14.2851 793.717
14.2864 789.486
14.2914 763.736
14.2972 734.887
14.3189 707.128
14.3672 680.418
14.4107 657.308
14.4146 654.717
14.4437 629.986
14.4953 606.19
14.5361 592.579
14.5588 583.292
14.6162 561.26
14.6625 542.242
14.6667 540.059
14.6849 519.66
14.7069 500.031
14.7589 481.143
14.7901 472.869
14.8209 462.969
14.8777 445.481
14.9188 432.108
14.927 428.654
14.9639 412.463
15.0214 396.883
15.0486 390.065
15.0746 381.891
15.1232 367.466
15.1795 357.238
15.1976 353.586
15.2683 340.23
15.3116 331.165
15.3262 327.379
15.3732 315.012
15.4448 305.61
15.4645 303.114
15.5412 291.664
15.5792 283.984
15.5912 280.647
15.6326 270.046
15.6982 259.846
15.7148 256.325
15.7353 250.031
15.7417 240.586
15.7422 231.499
15.7425 222.754
15.7435 214.34
15.7455 206.244
15.7474 198.454
15.7515 190.957
15.7594 183.744
15.7666 176.804
15.7695 170.125
15.7678 163.699
15.7566 157.516
15.7322 151.566
15.7148 147.284
15.7075 145.841
15.6987 140.332
15.7027 135.031
15.7114 129.931
15.7148 126.892
15.717 125.023
15.7185 120.301
15.7188 115.756
15.7193 111.384
15.7207 107.177
15.722 103.128
15.7155 99.2329
15.7148 99.0712
15.6994 95.4846
15.6803 91.8778
15.6706 88.4073
15.6696 85.0679
15.6731 81.8547
15.6735 78.7628
15.6597 75.7877
15.6344 72.925
15.6004 70.1704
15.5911 67.5198
15.6038 64.9694
15.5891 62.5153
15.5804 60.154
15.5811 57.8818
15.5792 57.7315
15.5608 55.6954
15.5585 53.5916
15.5762 51.5673
15.5792 49.6425
15.5793 49.6195
15.5812 47.7452
15.5792 46.5414
15.5782 45.9417
15.5792 45.1767
15.5805 44.2064
15.5792 43.1167
15.5785 42.5366
15.5792 42.3968
15.5869 40.9298
15.6159 39.3838
15.6786 37.8962
15.7148 36.5027
15.7157 36.4647
15.7459 35.0873
15.755 33.762
15.7838 32.4867
15.8515 31.8017
15.9085 31.2596
15.9168 30.0788
15.9153 28.9427
15.9894 28.1649
16.0213 27.8494
16.0718 26.7975
16.047 25.7852
16.1109 24.8113
16.1285 24.706
16.2689 24.3084
16.4104 24.0335
16.4453 23.8741
16.4282 22.9723
16.4104 22.8271
16.2947 22.1045
16.3818 21.2696
16.4104 21.1709
16.5532 20.8871
16.6972 20.651
16.7703 20.4662
16.8425 20.2887
16.989 20.1103
17.1369 20.0416
17.286 19.8655
17.361 19.6931
17.4364 19.5222
17.5881 19.3507
17.7411 19.2845
17.8955 19.1151
17.9732 18.9492
18.0512 18.7849
18.2082 18.6223
18.3666 18.5879
18.5265 18.5536
18.6876 18.393
18.7687 18.2335
18.8502 18.0753
19.0143 17.9165
19.1797 17.8552
19.3466 17.6983
19.4306 17.5447
19.5149 17.3926
19.6847 17.2421
19.856 17.2126
20.0287 17.2078
20.203 17.1783
20.3788 17.0297
20.4672 16.882
20.5561 16.7356
20.7349 16.5908
20.9153 16.5601
21.0973 16.5295
21.2809 16.3865
21.3733 16.2444
21.466 16.1035
21.6528 15.9642
21.8412 15.9368
22.0312 15.9324
22.2229 15.9051
22.4163 15.7675
22.5136 15.6308
22.6113 15.4952
22.8081 15.3612
23.0065 15.3348
23.2067 15.3306
23.4086 15.3043
23.6123 15.1719
23.7148 15.0403
23.8177 14.9099
24.0249 14.7809
24.234 14.7556
24.4448 14.7515
24.6575 14.7262
24.8721 14.5988
24.98 14.4722
25.0885 14.3467
25.3067 14.2226
25.5269 14.1983
25.749 14.1963
25.9731 14.1943
26.1991 14.17
26.427 14.0474
26.5417 13.9256
26.6569 13.8048
26.8889 13.6854
27.1228 13.6619
27.3588 13.6581
27.5969 13.6347
27.837 13.5168
27.9578 13.3996
28.0792 13.2833
28.3235 13.1684
28.5699 13.1459
28.8185 13.1441
29.0692 13.144
29.3222 13.1422
29.5773 13.1197
29.8346 13.0062
29.9641 12.8934
30.0942 12.7816
30.3561 12.671
30.6202 12.6493
30.8866 12.6476
31.1553 12.6458
31.4264 12.6241
31.6998 12.5149
31.8374 12.4064
31.9757 12.2988
32.2539 12.1924
32.5345 12.1715
32.8176 12.1699
33.1031 12.1698
33.3911 12.1681
33.6817 12.1473
33.9747 12.0422
34.1222 11.9378
34.2703 11.8342
34.5685 11.7319
34.8693 11.7118
35.1727 11.7102
35.4787 11.7101
35.7874 11.7085
36.0987 11.6884
36.4128 11.5873
36.5709 11.4868
36.7297 11.3872
37.0492 11.2887
37.3716 11.2694
37.6967 11.2679
38.0247 11.2678
38.3556 11.2662
38.6893 11.2469
39.0259 11.1497
39.1953 11.053
39.3655 10.9571
39.708 10.8623
40.0535 10.8437
40.402 10.8422
40.7535 10.8422
41.1081 10.8421
41.4658 10.8407
41.8265 10.8221
42.1905 10.7285
42.3736 10.6354
42.5575 10.5432
42.9278 10.452
43.3013 10.4341
43.6781 10.4327
44.0581 10.4327
44.4415 10.4327
44.8281 10.4327


==> _datas/alpha_sweep_theo/gneu_ii_full_line_4.dat <==
x y
13.1472 30000
13.1472 27308.9
13.1472 24859.3
13.1472 22629.4
13.1472 20599.5
13.1472 18751.7
13.1472 17069.6
13.1472 15538.4
13.1476 14144.6
13.1523 12875.8
13.1759 11720.8
13.2148 10897.1
13.2257 10669.4
13.2518 9712.37
13.257 8841.16
13.2574 8048.09
13.2578 7326.16
13.2625 6668.99
13.2861 6070.77
13.3298 5599.95
13.3369 5526.21
13.3641 5030.5
13.3742 4579.25
13.3985 4168.49
13.4458 3827.46
13.4506 3794.57
13.4792 3454.19
13.4894 3144.34
13.5128 2862.29
13.5628 2608.38
13.5634 2605.53
13.5963 2371.81
13.6252 2159.06
13.6802 1965.39
13.6808 1963.65
13.7327 1789.09
13.787 1628.6
13.7998 1581.57
13.8234 1482.51
13.8561 1349.53
13.9199 1245.39
13.9322 1228.47
14.0133 1118.28
14.041 1069.77
14.0672 1017.97
14.1031 1000
14.1406 962.227
14.1631 944.681
14.1847 925.881
14.2158 890.908
14.2551 857.256
14.2864 837.393
14.3044 824.875
14.3253 793.717
14.3318 763.736
14.3396 734.887
14.3651 707.128
14.4107 685.16
14.4209 680.418
14.4591 654.717
14.4907 629.986
14.5361 611.61
14.5495 606.19
14.605 583.292
14.6625 563.84
14.6702 561.26
14.7095 540.059
14.7297 519.66
14.7568 500.031
14.7901 489.152
14.8151 481.143
14.8715 462.969
14.9188 449.749
14.9335 445.481
14.9719 428.654
15.0149 412.463
15.0486 404.054
15.0776 396.883
15.1247 381.891
15.1795 367.993
15.1818 367.466
15.2494 353.586
15.3116 342.818
15.3259 340.23
15.3746 327.379
15.433 315.012
15.4448 313.449
15.5254 303.114
15.5792 295.286
15.5994 291.664
15.6376 280.647
15.6866 270.046
15.7148 265.876
15.7532 259.846
15.7832 250.031
15.7892 240.586
15.7897 231.499
15.7901 222.754
15.792 214.34
15.7952 206.244
15.7982 198.454
15.8035 190.957
15.8139 183.744
15.8242 176.804
15.8288 170.125
15.828 163.699
15.8192 157.516
15.8003 151.566
15.7824 145.841
15.7782 140.332
15.788 135.031
15.8035 129.931
15.8126 125.023
15.8156 120.301
15.8174 115.756
15.8196 111.384
15.825 107.177
15.8337 103.128
15.8373 99.2329
15.8325 95.4846
15.825 91.8778
15.8225 88.4073
15.8282 85.0679
15.8473 81.8547
15.8515 81.4078
15.894 78.7628
15.9185 75.7877
15.9227 72.925
15.9289 70.1704
15.9642 67.5198
15.9894 66.7026
16.0516 64.9694
16.1149 62.5153
16.1285 60.9434
16.1354 60.154
16.1685 57.8818
16.2021 55.6954
16.2593 53.5916
16.2689 53.3918
16.3701 51.5673
16.4104 50.4871
16.4427 49.6195
16.5215 47.7452
16.5532 46.9397
16.6008 45.9417
16.6972 44.536
16.7263 44.2064
16.8226 42.5366
16.8425 42.3698
16.989 40.9861
16.9931 40.9298
17.0631 39.3838
17.1369 37.9457
17.1419 37.8962
17.286 37.0975
17.4364 36.4928
17.4409 36.4647
17.5315 35.0873
17.5881 34.5811
17.69 33.762
17.7411 33.5011
17.8955 33.0181
18.0512 32.5531
18.0714 32.4867
18.1186 31.2596
18.1978 30.0788
18.2082 30.0213
18.3666 29.6286
18.5265 29.474
18.6876 29.1557
18.7443 28.9427
18.8502 28.347
18.967 27.8494
19.0143 27.3184
19.0617 26.7975
19.1797 26.3271
19.2883 25.7852
19.3466 25.5992
19.5149 25.3416
19.6847 25.2506
19.856 25.0284
19.9422 24.8113
20.0287 24.5961
20.203 24.3832
20.3788 24.3382
20.5561 24.2932
20.7349 24.0829
20.8249 23.8741
20.9153 23.667
21.0973 23.4622
21.2809 23.4188
21.466 23.3756
21.6528 23.1733
21.7468 22.9723
21.8412 22.773
22.0312 22.576
22.2229 22.5373
22.4163 22.5311
22.6113 22.4925
22.8081 22.2979
22.9071 22.1045
23.0065 21.9128
23.2067 21.7232
23.4086 21.6831
23.6123 21.643
23.8177 21.4557
23.9211 21.2696
24.0249 21.0851
24.234 20.9027
24.4448 20.8669
24.6575 20.8612
24.8721 20.8254
25.0885 20.6452
25.1974 20.4662
25.3067 20.2887
25.5269 20.1132
25.749 20.0788
25.9731 20.0759
26.1991 20.0731
26.427 20.0387
26.6569 19.8654
26.7727 19.6931
26.8889 19.5223
27.1228 19.3534
27.3588 19.3203
27.5969 19.3149
27.837 19.2818
28.0792 19.115
28.2011 18.9492
28.3235 18.7849
28.5699 18.6224
28.8185 18.5905
29.0692 18.5879
29.3222 18.5853
29.5773 18.5535
29.8346 18.393
29.9641 18.2335
30.0942 18.0753
30.3561 17.919
30.6202 17.8883
30.8866 17.8859
31.1553 17.8857
31.4264 17.8833
31.6998 17.8527
31.9757 17.6982
32.1145 17.5447
32.2539 17.3926
32.5345 17.2421
32.8176 17.2126
33.1031 17.2102
33.3911 17.2078
33.6817 17.1783
33.9747 17.0297
34.1222 16.882
34.2703 16.7356
34.5685 16.5909
34.8693 16.5625
35.1727 16.5602
35.4787 16.5601
35.7874 16.5578
36.0987 16.5295
36.4128 16.3865
36.5709 16.2444
36.7297 16.1035
37.0492 15.9642
37.3716 15.9369
37.6967 15.9347
38.0247 15.9345
38.3556 15.9323
38.6893 15.9051
39.0259 15.7675
39.1953 15.6308
39.3655 15.4952
39.708 15.3612
40.0535 15.3349
40.402 15.3328
40.7535 15.3326
41.1081 15.3305
41.4658 15.3043
41.8265 15.1719
42.0081 15.0403
42.1905 14.9099
42.5575 14.7809
42.9278 14.7556
43.3013 14.7536
43.6781 14.7535
44.0581 14.7535
44.4415 14.7535
44.8281 14.7535


==> _datas/alpha_sweep_theo/gneu_ii_full_line_5.dat <==
x y
13.1842 30000
13.1842 27308.9
13.1842 24859.3
13.1842 22629.4
13.1842 20599.5
13.1842 18751.7
13.1842 17069.6
13.1842 15538.4
13.1846 14144.6
13.1901 12875.8
13.2148 11833.5
13.2184 11720.8
13.2665 10669.4
13.2891 9712.37
13.2936 8841.16
13.294 8048.09
13.2944 7326.16
13.2999 6668.99
13.3276 6070.77
13.3298 6046.22
13.3778 5526.21
13.4013 5030.5
13.4114 4579.25
13.4397 4168.49
13.4458 4123.44
13.4922 3794.57
13.5169 3454.19
13.527 3144.34
13.5543 2862.29
13.5628 2817.7
13.6061 2605.53
13.6357 2371.81
13.6676 2159.06
13.6808 2111.01
13.7252 1965.39
13.7767 1789.09
13.7998 1720.92
13.8337 1628.6
13.8651 1482.51
13.9012 1349.53
13.9199 1318.16
13.9835 1228.47
14.041 1149.83
14.0646 1118.28
14.1116 1017.97
14.1483 1000
14.1631 985.59
14.1902 962.227
14.2279 925.881
14.2577 890.908
14.2864 868.223
14.303 857.256
14.3468 824.875
14.3652 793.717
14.3723 763.736
14.382 734.887
14.4107 707.747
14.4116 707.128
14.4684 680.418
14.5036 654.717
14.5361 631.229
14.5383 629.986
14.596 606.19
14.6513 583.292
14.6625 579.457
14.716 561.26
14.7524 540.059
14.7745 519.66
14.7901 509.595
14.8092 500.031
14.8652 481.143
14.9188 464.042
14.9229 462.969
14.9814 445.481
15.017 428.654
15.0486 417.7
15.0689 412.463
15.1282 396.883
15.1749 381.891
15.1795 380.705
15.2351 367.466
15.3015 353.586
15.3116 351.813
15.3747 340.23
15.4232 327.379
15.4448 322.922
15.4964 315.012
15.5792 304.11
15.5868 303.114
15.6481 291.664
15.6842 280.647
15.7148 274.488
15.7421 270.046
15.8037 259.846
15.8313 250.031
15.8368 240.586
15.8373 231.499
15.8379 222.754
15.8405 214.34
15.8452 206.244
15.8492 198.454
15.8515 195.712
15.8567 190.957
15.8719 183.744
15.8877 176.804
15.8958 170.125
15.8964 163.699
15.89 157.516
15.8746 151.566
15.8596 145.841
15.8618 140.332
15.8868 135.031
15.9162 129.931
15.9309 125.023
15.9392 120.301
15.9507 115.756
15.9631 111.384
15.9842 107.177
15.9894 106.482
16.031 103.128
16.0576 99.2329
16.0662 95.4846
16.0742 91.8778
16.1031 88.4073
16.1285 86.9702
16.1685 85.0679
16.2371 81.8547
16.2689 80.8018
16.3426 78.7628
16.4104 77.1544
16.4684 75.7877
16.5394 72.925
16.5532 71.5223
16.5668 70.1704
16.6334 67.5198
16.6972 65.9004
16.7326 64.9694
16.8083 62.5153
16.8425 61.7533
16.9361 60.154
16.989 59.3707
17.0929 57.8818
17.1369 56.8636
17.1962 55.6954
17.286 54.6344
17.3775 53.5916
17.4364 52.588
17.5005 51.5673
17.5881 50.8074
17.7411 49.6944
17.7477 49.6195
17.8895 47.7452
17.8955 47.6804
18.0512 46.7311
18.2082 45.9967
18.2161 45.9417
18.3468 44.2064
18.3666 44.0629
18.5265 43.0732
18.6077 42.5366
18.6876 42.0721
18.8502 41.0461
18.863 40.9298
19.01 39.3838
19.0143 39.3497
19.1797 38.7352
19.3466 38.5691
19.5149 38.2233
19.5906 37.8962
19.6847 37.4721
19.856 36.5681
19.8694 36.4647
20.0243 35.0873
20.0287 35.0569
20.203 34.5095
20.3788 34.3616
20.5561 34.0575
20.6452 33.762
20.7349 33.4676
20.9153 33.1522
21.0973 32.9581
21.2809 32.6282
21.3729 32.4867
21.466 32.0849
21.6528 31.4897
21.678 31.2596
21.8412 30.7024
21.9644 30.0788
22.0312 29.8617
22.2229 29.5613
22.4163 29.4552
22.6113 29.196
22.7095 28.9427
22.8081 28.6916
23.0065 28.4435
23.2067 28.3947
23.4086 28.3869
23.6123 28.3382
23.8177 28.0931
23.9211 27.8494
24.0249 27.6079
24.234 27.3691
24.4448 27.3221
24.6575 27.3146
24.8721 27.2678
25.0885 27.0319
25.1974 26.7975
25.3067 26.5651
25.5269 26.3353
25.749 26.2901
25.9731 26.2829
26.1991 26.2378
26.427 26.0108
26.5417 25.7852
26.6569 25.5616
26.8889 25.3405
27.1228 25.297
27.3588 25.2901
27.5969 25.2467
27.837 25.0283
27.9578 24.8113
28.0792 24.5961
28.3235 24.3833
28.5699 24.3416
28.8185 24.3382
29.0692 24.3347
29.3222 24.2931
29.5773 24.0829
29.7057 23.8741
29.8346 23.667
30.0942 23.4623
30.3561 23.4221
30.6202 23.4188
30.8866 23.4155
31.1553 23.3755
31.4264 23.1733
31.5628 22.9723
31.6998 22.773
31.9757 22.576
32.2539 22.5374
32.5345 22.5342
32.8176 22.531
33.1031 22.4925
33.3911 22.2979
33.5361 22.1045
33.6817 21.9128
33.9747 21.7233
34.2703 21.6861
34.5685 21.6831
34.8693 21.683
35.1727 21.68
35.4787 21.6429
35.7874 21.4557
35.9427 21.2696
36.0987 21.0851
36.4128 20.9027
36.7297 20.867
37.0492 20.864
37.3716 20.8611
37.6967 20.8254
38.0247 20.6452
38.1898 20.4662
38.3556 20.2887
38.6893 20.1132
39.0259 20.0788
39.3655 20.076
39.708 20.0758
40.0535 20.0731
40.402 20.0387
40.7535 19.8654
40.9304 19.6931
41.1081 19.5223
41.4658 19.3534
41.8265 19.3203
42.1905 19.3177
42.5575 19.3175
42.9278 19.3149
43.3013 19.2818
43.6781 19.115
43.8677 18.9492
44.0581 18.7849
44.4415 18.6224
44.8281 18.5905


==> _datas/alpha_sweep_theo/gneu_ii_full_line_6.dat <==
x y
13.2246 30000
13.2246 27308.9
13.2246 24859.3
13.2246 22629.4
13.2246 20599.5
13.2246 18751.7
13.2246 17069.6
13.2246 15538.4
13.2253 14144.6
13.2338 12875.8
13.2667 11720.8
13.3075 10669.4
13.3265 9712.37
13.3298 8966.94
13.3307 8841.16
13.3312 8048.09
13.332 7326.16
13.3413 6668.99
13.3765 6070.77
13.4188 5526.21
13.4387 5030.5
13.4458 4709.33
13.4505 4579.25
13.4889 4168.49
13.5339 3794.57
13.5547 3454.19
13.5628 3205.44
13.566 3144.34
13.6038 2862.29
13.6489 2605.53
13.6753 2371.81
13.6808 2334.94
13.7178 2159.06
13.7702 1965.39
13.7998 1861.39
13.8274 1789.09
13.8794 1628.6
13.9069 1482.51
13.9199 1435.19
13.9547 1349.53
14.0349 1228.47
14.041 1219.97
14.1148 1118.28
14.1561 1017.97
14.1631 1014.52
14.2021 1000
14.2402 962.227
14.2713 925.881
14.2864 907.496
14.3054 890.908
14.3528 857.256
14.3894 824.875
14.4052 793.717
14.4107 772.339
14.4147 763.736
14.4343 734.887
14.4707 707.128
14.5161 680.418
14.5361 664.758
14.5559 654.717
14.596 629.986
14.6426 606.19
14.6625 597.854
14.7059 583.292
14.762 561.26
14.7901 543.539
14.7983 540.059
14.8307 519.66
14.8662 500.031
14.9155 481.143
14.9188 480.074
14.9833 462.969
15.0295 445.481
15.0486 435.85
15.0695 428.654
15.1287 412.463
15.179 396.883
15.1795 396.724
15.238 381.891
15.2886 367.466
15.3116 362.593
15.361 353.586
15.4237 340.23
15.4448 334.554
15.4836 327.379
15.5609 315.012
15.5792 312.569
15.6501 303.114
15.697 291.664
15.7148 285.967
15.7377 280.647
15.7989 270.046
15.8515 260.422
15.8557 259.846
15.8883 250.031
15.894 240.586
15.8945 231.499
15.8955 222.754
15.8999 214.34
15.9076 206.244
15.9138 198.454
15.9216 190.957
15.9376 183.744
15.9567 176.804
15.9677 170.125
15.9703 163.699
15.9695 157.516
15.9678 151.566
15.972 145.841
15.9893 140.332
15.9894 140.313
16.0358 135.031
16.0737 129.931
16.0938 125.023
16.1169 120.301
16.1285 118.937
16.1676 115.756
16.2308 111.384
16.2689 109.018
16.3023 107.177
16.3457 103.128
16.3833 99.2329
16.4104 97.5681
16.4502 95.4846
16.5152 91.8778
16.5532 90.1429
16.5928 88.4073
16.6646 85.0679
16.6972 84.0772
16.798 81.8547
16.8425 81.1336
16.989 79.4763
17.0353 78.7628
17.1369 76.7067
17.1716 75.7877
17.2509 72.925
17.286 72.048
17.3878 70.1704
17.4364 69.4961
17.5881 67.6866
17.5978 67.5198
17.7026 64.9694
17.7411 64.1685
17.8468 62.5153
17.8955 61.955
18.0512 60.7161
18.1053 60.154
18.2082 59.0117
18.3183 57.8818
18.3666 57.4448
18.5265 56.7306
18.6876 55.7532
18.6926 55.6954
18.8452 53.5916
18.8502 53.5358
19.0143 52.6135
19.1797 51.9595
19.2303 51.5673
19.3466 50.5798
19.4567 49.6195
19.5149 49.163
19.6847 48.2536
19.7778 47.7452
19.856 47.3356
20.0287 46.9122
20.203 46.711
20.3788 45.983
20.3835 45.9417
20.5513 44.2064
20.5561 44.1667
20.7349 43.4783
20.9153 43.292
21.0973 42.9088
21.1883 42.5366
21.2809 42.1617
21.466 41.7225
21.6528 41.2392
21.7099 40.9298
21.8412 40.1495
21.974 39.3838
22.0312 39.0938
22.2229 38.7071
22.4163 38.6329
22.6113 38.5614
22.8081 38.2277
22.9071 37.8962
23.0065 37.5674
23.2067 37.2401
23.4086 37.1466
23.6123 36.9816
23.8177 36.502
23.8268 36.4647
24.0143 35.0873
24.0249 35.0456
24.234 34.5267
24.4448 34.0793
24.5532 33.762
24.6575 33.4699
24.8721 33.1797
25.0885 33.1228
25.3067 33.1137
25.5269 33.0569
25.749 32.7709
25.8608 32.4867
25.9731 32.205
26.1991 31.9264
26.427 31.8716
26.6569 31.8627
26.8889 31.808
27.1228 31.533
27.2406 31.2596
27.3588 30.9885
27.5969 30.7204
27.837 30.6677
28.0792 30.6592
28.3235 30.6066
28.5699 30.3419
28.6939 30.0788
28.8185 29.818
29.0692 29.56
29.3222 29.5094
29.5773 29.5051
29.8346 29.5009
30.0942 29.4505
30.3561 29.1958
30.4878 28.9427
30.6202 28.6916
30.8866 28.4434
31.1553 28.3947
31.4264 28.3906
31.6998 28.3866
31.9757 28.338
32.2539 28.093
32.3939 27.8494
32.5345 27.6079
32.8176 27.3691
33.1031 27.3222
33.3911 27.3183
33.6817 27.3143
33.9747 27.2676
34.2703 27.0318
34.4191 26.7975
34.5685 26.5651
34.8693 26.3352
35.1727 26.2901
35.4787 26.2864
35.7874 26.2826
36.0987 26.2376
36.4128 26.0107
36.5709 25.7852
36.7297 25.5616
37.0492 25.3405
37.3716 25.2971
37.6967 25.2936
38.0247 25.2933
38.3556 25.2898
38.6893 25.2466
39.0259 25.0282
39.1953 24.8113
39.3655 24.5961
39.708 24.3833
40.0535 24.3415
40.402 24.3381
40.7535 24.3379
41.1081 24.3346
41.4658 24.2929
41.8265 24.0829
42.0081 23.8741
42.1905 23.667
42.5575 23.4623
42.9278 23.4221
43.3013 23.4188
43.6781 23.4187
44.0581 23.4187
44.4415 23.4187
44.8281 23.4187


==> _datas/alpha_sweep_theo/gneu_ii_full_line_7.dat <==
x y
13.2808 30000
13.2808 27308.9
13.2808 24859.3
13.2808 22629.4
13.2808 20599.5
13.2808 18751.7
13.2808 17069.6
13.2808 15538.4
13.2814 14144.6
13.2883 12875.8
13.3152 11720.8
13.3298 11291.9
13.3637 10669.4
13.3854 9712.37
13.3893 8841.16
13.3896 8048.09
13.3902 7326.16
13.3977 6668.99
13.426 6070.77
13.4458 5772.27
13.4726 5526.21
13.4967 5030.5
13.5088 4579.25
13.5396 4168.49
13.5628 3941.85
13.5875 3794.57
13.6131 3454.19
13.6253 3144.34
13.6556 2862.29
13.6808 2692.08
13.7022 2605.53
13.7365 2371.81
13.7719 2159.06
13.7998 2040.97
13.8285 1965.39
13.8855 1789.09
13.9199 1654.15
13.9306 1628.6
13.9689 1482.51
14.0142 1349.53
14.041 1307.51
14.1069 1228.47
14.1631 1124.02
14.1674 1118.28
14.2228 1017.97
14.2602 1000
14.2864 967.713
14.2942 962.227
14.3348 925.881
14.3655 890.908
14.4027 857.256
14.4107 849.28
14.4494 824.875
14.4693 793.717
14.4854 763.736
14.5067 734.887
14.5301 707.128
14.5361 703.147
14.5894 680.418
14.6289 654.717
14.654 629.986
14.6625 625.049
14.7087 606.19
14.7633 583.292
14.7901 571.185
14.8235 561.26
14.8655 540.059
14.893 519.66
14.9188 503.187
14.9285 500.031
14.9943 481.143
15.0439 462.969
15.0486 460.955
15.0991 445.481
15.1389 428.654
15.1795 415.775
15.2003 412.463
15.264 396.883
15.3027 381.891
15.3116 379.048
15.3626 367.466
15.4226 353.586
15.4448 348.349
15.4939 340.23
15.5535 327.379
15.5792 323.138
15.6496 315.012
15.7137 303.114
15.7148 302.812
15.7673 291.664
15.8045 280.647
15.8515 271.103
15.8605 270.046
15.9305 259.846
15.9517 250.031
15.9554 240.586
15.9558 231.499
15.957 222.754
15.9625 214.34
15.9721 206.244
15.9792 198.454
15.9868 190.957
15.9894 189.794
16.0164 183.744
16.0536 176.804
16.0744 170.125
16.084 163.699
16.0963 157.516
16.1183 151.566
16.1285 149.833
16.166 145.841
16.2116 140.332
16.2547 135.031
16.2689 133.465
16.3103 129.931
16.349 125.023
16.3948 120.301
16.4104 119.405
16.4931 115.756
16.5532 113.564
16.6182 111.384
16.6972 108.393
16.728 107.177
16.8064 103.128
16.8425 101.736
16.9188 99.2329
16.989 97.3319
17.0624 95.4846
17.1369 93.6534
17.2111 91.8778
17.286 90.1237
17.3609 88.4073
17.4364 86.7211
17.512 85.0679
17.5881 83.4443
17.6643 81.8547
17.7411 80.2925
17.8189 78.7628
17.8955 77.3418
17.998 75.7877
18.0512 75.0869
18.2082 73.6005
18.2619 72.925
18.3666 71.4578
18.4464 70.1704
18.5265 68.9105
18.6397 67.5198
18.6876 67.0208
18.8502 66.2936
19.0143 65.7482
19.1024 64.9694
19.1797 63.721
19.257 62.5153
19.3466 61.7722
19.5149 61.3718
19.6847 61.1548
19.856 60.2047
19.8604 60.154
20.024 57.8818
20.0287 57.8297
20.203 56.9325
20.3788 56.7324
20.5561 56.3637
20.6515 55.6954
20.7349 54.6316
20.8185 53.5916
20.9153 52.9548
21.0973 52.6114
21.2809 52.4265
21.466 51.6132
21.471 51.5673
21.6478 49.6195
21.6528 49.5749
21.8412 48.8022
22.0312 48.5929
22.2229 48.163
22.3194 47.7452
22.4163 47.331
22.6113 46.9209
22.8081 46.8352
23.0065 46.7873
23.2067 46.5844
23.4086 45.9869
23.4173 45.9417
23.6032 44.2064
23.6123 44.161
23.8177 43.5818
24.0249 43.3191
24.234 42.9108
24.3394 42.5366
24.4448 42.168
24.6575 41.8029
24.8721 41.7307
25.0885 41.7168
25.3067 41.6392
25.5269 41.2292
25.5933 40.9298
25.749 40.1489
25.9048 39.3838
25.9731 39.0883
26.1991 38.6355
26.427 38.233
26.5425 37.8962
26.6569 37.5677
26.8889 37.2427
27.1228 37.1788
27.3588 37.1685
27.5969 37.1043
27.837 36.7824
27.9577 36.4647
28.0792 36.1483
28.3235 35.8357
28.5699 35.7742
28.8185 35.7643
29.0692 35.7025
29.3222 35.3929
29.4493 35.0873
29.5773 34.7829
29.8346 34.4821
30.0942 34.4231
30.3561 34.4182
30.6202 34.4128
30.8866 34.3522
31.1553 34.0544
31.2904 33.762
31.4264 33.4689
31.6998 33.1796
31.9757 33.1229
32.2539 33.1181
32.5345 33.113
32.8176 33.0547
33.1031 32.7681
33.2466 32.4867
33.3911 32.2047
33.6817 31.9263
33.9747 31.8717
34.2703 31.8671
34.5685 31.8622
34.8693 31.8061
35.1727 31.5303
35.3251 31.2596
35.4787 30.9883
35.7874 30.7204
36.0987 30.6678
36.4128 30.6636
36.7297 30.6629
37.0492 30.657
37.3716 30.6022
37.6967 30.3385
37.8601 30.0788
38.0247 29.8177
38.3556 29.56
38.6893 29.5094
39.0259 29.5052
39.3655 29.5006
39.708 29.4487
40.0535 29.1933
40.2271 28.9427
40.402 28.6914
40.7535 28.4434
41.1081 28.3948
41.4658 28.3909
41.8265 28.3906
42.1905 28.3863
42.5575 28.3363
42.9278 28.0906
43.1139 27.8494
43.3013 27.6077
43.6781 27.369
44.0581 27.3222
44.4415 27.3185
44.8281 27.3184


==> _datas/alpha_sweep_theo/gneu_ii_full_line_8.dat <==
x y
13.3571 30000
13.3571 27308.9
13.3571 24859.3
13.3571 22629.4
13.3571 20599.5
13.3571 18751.7
13.3571 17069.6
13.3571 15538.4
13.3585 14144.6
13.3735 12875.8
13.412 11720.8
13.4383 10669.4
13.4458 9823.3
13.4492 9712.37
13.4551 8841.16
13.4556 8048.09
13.4575 7326.16
13.4763 6668.99
13.5218 6070.77
13.5505 5526.21
13.5598 5030.5
13.5628 4856.68
13.5807 4579.25
13.6357 4168.49
13.6676 3794.57
13.6774 3454.19
13.6808 3317.73
13.697 3144.34
13.7523 2862.29
13.7855 2605.53
13.7998 2399.18
13.8059 2371.81
13.8702 2159.06
13.912 1965.39
13.9199 1931.12
13.9844 1789.09
14.0225 1628.6
14.0402 1482.51
14.041 1479.9
14.1227 1349.53
14.1631 1285.07
14.2124 1228.47
14.2674 1118.28
14.2864 1053.15
14.312 1017.97
14.3676 1000
14.3953 962.227
14.4092 925.881
14.4107 923.269
14.4592 890.908
14.5056 857.256
14.527 824.875
14.5361 798.47
14.5425 793.717
14.6187 763.736
14.6625 744.618
14.6922 734.887
14.6777 707.128
14.7183 680.418
14.7626 654.717
14.771 629.986
14.7894 606.19
14.7901 605.818
14.8694 583.292
14.9095 561.26
14.9188 553.996
14.9707 540.059
15.0236 519.66
15.0486 501.208
15.0518 500.031
15.119 481.143
15.1645 462.969
15.1795 449.934
15.1924 445.481
15.2763 428.654
15.3116 421.307
15.3697 412.463
15.4043 396.883
15.4298 381.891
15.4448 373.524
15.4667 367.466
15.5371 353.586
15.5792 340.854
15.5838 340.23
15.6873 327.379
15.7148 323.359
15.7862 315.012
15.8323 303.114
15.85 291.664
15.8515 291.031
15.913 280.647
15.9752 270.046
15.9894 266.294
16.0385 259.846
16.0628 250.031
16.0669 240.586
16.0674 231.499
16.0703 222.754
16.0824 214.34
16.1003 206.244
16.111 198.454
16.1202 190.957
16.1285 188.456
16.164 183.744
16.2174 176.804
16.2423 170.125
16.2657 163.699
16.2689 163.195
16.3276 157.516
16.3881 151.566
16.4104 149.57
16.4613 145.841
16.5231 140.332
16.5532 138.036
16.5983 135.031
16.6635 129.931
16.6972 127.613
16.7394 125.023
16.8129 120.301
16.8425 119.005
16.9281 115.756
16.989 113.761
17.0692 111.384
17.1369 109.44
17.2369 107.177
17.286 106.21
17.4364 104.094
17.4881 103.128
17.5881 101.058
17.6637 99.2329
17.7411 97.343
17.8183 95.4846
17.8955 93.6677
17.9733 91.8778
18.0512 90.1312
18.1306 88.4073
18.2082 86.818
18.3129 85.0679
18.3666 84.2918
18.5265 82.728
18.6136 81.8547
18.6876 81.139
18.8502 80.2205
19.0143 78.8127
19.0172 78.7628
19.1378 75.7877
19.1797 74.8698
19.3027 72.925
19.3466 72.442
19.5149 71.6746
19.6847 71.4086
19.856 70.6919
19.9078 70.1704
20.0287 68.8385
20.1509 67.5198
20.203 67.0291
20.3788 66.3517
20.5561 66.115
20.7349 65.4522
20.7891 64.9694
20.9153 63.7361
21.0429 62.5153
21.0973 62.0606
21.2809 61.4337
21.466 61.2145
21.6528 60.6007
21.7093 60.154
21.8412 59.008
21.9741 57.8818
22.0312 57.4561
22.2229 56.8874
22.4163 56.7746
22.6113 56.6202
22.8081 55.7452
22.8134 55.6954
23.0013 53.5916
23.0065 53.5454
23.2067 52.7269
23.4086 52.5841
23.6123 52.4817
23.8177 52.0244
23.9221 51.5673
24.0249 51.1253
24.234 50.6787
24.4448 50.591
24.6575 50.5738
24.8721 50.4432
25.0885 49.6639
25.0943 49.6195
25.301 47.7452
25.3067 47.7039
25.5269 46.9724
25.749 46.8476
25.9731 46.8291
26.1991 46.7481
26.427 46.3437
26.5417 45.9417
26.6569 45.5433
26.8889 45.1493
27.1228 45.0718
27.3588 45.0566
27.5969 44.9402
27.837 44.2459
27.8434 44.2064
28.0727 42.5366
28.0792 42.499
28.3235 41.8427
28.5699 41.7343
28.8185 41.7201
29.0692 41.6485
29.3222 41.2883
29.4496 40.9298
29.5773 40.5765
29.8346 40.2246
30.0942 40.1552
30.3561 40.1441
30.6202 40.0753
30.8866 39.7288
31.0209 39.3838
31.1553 39.0456
31.4264 38.7071
31.6998 38.639
31.9757 38.6331
32.2539 38.6276
32.5345 38.5616
32.8176 38.2281
32.9602 37.8962
33.1031 37.5708
33.3911 37.245
33.6817 37.1795
33.9747 37.1738
34.2703 37.1685
34.5685 37.105
34.8693 36.7841
35.0208 36.4647
35.1727 36.1516
35.4787 35.8382
35.7874 35.7752
36.0987 35.7697
36.4128 35.7646
36.7297 35.7034
37.0492 35.3947
37.2103 35.0873
37.3716 34.7871
37.6967 34.4873
38.0247 34.4256
38.3556 34.4191
38.6893 34.4184
39.0259 34.4136
39.3655 34.3548
39.708 34.0577
39.8806 33.762
40.0535 33.4721
40.402 33.1819
40.7535 33.1235
41.1081 33.1186
41.4658 33.1183
41.8265 33.1137
42.1905 33.0571
42.5575 32.7713
42.7425 32.4867
42.9278 32.2078
43.3013 31.9285
43.6781 31.8724
44.0581 31.8676
44.4415 31.8674
44.8281 31.8674


==> _datas/alpha_sweep_theo_neg/als_fill_1.dat <==
x y
8042.07 0.01
8176.85 0.01
8313.9 0.01
8453.24 0.01
8594.92 0.01
8594.92 0.0101394
8594.92 0.0102807
8594.92 0.010424
8594.92 0.0105693
8594.92 0.0107167
8594.92 0.0108661
8594.92 0.0110175
8594.92 0.0111711
8594.92 0.0113268
8594.92 0.0114847
8594.92 0.0116448
8594.92 0.0118071
8594.92 0.0119717
8594.92 0.0121386
8594.92 0.0123078
8594.92 0.0124794
8594.92 0.0126533
8594.92 0.0128297
8594.92 0.0130085
8594.92 0.0131899
8594.92 0.0133737
8594.92 0.0135602
8594.92 0.0137492
8594.92 0.0139408
8594.92 0.0141352
8594.92 0.0143322
8594.92 0.014532
8594.92 0.0147345
8594.92 0.0149399
8594.92 0.0151482
8594.92 0.0153593
8594.92 0.0155734
8594.92 0.0157905
8594.92 0.0160106
8594.92 0.0162338
8594.92 0.0164601
8594.92 0.0166896
8594.92 0.0169222
8594.92 0.0171581
8594.92 0.0173973
8594.92 0.0176398
8594.92 0.0178857
8594.92 0.018135
8594.92 0.0183878
8594.92 0.0186441
8594.92 0.018904
8594.92 0.0191675
8594.92 0.0194347
8594.92 0.0197056
8594.92 0.0199803
8594.92 0.0202588
8594.92 0.0205412
8594.92 0.0208275
8594.92 0.0211178
8594.92 0.0214122
8594.92 0.0217107
8594.92 0.0220133
8594.92 0.0223202
8594.92 0.0226313
8594.92 0.0229468
8594.92 0.0232666
8594.92 0.023591
8594.92 0.0239198
8594.92 0.0242532
8594.92 0.0245913
8594.92 0.0249341
8594.92 0.0252817
8594.92 0.0256341
8594.92 0.0259914
8594.92 0.0263537
8594.92 0.0267211
8594.92 0.0270935
8594.92 0.0274712
8594.92 0.0278541
8594.92 0.0282424
8594.92 0.0286361
8594.92 0.0290353
8594.92 0.02944
8594.92 0.0298504
8594.92 0.0302665
8594.92 0.0306884
8594.92 0.0311162
8594.92 0.0315499
8594.92 0.0319897
8594.92 0.0324356
8594.92 0.0328877
8594.92 0.0333462
8594.92 0.033811
8594.92 0.0342823
8594.92 0.0347602
8594.92 0.0352447
8594.92 0.035736
8594.92 0.0362342
8594.92 0.0367392
8594.92 0.0372514
8594.92 0.0377706
8594.92 0.0382971
8594.92 0.038831
8594.92 0.0393723
8594.92 0.0399211
8594.92 0.0404776
8594.92 0.0410418
8594.92 0.0416139
8594.92 0.042194
8594.92 0.0427821
8594.92 0.0433785
8594.92 0.0439832
8594.92 0.0445963
8594.92 0.0452179
8594.92 0.0458482
8594.92 0.0464873
8594.92 0.0471353
8594.92 0.0477924
8594.92 0.0484586
8594.92 0.0491341
8594.92 0.049819
8594.92 0.0505134
8594.92 0.0512176
8594.92 0.0519315
8594.92 0.0526554
8594.92 0.0533894
8594.92 0.0541336
8594.92 0.0548882
8594.92 0.0556533
8594.92 0.0564291
8594.92 0.0572157
8594.92 0.0580132
8594.92 0.0588219
8594.92 0.0596418
8594.92 0.0604732
8594.92 0.0613162
8594.92 0.0621709
8594.92 0.0630375
8594.92 0.0639162
8594.92 0.0648072
8594.92 0.0657106
8594.92 0.0666265
8594.92 0.0675553
8594.92 0.068497
8594.92 0.0694518
8594.92 0.0704199
8594.92 0.0714015
8594.92 0.0723968
8594.92 0.073406
8594.92 0.0744292
8594.92 0.0754667
8594.92 0.0765187
8594.92 0.0775853
8594.92 0.0786668
8594.92 0.0797634
8594.92 0.0808752
8594.92 0.0820026
8594.92 0.0831457
8594.92 0.0843047
8594.92 0.0854798
8594.92 0.0866714
8594.92 0.0878795
8594.92 0.0891045
8594.92 0.0903466
8594.92 0.091606
8594.92 0.0928829
8594.92 0.0941777
8594.92 0.0954904
8594.92 0.0968215
8594.92 0.0981712
8594.92 0.0995396
8594.92 0.100927
8594.92 0.102334
8594.92 0.103761
8594.92 0.105207
8594.92 0.106673
8594.92 0.10816
8594.92 0.109668
8594.92 0.111197
8594.92 0.112747
8594.92 0.114318
8594.92 0.115912
8594.92 0.117528
8594.92 0.119166
8594.92 0.120827
8594.92 0.122511
8594.92 0.124219
8594.92 0.125951
8594.92 0.127706
8594.92 0.129486
8594.92 0.131291
8594.92 0.133122
8594.92 0.134977
8594.92 0.136859
8594.92 0.138766
8594.92 0.140701
8594.92 0.142662
8594.92 0.144651
8594.92 0.146667
8594.92 0.148712
8594.92 0.150785
8594.92 0.152886
8594.92 0.155018
8594.92 0.157178
8594.92 0.159369
8594.92 0.161591
8594.92 0.163843
8594.92 0.166127
8594.92 0.168443
8594.92 0.170791
8594.92 0.173172
8594.92 0.175586
8594.92 0.178033
8594.92 0.180515
8594.92 0.183031
8594.92 0.185583
8594.92 0.188169
8594.92 0.190792
8594.92 0.193452
8594.92 0.196149
8594.92 0.198883
8594.92 0.201655
8594.92 0.204466
8594.92 0.207316
8594.92 0.210206
8594.92 0.213136
8594.92 0.216107
8594.92 0.21912
8594.92 0.222174
8594.92 0.225271
8594.92 0.228411
8594.92 0.231595
8594.92 0.234823
8594.92 0.238097
8594.92 0.241416
8594.92 0.244781
8594.92 0.248193
8594.92 0.251653
8594.92 0.255161
8594.92 0.258717
8594.92 0.262324
8594.92 0.26598
8594.92 0.269688
8594.92 0.273447
8594.92 0.277259
8594.92 0.281124
8594.92 0.285043
8594.92 0.289016
8594.92 0.293045
8594.92 0.29713
8594.92 0.301271
8594.92 0.305471
8594.92 0.309729
8594.92 0.314047
8594.92 0.318424
8594.92 0.322863
8594.92 0.327363
8594.92 0.331927
8594.92 0.336553
8594.92 0.341245
8594.92 0.346002
8594.92 0.350825
8594.92 0.355715
8594.92 0.360673
8594.92 0.365701
8594.92 0.370799
8594.92 0.375967
8594.92 0.381208
8594.92 0.386522
8594.92 0.39191
8594.92 0.397373
8594.92 0.402912
8594.92 0.408529
8594.92 0.414223
8594.92 0.419997
8594.92 0.425852
8594.92 0.431788
8594.92 0.437807
8594.92 0.44391
8594.92 0.450098
8594.92 0.456372
8594.92 0.462733
8594.92 0.469183
8594.92 0.475724
8594.92 0.482355
8594.92 0.489079
8594.92 0.495896
8594.92 0.502809
8594.92 0.509818
8594.92 0.516924
8594.92 0.52413
8594.92 0.531436
8594.92 0.538844
8594.92 0.546355
8594.92 0.553971
8594.92 0.561693
8594.92 0.569523
8594.92 0.577462
8594.92 0.585511
8594.92 0.593673
8594.92 0.601948
8594.92 0.610339
8594.92 0.618847
8594.92 0.627473
8594.92 0.63622
8594.92 0.645088
8594.92 0.654081
8594.92 0.663198
8594.92 0.672443
8594.92 0.681816
8594.92 0.69132
8594.92 0.700957
8594.92 0.710728
8594.92 0.720635
8594.92 0.73068
8594.92 0.740866
8594.92 0.751193
8594.92 0.761664
8594.92 0.772281
8594.92 0.783047
8594.92 0.793962
8594.92 0.805029
8594.92 0.816251
8594.92 0.827629
8594.92 0.839166
8594.92 0.850863
8594.92 0.862724
8594.92 0.87475
8594.92 0.886943
8594.92 0.899307
8594.92 0.911843
8594.92 0.924553
8594.92 0.937441
8594.92 0.950508
8594.92 0.963758
8594.92 0.977192
8594.92 0.990814
8594.92 1.00463
8594.92 1.01863
8594.92 1.03283
8594.92 1.04723
8594.92 1.06182
8594.92 1.07662
8594.92 1.09163
8594.92 1.10685
8594.92 1.12228
8594.92 1.13792
8594.92 1.15378
8594.92 1.16987
8594.92 1.18617
8594.92 1.20271
8594.92 1.21947
8594.92 1.23647
8594.92 1.25371
8594.92 1.27118
8594.92 1.2889
8594.92 1.30687
8594.92 1.32509
8594.92 1.34356
8594.92 1.36229
8594.92 1.38128
8594.92 1.40053
8594.92 1.42005
8594.92 1.43985
8594.92 1.45992
8594.92 1.48027
8594.92 1.5009
8594.92 1.52183
8594.92 1.54304
8594.92 1.56455
8594.92 1.58636
8594.92 1.60847
8594.92 1.63089
8594.92 1.65362
8594.92 1.67668
8594.92 1.70005
8594.92 1.72374
8594.92 1.74777
8594.92 1.77214
8594.92 1.79684
8594.92 1.82189
8594.92 1.84728
8594.92 1.87303
8594.92 1.89914
8594.92 1.92561
8594.92 1.95246
8594.92 1.97967
8594.92 2.00727
8594.92 2.03525
8594.92 2.06362
8594.92 2.09238
8594.92 2.12155
8594.92 2.15112
8594.92 2.18111
8594.92 2.21151
8594.92 2.24234
8594.92 2.2736
8594.92 2.30529
8594.92 2.33742
8594.92 2.37001
8594.92 2.40304
8594.92 2.43654
8594.92 2.4705
8594.92 2.50494
8594.92 2.53986
8594.92 2.57526
8594.92 2.61116
8594.92 2.64756
8594.92 2.68446
8594.92 2.72188
8594.92 2.75983
8594.92 2.7983
8594.92 2.8373
8594.92 2.87685
8594.92 2.91696
8594.92 2.95762
8594.92 2.99884
8594.92 3.04065
8594.92 3.08303
8594.92 3.12601
8594.92 3.16958
8594.92 3.21376
8594.92 3.25856
8594.92 3.30399
8594.92 3.35004
8594.92 3.39674
8594.92 3.44409
8594.92 3.4921
8594.92 3.54077
8594.92 3.59013
8594.92 3.64017
8594.92 3.69092
8594.92 3.74237
8594.92 3.79453
8594.92 3.84743
8594.92 3.90106
8594.92 3.95544
8594.92 4.01057
8594.92 4.06648
8594.92 4.12316
8594.92 4.18064
8594.92 4.23891
8594.92 4.298
8594.92 4.35791
8594.92 4.41866
8594.92 4.48025
8594.92 4.54271
8594.92 4.60603
8594.92 4.67023
8594.92 4.69013
8453.24 4.68591
8313.9 4.68087
8176.85 4.67501
8079.6 4.67023
8042.07 4.66837
7909.5 4.66108
7779.12 4.65323
7650.89 4.64491
7524.77 4.63621
7400.74 4.62717
7278.74 4.61784
7158.76 4.60825
7131.96 4.60603
7040.75 4.59843
6924.7 4.5885
6810.55 4.57845
6698.28 4.56829
6587.87 4.55804
6479.28 4.5477
6427.91 4.54271
6372.47 4.53728
6267.43 4.52688
6164.12 4.51651
6062.51 4.50616
5962.57 4.49581
5864.29 4.48544
5815.89 4.48025
5767.62 4.47505
5672.55 4.46471
5579.04 4.45442
5487.07 4.44415
5396.63 4.43385
5307.67 4.42351
5266.78 4.41866
5220.18 4.41309
5134.13 4.40266
5049.5 4.39217
4966.26 4.38159
4884.4 4.37087
4803.88 4.35996
4789.2 4.35791
4724.7 4.34888
4646.81 4.33772
4570.22 4.32648
4494.88 4.31514
4420.79 4.30372
4384.32 4.298
4347.92 4.29225
4276.24 4.28088
4205.75 4.26962
4136.43 4.25847
4068.24 4.24743
4016.13 4.23891
4001.18 4.23645
3935.23 4.2256
3870.36 4.21484
3806.56 4.20411
3743.81 4.19332
3682.1 4.18237
3672.63 4.18064
3621.4 4.17124
3561.71 4.15996
3503 4.1485
3445.25 4.13681
3388.46 4.12487
3380.55 4.12316
3332.61 4.11276
3277.67 4.10061
3223.64 4.08843
3170.51 4.07624
3128.62 4.06648
3118.24 4.06404
3066.84 4.05196
3016.29 4.04003
2966.57 4.02819
2917.67 4.01638
2893.99 4.01057
2869.57 4.00454
2822.27 3.99273
2775.75 3.98088
2729.99 3.96891
2684.99 3.95672
2680.37 3.95544
2640.73 3.94434
2597.2 3.93184
2554.39 3.91918
2512.28 3.90632
2495.52 3.90106
2470.87 3.89327
2430.14 3.88019
2390.08 3.86707
2350.69 3.85388
2331.78 3.84743
2311.94 3.84061
2273.83 3.82741
2236.34 3.81426
2199.48 3.80111
2181.32 3.79453
2163.22 3.78793
2127.57 3.77486
2092.5 3.76185
2058 3.74885
2041.04 3.74237
2024.08 3.73583
1990.71 3.7229
1957.9 3.71002
1925.63 3.69712
1910.39 3.69092
1893.88 3.68415
1862.66 3.67122
1831.96 3.65826
1801.76 3.6452
1790.44 3.64017
1772.06 3.63198
1742.85 3.61871
1714.12 3.60534
1685.87 3.59178
1682.5 3.59013
1658.08 3.57807
1630.75 3.56431
1603.86 3.55042
1585.7 3.54077
1577.43 3.53634
1551.42 3.5222
1525.85 3.50798
1500.7 3.49359
1498.14 3.4921
1475.96 3.47905
1451.63 3.46448
1427.7 3.44979
1418.6 3.44409
1404.17 3.43498
1381.02 3.42024
1358.26 3.40552
1344.88 3.39674
1335.87 3.39078
1313.85 3.37619
1292.19 3.36169
1275.1 3.35004
1270.89 3.34715
1249.94 3.33264
1229.34 3.31809
1209.96 3.30399
1209.07 3.30333
1189.14 3.28839
1169.54 3.27328
1151.1 3.25856
1150.26 3.25788
1131.3 3.24229
1112.65 3.22661
1097.77 3.21376
1094.31 3.21075
1076.27 3.19491
1058.53 3.1791
1048.04 3.16958
1041.08 3.16323
1023.92 3.14745
1007.04 3.13167
1001.1 3.12601
990.443 3.11578
974.117 3.09991
958.059 3.0839
957.211 3.08303
942.267 3.06775
926.734 3.05154
916.551 3.04065
911.458 3.03515
896.434 3.01871
881.657 3.00219
878.725 2.99884
867.124 2.98554
852.83 2.96891
843.343 2.95762
838.772 2.95213
824.946 2.93536
811.347 2.91852
810.106 2.91696
797.973 2.90161
784.819 2.8847
778.832 2.87685
771.882 2.86768
759.159 2.8507
749.343 2.8373
746.645 2.83359
734.337 2.81644
722.232 2.79918
721.629 2.7983
710.327 2.78174
698.618 2.76418
695.795 2.75983
687.102 2.74634
675.776 2.72836
671.812 2.72188
664.636 2.71007
653.681 2.69162
649.546 2.68446
642.905 2.67287
632.308 2.65396
628.811 2.64756
621.885 2.63477
611.634 2.61544
609.42 2.61116
601.551 2.59586
591.635 2.57618
591.184 2.57526
581.883 2.55635
573.932 2.53986
572.291 2.53642
562.858 2.51645
557.522 2.50494
553.579 2.49636
544.454 2.47624
541.906 2.4705
535.48 2.45594
527.088 2.43654
526.653 2.43552
517.971 2.41493
513.072 2.40304
509.433 2.39413
501.036 2.37321
499.775 2.37001
492.777 2.35211
487.139 2.33742
484.654 2.33089
476.665 2.30962
475.066 2.30529
468.807 2.28822
463.535 2.2736
461.08 2.26672
453.479 2.24512
452.521 2.24234
446.004 2.2233
442.055 2.21151
438.652 2.20124
432.116 2.18111
431.421 2.17894
424.31 2.15634
422.704 2.15112
417.316 2.1334
413.788 2.12155
410.436 2.11013
405.33 2.09238
403.671 2.08653
397.302 2.06362
397.017 2.06257
390.472 2.03821
389.694 2.03525
384.036 2.01342
382.474 2.00727
377.705 1.98821
375.607 1.97967
371.479 1.96263
369.056 1.95246
365.356 1.93671
362.787 1.92561
359.333 1.9105
356.773 1.89914
353.41 1.88402
351.001 1.87303
347.584 1.85722
345.468 1.84728
341.855 1.83002
340.179 1.82189
336.22 1.80229
335.137 1.79684
330.678 1.77389
330.342 1.77214
325.795 1.74777
325.227 1.74466
321.476 1.72374
319.866 1.71455
317.367 1.70005
314.593 1.68354
313.454 1.67668
309.729 1.65362
309.407 1.65159
306.172 1.63089
304.307 1.61868
302.764 1.60847
299.504 1.58636
299.291 1.58489
296.379 1.56455
294.357 1.55009
293.377 1.54304
290.508 1.52183
289.505 1.51425
287.755 1.5009
285.13 1.48027
284.733 1.47707
282.626 1.45992
280.245 1.43985
280.039 1.43806
277.984 1.42005
275.839 1.40053
275.423 1.39664
273.797 1.38128
271.863 1.36229
270.883 1.35239
270.013 1.34356
268.261 1.32509
266.589 1.30687
266.418 1.30495
264.999 1.2889
263.499 1.27118
262.077 1.25371
262.026 1.25306
260.739 1.23647
259.489 1.21947
258.318 1.20271
257.707 1.19352
257.219 1.18617
256.197 1.16987
255.245 1.15378
254.353 1.13792
253.514 1.12228
253.459 1.12121
252.726 1.10685
251.992 1.09163
251.307 1.07662
250.673 1.06182
250.089 1.04723
249.561 1.03283
249.281 1.02438
249.09 1.01863
248.684 1.00463
248.343 0.990814
248.068 0.977192
247.858 0.963758
247.709 0.950508
247.62 0.937441
247.588 0.924553
247.613 0.911843
247.693 0.899307
247.828 0.886943
248.02 0.87475
248.266 0.862724
248.565 0.850863
248.915 0.839166
249.281 0.828509
249.312 0.827629
249.748 0.816251
250.217 0.805029
250.718 0.793962
251.247 0.783047
251.807 0.772281
252.399 0.761664
253.03 0.751193
253.459 0.744586
253.703 0.740866
254.417 0.73068
255.173 0.720635
255.974 0.710728
256.82 0.700957
257.707 0.691375
257.712 0.69132
258.645 0.681816
259.609 0.672443
260.606 0.663198
261.636 0.654081
262.026 0.650759
262.699 0.645088
263.783 0.63622
264.892 0.627473
266.032 0.618847
266.418 0.616037
267.208 0.610339
268.411 0.601948
269.651 0.593673
270.883 0.585847
270.937 0.585511
272.268 0.577462
273.64 0.569523
275.065 0.561693
275.423 0.559808
276.545 0.553971
278.07 0.546355
279.648 0.538844
280.039 0.537056
281.283 0.531436
282.96 0.52413
284.69 0.516924
284.733 0.516749
286.467 0.509818
288.281 0.502809
289.505 0.498244
290.144 0.495896
292.037 0.489079
293.966 0.482355
294.357 0.481025
295.934 0.475724
297.925 0.469183
299.291 0.464833
299.959 0.462733
302.017 0.456372
304.111 0.450098
304.307 0.449524
306.241 0.44391
308.397 0.437807
309.407 0.435023
310.596 0.431788
312.819 0.425852
314.593 0.421259
315.088 0.419997
317.391 0.414223
319.741 0.408529
319.866 0.408233
322.144 0.402912
324.595 0.397373
325.227 0.395991
327.113 0.39191
329.68 0.386522
330.678 0.384494
332.315 0.381208
334.992 0.375967
336.22 0.373634
337.731 0.370799
340.503 0.365701
341.855 0.363279
343.327 0.360673
346.178 0.355715
347.584 0.353329
349.079 0.350825
352.006 0.346002
353.41 0.343747
354.988 0.341245
358.005 0.336553
359.333 0.334546
361.089 0.331927
364.222 0.327363
365.356 0.32576
367.433 0.322863
370.702 0.318424
371.479 0.317397
374.049 0.314047
377.454 0.309729
377.705 0.309417
380.921 0.305471
384.036 0.301745
384.438 0.301271
387.992 0.29713
390.472 0.294305
391.594 0.293045
395.226 0.289016
397.017 0.287074
398.914 0.285043
402.643 0.281124
403.671 0.28007
406.446 0.277259
410.311 0.273447
410.436 0.273327
414.255 0.269688
417.316 0.266857
418.279 0.26598
422.368 0.262324
424.31 0.260633
426.54 0.258717
430.765 0.255161
431.421 0.25462
435.059 0.251653
438.652 0.248788
439.409 0.248193
443.805 0.244781
446.004 0.243112
448.267 0.241416
452.772 0.238097
453.479 0.237586
457.345 0.234823
461.08 0.232215
461.981 0.231595
466.677 0.228411
468.807 0.227001
471.456 0.225271
476.3 0.222174
476.665 0.221945
481.223 0.21912
484.654 0.217043
486.222 0.216107
491.277 0.213136
492.777 0.212273
496.409 0.210206
501.036 0.207626
501.6 0.207316
506.852 0.204466
509.433 0.203097
512.188 0.201655
517.595 0.198883
517.971 0.198694
523.098 0.196149
526.653 0.194429
528.706 0.193452
534.405 0.190792
535.48 0.190303
540.222 0.188169
544.454 0.186312
546.142 0.185583
552.149 0.183031
553.579 0.182437
558.259 0.180515
562.858 0.178666
564.455 0.178033
570.721 0.175586
572.291 0.174984
577.076 0.173172
581.883 0.171385
583.506 0.170791
589.998 0.168443
591.635 0.167862
596.577 0.166127
601.551 0.164414
603.232 0.163843
609.953 0.161591
611.634 0.161039
616.77 0.159369
621.885 0.15774
623.675 0.157178
630.664 0.155018
632.308 0.15452
637.773 0.152886
642.905 0.151387
645.001 0.150785
652.344 0.148712
653.681 0.148343
659.837 0.146667
664.636 0.145392
667.474 0.144651
675.236 0.142662
675.776 0.142526
683.132 0.140701
687.102 0.139736
691.148 0.138766
698.618 0.137006
699.252 0.136859
707.434 0.134977
710.327 0.134324
715.707 0.133122
722.232 0.131688
724.061 0.131291
732.494 0.129486
734.337 0.1291
741.051 0.127706
746.645 0.12657
749.736 0.125951
758.541 0.124219
759.159 0.1241
767.495 0.122511
771.882 0.121693
776.595 0.120827
784.819 0.119344
785.822 0.119166
795.167 0.117528
797.973 0.117046
804.651 0.115912
811.347 0.114796
814.256 0.114318
823.968 0.112747
824.946 0.112591
833.812 0.111197
838.772 0.110432
843.79 0.109668
852.83 0.108316
853.886 0.10816
864.108 0.106673
867.124 0.106244
874.491 0.105207
881.657 0.104219
885.033 0.103761
895.735 0.102334
896.434 0.102243
906.635 0.100927
911.458 0.10032
917.744 0.0995396
926.734 0.0984478
929.05 0.0981712
940.543 0.0968215
942.267 0.0966233
952.242 0.0954904
958.059 0.0948434
964.131 0.0941777
974.117 0.0931026
976.189 0.0928829
988.401 0.091606
990.443 0.0913964
1000.79 0.0903466
1007.04 0.089724
1013.35 0.0891045
1023.92 0.088083
1026.06 0.0878795
1038.92 0.0866714
1041.08 0.0864714
1051.95 0.0854798
1058.53 0.0848902
1065.15 0.0843047
1076.27 0.083338
1078.52 0.0831457
1092.03 0.0820026
1094.31 0.0818134
1105.73 0.0808752
1112.65 0.0803174
1119.61 0.0797634
1131.3 0.0788488
1133.66 0.0786668
1147.87 0.0775853
1150.26 0.0774063
1162.27 0.0765187
1169.54 0.0759909
1176.86 0.0754667
1189.14 0.0746014
1191.62 0.0744292
1206.56 0.073406
1209.07 0.0732366
1221.69 0.0723968
1229.34 0.0718976
1237.03 0.0714015
1249.94 0.0705833
1252.56 0.0704199
1268.27 0.0694518
1270.89 0.0692931
1284.2 0.068497
1292.19 0.0680286
1300.37 0.0675553
1313.85 0.0667898
1316.77 0.0666265
1333.4 0.0657106
1335.87 0.0655777
1350.34 0.0648072
1358.26 0.0643947
1367.58 0.0639162
1381.02 0.063241
1385.14 0.0630375
1403 0.0621709
1404.17 0.0621153
1421.18 0.0613162
1427.7 0.0610163
1439.67 0.0604732
1451.63 0.0599402
1458.42 0.0596418
1475.96 0.0588833
1477.4 0.0588219
1496.6 0.0580132
1500.7 0.0578434
1516.04 0.0572157
1525.85 0.0568211
1535.73 0.0564291
1551.42 0.0558169
1555.68 0.0556533
1575.9 0.0548882
1577.43 0.0548314
1596.42 0.0541336
1603.86 0.0538655
1617.25 0.0533894
1630.75 0.0529175
1638.35 0.0526554
1658.08 0.0519853
1659.68 0.0519315
1681.25 0.0512176
1685.87 0.0510675
1703.1 0.0505134
1714.12 0.050165
1725.22 0.049819
1742.85 0.0492785
1747.63 0.0491341
1770.35 0.0484586
1772.06 0.0484085
1793.4 0.0477924
1801.76 0.0475557
1816.8 0.0471353
1831.96 0.0467188
1840.5 0.0464873
1862.66 0.0458958
1864.47 0.0458482
1888.71 0.0452179
1893.88 0.0450858
1913.27 0.0445963
1925.63 0.0442898
1938.16 0.0439832
1957.9 0.0435088
1963.41 0.0433785
1989.04 0.0427821
1990.71 0.0427439
2015.13 0.042194
2024.08 0.0419969
2041.71 0.0416139
2058 0.0412672
2068.76 0.0410418
2092.5 0.0405536
2096.25 0.0404776
2124.17 0.0399211
2127.57 0.0398545
2152.53 0.0393723
2163.22 0.0391694
2181.31 0.038831
2199.48 0.0384969
2210.5 0.0382971
2236.34 0.0378363
2240.08 0.0377706
2270.04 0.0372514
2273.83 0.0371869
2300.42 0.0367392
2311.94 0.036549
2331.23 0.0362342
2350.69 0.0359221
2362.45 0.035736
2390.08 0.0353059
2394.07 0.0352447
2426.09 0.0347602
2430.14 0.0347
2458.57 0.0342823
2470.87 0.0341047
2491.49 0.033811
2512.28 0.0335198
2524.86 0.0333462
2554.39 0.0329448
2558.65 0.0328877
2592.88 0.0324356
2597.2 0.0323794
2627.58 0.0319897
2640.73 0.031824
2662.77 0.0315499
2684.99 0.0312782
2698.43 0.0311162
2729.99 0.0307416
2734.55 0.0306884
2771.12 0.0302665
2775.75 0.0302141
2808.22 0.0298504
2822.27 0.0296958
2845.82 0.02944
2869.57 0.0291865
2883.93 0.0290353
2917.67 0.0286858
2922.54 0.0286361
2961.63 0.0282424
2966.57 0.0281935
3001.28 0.0278541
3016.29 0.02771
3041.48 0.0274712
3066.84 0.0272349
3082.24 0.0270935
3118.24 0.0267682
3123.54 0.0267211
3165.42 0.0263537
3170.51 0.0263099
3207.97 0.0259914
3223.64 0.0258608
3251.23 0.0256341
3277.67 0.025421
3295.23 0.0252817
3332.61 0.0249907
3340 0.0249341
3385.55 0.0245913
3388.46 0.0245698
3431.95 0.0242532
3445.25 0.0241582
3479.13 0.0239198
3503 0.0237548
3527.03 0.023591
3561.71 0.0233581
3575.52 0.0232666
3621.4 0.0229668
3624.52 0.0229468
3673.96 0.0226313
3682.1 0.0225801
3723.87 0.0223202
3743.81 0.0221979
3774.28 0.0220133
3806.56 0.0218206
3825.21 0.0217107
3870.36 0.0214485
3876.69 0.0214122
3928.8 0.0211178
3935.23 0.0210821
3981.67 0.0208275
4001.18 0.0207226
4035.4 0.0205412
4068.24 0.0203703
4090.02 0.0202588
4136.43 0.0200256
4145.6 0.0199803
4202.14 0.0197056
4205.75 0.0196884
4259.72 0.0194347
4276.24 0.0193586
4318.29 0.0191675
4347.92 0.0190353
4377.74 0.018904
4420.79 0.0187174
4437.93 0.0186441
4494.88 0.0184039
4498.75 0.0183878
4560.11 0.018135
4570.22 0.0180939
4622.07 0.0178857
4646.81 0.0177877
4684.64 0.0176398
4724.7 0.0174853
4747.84 0.0173973
4803.88 0.0171871
4811.75 0.0171581
4876.42 0.0169222
4884.4 0.0168936
4942.05 0.0166896
4966.26 0.0166055
5008.74 0.0164601
5049.5 0.0163233
5076.56 0.0162338
5134.13 0.0160472
5145.58 0.0160106
5215.85 0.0157905
5220.18 0.0157772
5287.49 0.0155734
5307.67 0.0155136
5360.49 0.0153593
5396.63 0.0152558
5434.78 0.0151482
5487.07 0.0150032
5510.27 0.0149399
5579.04 0.0147553
5586.89 0.0147345
5664.58 0.014532
5672.55 0.0145115
5743.34 0.0143322
5767.62 0.0142717
5823.14 0.0141352
5864.29 0.0140355
5903.86 0.0139408
5962.57 0.0138024
5985.41 0.0137492
6062.51 0.013572
6067.72 0.0135602
6150.78 0.0133737
6164.12 0.0133442
6234.74 0.0131899
6267.43 0.0131196
6319.72 0.0130085
6372.47 0.0128984
6405.84 0.0128297
6479.28 0.0126811
6493.23 0.0126533
6582.01 0.0124794
6587.87 0.0124681
6672.32 0.0123078
6698.28 0.0122595
6764.12 0.0121386
6810.55 0.0120548
6857.26 0.0119717
6924.7 0.0118536
6951.57 0.0118071
7040.75 0.011655
7046.83 0.0116448
7142.88 0.0114847
7158.76 0.0114586
7239.67 0.0113268
7278.74 0.0112639
7336.96 0.0111711
7400.74 0.0110702
7434.28 0.0110175
7524.77 0.0108755
7530.85 0.0108661
7625.43 0.0107167
7650.89 0.0106758
7716.72 0.0105693
7779.12 0.0104645
7802.96 0.010424
7882.13 0.0102807
7909.5 0.010227
7953.32 0.0101394
8015.35 0.01
8042.07 0.01


==> _datas/alpha_sweep_theo_neg/als_line_1.dat <==
x y
8594.92 4.69013
8453.24 4.68591
8313.9 4.68087
8176.85 4.67501
8079.6 4.67023
8042.07 4.66837
7909.5 4.66108
7779.12 4.65323
7650.89 4.64491
7524.77 4.63621
7400.74 4.62717
7278.74 4.61784
7158.76 4.60825
7131.96 4.60603
7040.75 4.59843
6924.7 4.5885
6810.55 4.57845
6698.28 4.56829
6587.87 4.55804
6479.28 4.5477
6427.91 4.54271
6372.47 4.53728
6267.43 4.52688
6164.12 4.51651
6062.51 4.50616
5962.57 4.49581
5864.29 4.48544
5815.89 4.48025
5767.62 4.47505
5672.55 4.46471
5579.04 4.45442
5487.07 4.44415
5396.63 4.43385
5307.67 4.42351
5266.78 4.41866
5220.18 4.41309
5134.13 4.40266
5049.5 4.39217
4966.26 4.38159
4884.4 4.37087
4803.88 4.35996
4789.2 4.35791
4724.7 4.34888
4646.81 4.33772
4570.22 4.32648
4494.88 4.31514
4420.79 4.30372
4384.32 4.298
4347.92 4.29225
4276.24 4.28088
4205.75 4.26962
4136.43 4.25847
4068.24 4.24743
4016.13 4.23891
4001.18 4.23645
3935.23 4.2256
3870.36 4.21484
3806.56 4.20411
3743.81 4.19332
3682.1 4.18237
3672.63 4.18064
3621.4 4.17124
3561.71 4.15996
3503 4.1485
3445.25 4.13681
3388.46 4.12487
3380.55 4.12316
3332.61 4.11276
3277.67 4.10061
3223.64 4.08843
3170.51 4.07624
3128.62 4.06648
3118.24 4.06404
3066.84 4.05196
3016.29 4.04003
2966.57 4.02819
2917.67 4.01638
2893.99 4.01057
2869.57 4.00454
2822.27 3.99273
2775.75 3.98088
2729.99 3.96891
2684.99 3.95672
2680.37 3.95544
2640.73 3.94434
2597.2 3.93184
2554.39 3.91918
2512.28 3.90632
2495.52 3.90106
2470.87 3.89327
2430.14 3.88019
2390.08 3.86707
2350.69 3.85388
2331.78 3.84743
2311.94 3.84061
2273.83 3.82741
2236.34 3.81426
2199.48 3.80111
2181.32 3.79453
2163.22 3.78793
2127.57 3.77486
2092.5 3.76185
2058 3.74885
2041.04 3.74237
2024.08 3.73583
1990.71 3.7229
1957.9 3.71002
1925.63 3.69712
1910.39 3.69092
1893.88 3.68415
1862.66 3.67122
1831.96 3.65826
1801.76 3.6452
1790.44 3.64017
1772.06 3.63198
1742.85 3.61871
1714.12 3.60534
1685.87 3.59178
1682.5 3.59013
1658.08 3.57807
1630.75 3.56431
1603.86 3.55042
1585.7 3.54077
1577.43 3.53634
1551.42 3.5222
1525.85 3.50798
1500.7 3.49359
1498.14 3.4921
1475.96 3.47905
1451.63 3.46448
1427.7 3.44979
1418.6 3.44409
1404.17 3.43498
1381.02 3.42024
1358.26 3.40552
1344.88 3.39674
1335.87 3.39078
1313.85 3.37619
1292.19 3.36169
1275.1 3.35004
1270.89 3.34715
1249.94 3.33264
1229.34 3.31809
1209.96 3.30399
1209.07 3.30333
1189.14 3.28839
1169.54 3.27328
1151.1 3.25856
1150.26 3.25788
1131.3 3.24229
1112.65 3.22661
1097.77 3.21376
1094.31 3.21075
1076.27 3.19491
1058.53 3.1791
1048.04 3.16958
1041.08 3.16323
1023.92 3.14745
1007.04 3.13167
1001.1 3.12601
990.443 3.11578
974.117 3.09991
958.059 3.0839
957.211 3.08303
942.267 3.06775
926.734 3.05154
916.551 3.04065
911.458 3.03515
896.434 3.01871
881.657 3.00219
878.725 2.99884
867.124 2.98554
852.83 2.96891
843.343 2.95762
838.772 2.95213
824.946 2.93536
811.347 2.91852
810.106 2.91696
797.973 2.90161
784.819 2.8847
778.832 2.87685
771.882 2.86768
759.159 2.8507
749.343 2.8373
746.645 2.83359
734.337 2.81644
722.232 2.79918
721.629 2.7983
710.327 2.78174
698.618 2.76418
695.795 2.75983
687.102 2.74634
675.776 2.72836
671.812 2.72188
664.636 2.71007
653.681 2.69162
649.546 2.68446
642.905 2.67287
632.308 2.65396
628.811 2.64756
621.885 2.63477
611.634 2.61544
609.42 2.61116
601.551 2.59586
591.635 2.57618
591.184 2.57526
581.883 2.55635
573.932 2.53986
572.291 2.53642
562.858 2.51645
557.522 2.50494
553.579 2.49636
544.454 2.47624
541.906 2.4705
535.48 2.45594
527.088 2.43654
526.653 2.43552
517.971 2.41493
513.072 2.40304
509.433 2.39413
501.036 2.37321
499.775 2.37001
492.777 2.35211
487.139 2.33742
484.654 2.33089
476.665 2.30962
475.066 2.30529
468.807 2.28822
463.535 2.2736
461.08 2.26672
453.479 2.24512
452.521 2.24234
446.004 2.2233
442.055 2.21151
438.652 2.20124
432.116 2.18111
431.421 2.17894
424.31 2.15634
422.704 2.15112
417.316 2.1334
413.788 2.12155
410.436 2.11013
405.33 2.09238
403.671 2.08653
397.302 2.06362
397.017 2.06257
390.472 2.03821
389.694 2.03525
384.036 2.01342
382.474 2.00727
377.705 1.98821
375.607 1.97967
371.479 1.96263
369.056 1.95246
365.356 1.93671
362.787 1.92561
359.333 1.9105
356.773 1.89914
353.41 1.88402
351.001 1.87303
347.584 1.85722
345.468 1.84728
341.855 1.83002
340.179 1.82189
336.22 1.80229
335.137 1.79684
330.678 1.77389
330.342 1.77214
325.795 1.74777
325.227 1.74466
321.476 1.72374
319.866 1.71455
317.367 1.70005
314.593 1.68354
313.454 1.67668
309.729 1.65362
309.407 1.65159
306.172 1.63089
304.307 1.61868
302.764 1.60847
299.504 1.58636
299.291 1.58489
296.379 1.56455
294.357 1.55009
293.377 1.54304
290.508 1.52183
289.505 1.51425
287.755 1.5009
285.13 1.48027
284.733 1.47707
282.626 1.45992
280.245 1.43985
280.039 1.43806
277.984 1.42005
275.839 1.40053
275.423 1.39664
273.797 1.38128
271.863 1.36229
270.883 1.35239
270.013 1.34356
268.261 1.32509
266.589 1.30687
266.418 1.30495
264.999 1.2889
263.499 1.27118
262.077 1.25371
262.026 1.25306
260.739 1.23647
259.489 1.21947
258.318 1.20271
257.707 1.19352
257.219 1.18617
256.197 1.16987
255.245 1.15378
254.353 1.13792
253.514 1.12228
253.459 1.12121
252.726 1.10685
251.992 1.09163
251.307 1.07662
250.673 1.06182
250.089 1.04723
249.561 1.03283
249.281 1.02438
249.09 1.01863
248.684 1.00463
248.343 0.990814
248.068 0.977192
247.858 0.963758
247.709 0.950508
247.62 0.937441
247.588 0.924553
247.613 0.911843
247.693 0.899307
247.828 0.886943
248.02 0.87475
248.266 0.862724
248.565 0.850863
248.915 0.839166
249.281 0.828509
249.312 0.827629
249.748 0.816251
250.217 0.805029
250.718 0.793962
251.247 0.783047
251.807 0.772281
252.399 0.761664
253.03 0.751193
253.459 0.744586
253.703 0.740866
254.417 0.73068
255.173 0.720635
255.974 0.710728
256.82 0.700957
257.707 0.691375
257.712 0.69132
258.645 0.681816
259.609 0.672443
260.606 0.663198
261.636 0.654081
262.026 0.650759
262.699 0.645088
263.783 0.63622
264.892 0.627473
266.032 0.618847
266.418 0.616037
267.208 0.610339
268.411 0.601948
269.651 0.593673
270.883 0.585847
270.937 0.585511
272.268 0.577462
273.64 0.569523
275.065 0.561693
275.423 0.559808
276.545 0.553971
278.07 0.546355
279.648 0.538844
280.039 0.537056
281.283 0.531436
282.96 0.52413
284.69 0.516924
284.733 0.516749
286.467 0.509818
288.281 0.502809
289.505 0.498244
290.144 0.495896
292.037 0.489079
293.966 0.482355
294.357 0.481025
295.934 0.475724
297.925 0.469183
299.291 0.464833
299.959 0.462733
302.017 0.456372
304.111 0.450098
304.307 0.449524
306.241 0.44391
308.397 0.437807
309.407 0.435023
310.596 0.431788
312.819 0.425852
314.593 0.421259
315.088 0.419997
317.391 0.414223
319.741 0.408529
319.866 0.408233
322.144 0.402912
324.595 0.397373
325.227 0.395991
327.113 0.39191
329.68 0.386522
330.678 0.384494
332.315 0.381208
334.992 0.375967
336.22 0.373634
337.731 0.370799
340.503 0.365701
341.855 0.363279
343.327 0.360673
346.178 0.355715
347.584 0.353329
349.079 0.350825
352.006 0.346002
353.41 0.343747
354.988 0.341245
358.005 0.336553
359.333 0.334546
361.089 0.331927
364.222 0.327363
365.356 0.32576
367.433 0.322863
370.702 0.318424
371.479 0.317397
374.049 0.314047
377.454 0.309729
377.705 0.309417
380.921 0.305471
384.036 0.301745
384.438 0.301271
387.992 0.29713
390.472 0.294305
391.594 0.293045
395.226 0.289016
397.017 0.287074
398.914 0.285043
402.643 0.281124
403.671 0.28007
406.446 0.277259
410.311 0.273447
410.436 0.273327
414.255 0.269688
417.316 0.266857
418.279 0.26598
422.368 0.262324
424.31 0.260633
426.54 0.258717
430.765 0.255161
431.421 0.25462
435.059 0.251653
438.652 0.248788
439.409 0.248193
443.805 0.244781
446.004 0.243112
448.267 0.241416
452.772 0.238097
453.479 0.237586
457.345 0.234823
461.08 0.232215
461.981 0.231595
466.677 0.228411
468.807 0.227001
471.456 0.225271
476.3 0.222174
476.665 0.221945
481.223 0.21912
484.654 0.217043
486.222 0.216107
491.277 0.213136
492.777 0.212273
496.409 0.210206
501.036 0.207626
501.6 0.207316
506.852 0.204466
509.433 0.203097
512.188 0.201655
517.595 0.198883
517.971 0.198694
523.098 0.196149
526.653 0.194429
528.706 0.193452
534.405 0.190792
535.48 0.190303
540.222 0.188169
544.454 0.186312
546.142 0.185583
552.149 0.183031
553.579 0.182437
558.259 0.180515
562.858 0.178666
564.455 0.178033
570.721 0.175586
572.291 0.174984
577.076 0.173172
581.883 0.171385
583.506 0.170791
589.998 0.168443
591.635 0.167862
596.577 0.166127
601.551 0.164414
603.232 0.163843
609.953 0.161591
611.634 0.161039
616.77 0.159369
621.885 0.15774
623.675 0.157178
630.664 0.155018
632.308 0.15452
637.773 0.152886
642.905 0.151387
645.001 0.150785
652.344 0.148712
653.681 0.148343
659.837 0.146667
664.636 0.145392
667.474 0.144651
675.236 0.142662
675.776 0.142526
683.132 0.140701
687.102 0.139736
691.148 0.138766
698.618 0.137006
699.252 0.136859
707.434 0.134977
710.327 0.134324
715.707 0.133122
722.232 0.131688
724.061 0.131291
732.494 0.129486
734.337 0.1291
741.051 0.127706
746.645 0.12657
749.736 0.125951
758.541 0.124219
759.159 0.1241
767.495 0.122511
771.882 0.121693
776.595 0.120827
784.819 0.119344
785.822 0.119166
795.167 0.117528
797.973 0.117046
804.651 0.115912
811.347 0.114796
814.256 0.114318
823.968 0.112747
824.946 0.112591
833.812 0.111197
838.772 0.110432
843.79 0.109668
852.83 0.108316
853.886 0.10816
864.108 0.106673
867.124 0.106244
874.491 0.105207
881.657 0.104219
885.033 0.103761
895.735 0.102334
896.434 0.102243
906.635 0.100927
911.458 0.10032
917.744 0.0995396
926.734 0.0984478
929.05 0.0981712
940.543 0.0968215
942.267 0.0966233
952.242 0.0954904
958.059 0.0948434
964.131 0.0941777
974.117 0.0931026
976.189 0.0928829
988.401 0.091606
990.443 0.0913964
1000.79 0.0903466
1007.04 0.089724
1013.35 0.0891045
1023.92 0.088083
1026.06 0.0878795
1038.92 0.0866714
1041.08 0.0864714
1051.95 0.0854798
1058.53 0.0848902
1065.15 0.0843047
1076.27 0.083338
1078.52 0.0831457
1092.03 0.0820026
1094.31 0.0818134
1105.73 0.0808752
1112.65 0.0803174
1119.61 0.0797634
1131.3 0.0788488
1133.66 0.0786668
1147.87 0.0775853
1150.26 0.0774063
1162.27 0.0765187
1169.54 0.0759909
1176.86 0.0754667
1189.14 0.0746014
1191.62 0.0744292
1206.56 0.073406
1209.07 0.0732366
1221.69 0.0723968
1229.34 0.0718976
1237.03 0.0714015
1249.94 0.0705833
1252.56 0.0704199
1268.27 0.0694518
1270.89 0.0692931
1284.2 0.068497
1292.19 0.0680286
1300.37 0.0675553
1313.85 0.0667898
1316.77 0.0666265
1333.4 0.0657106
1335.87 0.0655777
1350.34 0.0648072
1358.26 0.0643947
1367.58 0.0639162
1381.02 0.063241
1385.14 0.0630375
1403 0.0621709
1404.17 0.0621153
1421.18 0.0613162
1427.7 0.0610163
1439.67 0.0604732
1451.63 0.0599402
1458.42 0.0596418
1475.96 0.0588833
1477.4 0.0588219
1496.6 0.0580132
1500.7 0.0578434
1516.04 0.0572157
1525.85 0.0568211
1535.73 0.0564291
1551.42 0.0558169
1555.68 0.0556533
1575.9 0.0548882
1577.43 0.0548314
1596.42 0.0541336
1603.86 0.0538655
1617.25 0.0533894
1630.75 0.0529175
1638.35 0.0526554
1658.08 0.0519853
1659.68 0.0519315
1681.25 0.0512176
1685.87 0.0510675
1703.1 0.0505134
1714.12 0.050165
1725.22 0.049819
1742.85 0.0492785
1747.63 0.0491341
1770.35 0.0484586
1772.06 0.0484085
1793.4 0.0477924
1801.76 0.0475557
1816.8 0.0471353
1831.96 0.0467188
1840.5 0.0464873
1862.66 0.0458958
1864.47 0.0458482
1888.71 0.0452179
1893.88 0.0450858
1913.27 0.0445963
1925.63 0.0442898
1938.16 0.0439832
1957.9 0.0435088
1963.41 0.0433785
1989.04 0.0427821
1990.71 0.0427439
2015.13 0.042194
2024.08 0.0419969
2041.71 0.0416139
2058 0.0412672
2068.76 0.0410418
2092.5 0.0405536
2096.25 0.0404776
2124.17 0.0399211
2127.57 0.0398545
2152.53 0.0393723
2163.22 0.0391694
2181.31 0.038831
2199.48 0.0384969
2210.5 0.0382971
2236.34 0.0378363
2240.08 0.0377706
2270.04 0.0372514
2273.83 0.0371869
2300.42 0.0367392
2311.94 0.036549
2331.23 0.0362342
2350.69 0.0359221
2362.45 0.035736
2390.08 0.0353059
2394.07 0.0352447
2426.09 0.0347602
2430.14 0.0347
2458.57 0.0342823
2470.87 0.0341047
2491.49 0.033811
2512.28 0.0335198
2524.86 0.0333462
2554.39 0.0329448
2558.65 0.0328877
2592.88 0.0324356
2597.2 0.0323794
2627.58 0.0319897
2640.73 0.031824
2662.77 0.0315499
2684.99 0.0312782
2698.43 0.0311162
2729.99 0.0307416
2734.55 0.0306884
2771.12 0.0302665
2775.75 0.0302141
2808.22 0.0298504
2822.27 0.0296958
2845.82 0.02944
2869.57 0.0291865
2883.93 0.0290353
2917.67 0.0286858
2922.54 0.0286361
2961.63 0.0282424
2966.57 0.0281935
3001.28 0.0278541
3016.29 0.02771
3041.48 0.0274712
3066.84 0.0272349
3082.24 0.0270935
3118.24 0.0267682
3123.54 0.0267211
3165.42 0.0263537
3170.51 0.0263099
3207.97 0.0259914
3223.64 0.0258608
3251.23 0.0256341
3277.67 0.025421
3295.23 0.0252817
3332.61 0.0249907
3340 0.0249341
3385.55 0.0245913
3388.46 0.0245698
3431.95 0.0242532
3445.25 0.0241582
3479.13 0.0239198
3503 0.0237548
3527.03 0.023591
3561.71 0.0233581
3575.52 0.0232666
3621.4 0.0229668
3624.52 0.0229468
3673.96 0.0226313
3682.1 0.0225801
3723.87 0.0223202
3743.81 0.0221979
3774.28 0.0220133
3806.56 0.0218206
3825.21 0.0217107
3870.36 0.0214485
3876.69 0.0214122
3928.8 0.0211178
3935.23 0.0210821
3981.67 0.0208275
4001.18 0.0207226
4035.4 0.0205412
4068.24 0.0203703
4090.02 0.0202588
4136.43 0.0200256
4145.6 0.0199803
4202.14 0.0197056
4205.75 0.0196884
4259.72 0.0194347
4276.24 0.0193586
4318.29 0.0191675
4347.92 0.0190353
4377.74 0.018904
4420.79 0.0187174
4437.93 0.0186441
4494.88 0.0184039
4498.75 0.0183878
4560.11 0.018135
4570.22 0.0180939
4622.07 0.0178857
4646.81 0.0177877
4684.64 0.0176398
4724.7 0.0174853
4747.84 0.0173973
4803.88 0.0171871
4811.75 0.0171581
4876.42 0.0169222
4884.4 0.0168936
4942.05 0.0166896
4966.26 0.0166055
5008.74 0.0164601
5049.5 0.0163233
5076.56 0.0162338
5134.13 0.0160472
5145.58 0.0160106
5215.85 0.0157905
5220.18 0.0157772
5287.49 0.0155734
5307.67 0.0155136
5360.49 0.0153593
5396.63 0.0152558
5434.78 0.0151482
5487.07 0.0150032
5510.27 0.0149399
5579.04 0.0147553
5586.89 0.0147345
5664.58 0.014532
5672.55 0.0145115
5743.34 0.0143322
5767.62 0.0142717
5823.14 0.0141352
5864.29 0.0140355
5903.86 0.0139408
5962.57 0.0138024
5985.41 0.0137492
6062.51 0.013572
6067.72 0.0135602
6150.78 0.0133737
6164.12 0.0133442
6234.74 0.0131899
6267.43 0.0131196
6319.72 0.0130085
6372.47 0.0128984
6405.84 0.0128297
6479.28 0.0126811
6493.23 0.0126533
6582.01 0.0124794
6587.87 0.0124681
6672.32 0.0123078
6698.28 0.0122595
6764.12 0.0121386
6810.55 0.0120548
6857.26 0.0119717
6924.7 0.0118536
6951.57 0.0118071
7040.75 0.011655
7046.83 0.0116448
7142.88 0.0114847
7158.76 0.0114586
7239.67 0.0113268
7278.74 0.0112639
7336.96 0.0111711
7400.74 0.0110702
7434.28 0.0110175
7524.77 0.0108755
7530.85 0.0108661
7625.43 0.0107167
7650.89 0.0106758
7716.72 0.0105693
7779.12 0.0104645
7802.96 0.010424
7882.13 0.0102807
7909.5 0.010227
7953.32 0.0101394
8015.35 0.01


==> _datas/alpha_sweep_theo_neg/gneu_ii_fill_1.dat <==
x y
278.374 0.20824
280.176 0.207982
280.176 0.208275
280.176 0.211178
280.176 0.214122
280.176 0.217107
280.176 0.220133
280.176 0.223202
280.176 0.226313
280.176 0.229468
280.176 0.232666
280.176 0.23591
280.176 0.239198
280.176 0.242532
280.176 0.245913
280.176 0.249341
280.176 0.252817
280.176 0.256341
280.176 0.259914
280.176 0.263537
280.176 0.267211
280.176 0.270935
280.176 0.274712
280.176 0.278541
280.176 0.282424
280.176 0.286361
280.176 0.290353
280.176 0.2944
280.176 0.298504
280.176 0.302665
280.176 0.306884
280.176 0.311162
280.176 0.315499
280.176 0.319897
280.176 0.324356
280.176 0.328877
280.176 0.333462
280.176 0.33811
280.176 0.342823
280.176 0.347602
280.176 0.352447
280.176 0.35736
280.176 0.362342
280.176 0.367392
280.176 0.372514
280.176 0.377706
280.176 0.382971
280.176 0.38831
280.176 0.393723
280.176 0.399211
280.176 0.404776
280.176 0.410418
280.176 0.416139
280.176 0.42194
280.176 0.427821
280.176 0.433785
280.176 0.439832
280.176 0.445963
280.176 0.452179
280.176 0.458482
280.176 0.464873
280.176 0.471353
280.176 0.477924
280.176 0.484586
280.176 0.491341
280.176 0.49819
280.176 0.505134
280.176 0.512176
280.176 0.519315
280.176 0.526554
280.176 0.533894
280.176 0.541336
280.176 0.548882
280.176 0.556533
280.176 0.564291
280.176 0.572157
280.176 0.580132
280.176 0.588219
280.176 0.596418
280.176 0.604732
280.176 0.613162
280.176 0.621709
280.176 0.630375
280.176 0.639162
280.176 0.648072
280.176 0.657106
280.176 0.666265
280.176 0.675553
280.176 0.68497
280.176 0.694518
280.176 0.704199
280.176 0.714015
280.176 0.723968
280.176 0.73406
280.176 0.744292
280.176 0.754667
280.176 0.765187
280.176 0.775853
280.176 0.786668
280.176 0.797634
280.176 0.808752
280.176 0.820026
280.176 0.831457
280.176 0.843047
280.176 0.854798
280.176 0.866714
280.176 0.878795
280.176 0.891045
280.176 0.903466
280.176 0.91606
280.176 0.928829
280.176 0.941777
280.176 0.954904
280.176 0.968215
280.176 0.981712
280.176 0.995396
280.176 1.00927
280.176 1.02334
280.176 1.03761
280.176 1.05207
280.176 1.06673
280.176 1.0816
280.176 1.09668
280.176 1.11197
280.176 1.12747
280.176 1.14318
280.176 1.15912
280.176 1.17528
280.176 1.19166
280.176 1.20827
280.176 1.22511
280.176 1.24219
280.176 1.25951
280.176 1.27706
280.176 1.29486
280.176 1.31291
280.176 1.33122
280.176 1.34977
280.176 1.36859
280.176 1.38766
280.176 1.40701
280.176 1.42662
280.176 1.44651
280.176 1.46667
280.176 1.48712
280.176 1.50785
280.176 1.52886
280.176 1.55018
280.176 1.57178
280.176 1.59369
280.176 1.61591
280.176 1.63843
280.176 1.66127
280.176 1.68443
280.176 1.70791
280.176 1.73172
280.176 1.75586
280.176 1.78033
280.176 1.80515
280.176 1.83031
280.176 1.85583
280.176 1.88169
280.176 1.90792
280.176 1.93452
280.176 1.96149
280.176 1.98883
280.176 2.01655
280.176 2.04466
280.176 2.07316
280.176 2.10206
280.176 2.13136
280.176 2.16107
280.176 2.1912
280.176 2.22174
280.176 2.25271
280.176 2.28411
280.176 2.31595
280.176 2.34823
280.176 2.3642
278.374 2.36397
276.584 2.36362
274.806 2.36311
273.039 2.36239
271.283 2.36142
269.539 2.36015
267.806 2.35858
266.084 2.35669
264.373 2.35451
262.673 2.35211
260.984 2.34954
260.145 2.34823
259.306 2.34692
257.639 2.34436
255.982 2.34196
254.336 2.33978
252.701 2.33788
251.076 2.33627
249.462 2.33493
247.858 2.33383
246.264 2.33289
244.681 2.33204
243.107 2.33119
241.544 2.33025
239.991 2.32915
238.448 2.32782
236.915 2.32621
235.391 2.32432
233.878 2.32216
232.374 2.31977
230.88 2.31724
230.141 2.31595
229.395 2.31465
227.92 2.31211
226.455 2.30972
224.999 2.30753
223.552 2.3056
222.115 2.30392
220.686 2.30247
219.267 2.30118
217.858 2.29998
216.457 2.29878
215.065 2.29749
213.682 2.29604
212.308 2.29437
210.943 2.29244
209.587 2.29028
208.239 2.2879
206.9 2.28539
206.24 2.28411
205.57 2.28282
204.248 2.2803
202.935 2.27791
201.63 2.27573
200.333 2.27376
199.045 2.27203
197.765 2.27048
196.494 2.26905
195.23 2.26767
193.975 2.26624
192.728 2.26469
191.489 2.26296
190.257 2.26101
189.034 2.25883
187.819 2.25645
186.611 2.25394
186.038 2.25271
185.411 2.25136
184.219 2.24882
183.034 2.24638
181.858 2.24408
180.688 2.24195
179.526 2.23997
178.372 2.23809
177.225 2.23625
176.086 2.23437
174.953 2.2324
173.828 2.23028
172.711 2.22799
171.6 2.22556
170.497 2.22303
169.948 2.22174
169.401 2.22045
168.311 2.21793
167.229 2.21551
166.154 2.21324
165.086 2.21114
164.024 2.20918
162.969 2.20732
161.922 2.20551
160.88 2.20365
159.846 2.2017
158.818 2.19959
157.797 2.19732
156.782 2.19489
155.774 2.19234
155.338 2.1912
154.773 2.18971
153.777 2.18709
152.789 2.18451
151.806 2.18201
150.83 2.1796
149.86 2.17724
148.897 2.17491
147.939 2.17256
146.988 2.17015
146.043 2.16765
145.104 2.16506
144.171 2.16241
143.707 2.16107
143.244 2.15974
142.323 2.15709
141.408 2.15452
140.499 2.15204
139.595 2.14964
138.698 2.14731
137.806 2.14499
136.92 2.14265
136.039 2.14024
135.165 2.13772
134.296 2.13509
133.432 2.13234
133.133 2.13136
132.574 2.12952
131.722 2.12666
130.875 2.12379
130.033 2.12092
129.197 2.11806
128.366 2.1152
127.541 2.11233
126.721 2.10943
125.906 2.1065
125.097 2.10355
124.694 2.10206
124.292 2.10058
123.493 2.09763
122.699 2.09471
121.91 2.09183
121.126 2.08898
120.347 2.08614
119.573 2.0833
118.805 2.08044
118.041 2.07755
117.282 2.07463
116.904 2.07316
116.528 2.0717
115.778 2.06878
115.034 2.06591
114.294 2.06306
113.559 2.06024
112.829 2.05742
112.104 2.05459
111.383 2.05171
110.667 2.04878
109.955 2.0458
109.69 2.04466
109.248 2.04276
108.546 2.0397
107.848 2.03663
107.154 2.03354
106.465 2.03044
105.781 2.02731
105.101 2.02415
104.425 2.02094
103.753 2.01767
103.528 2.01655
103.086 2.01435
102.423 2.011
101.765 2.00763
101.111 2.00425
100.46 2.00084
99.8144 1.99742
99.1726 1.99399
98.535 1.99054
98.2226 1.98883
97.9014 1.98707
97.2719 1.98361
96.6464 1.98015
96.025 1.97669
95.4076 1.97322
94.7941 1.96971
94.1846 1.96617
93.579 1.96256
93.4016 1.96149
92.9773 1.95891
92.3795 1.95522
91.7855 1.95151
91.1953 1.94776
90.6089 1.94399
90.0263 1.94019
89.4475 1.93636
89.1722 1.93452
88.8723 1.93251
88.3009 1.92865
87.7331 1.92478
87.169 1.92089
86.6085 1.91697
86.0517 1.91301
85.4983 1.909
85.3531 1.90792
84.9486 1.90494
84.4024 1.90087
83.8597 1.89679
83.3205 1.89272
82.7847 1.88866
82.2524 1.8846
81.871 1.88169
81.7236 1.88057
81.1981 1.87657
80.676 1.87262
80.1573 1.86868
79.6419 1.86475
79.1298 1.86078
78.621 1.85676
78.5057 1.85583
78.1155 1.85267
77.6132 1.84853
77.1141 1.84432
76.6183 1.84004
76.1257 1.83568
75.6362 1.83123
75.5373 1.83031
75.1498 1.82671
74.6666 1.82218
74.1865 1.81763
73.7095 1.81307
73.2356 1.80851
72.8885 1.80515
72.7647 1.80394
72.2968 1.79941
71.832 1.7949
71.3701 1.79039
70.9112 1.78587
70.4552 1.78131
70.3593 1.78033
70.0022 1.77669
69.5521 1.77205
69.1049 1.76736
68.6606 1.7626
68.2191 1.75776
68.0488 1.75586
67.7804 1.75284
67.3446 1.74788
66.9116 1.74287
66.4814 1.73779
66.0539 1.73265
65.978 1.73172
65.6292 1.72744
65.2072 1.72224
64.7879 1.71701
64.3713 1.71177
64.0686 1.70791
63.9574 1.70649
63.5462 1.70122
63.1376 1.69595
62.7316 1.69067
62.3283 1.68533
62.2614 1.68443
61.9275 1.67994
61.5293 1.67453
61.1337 1.66908
60.7406 1.66357
60.5799 1.66127
60.3501 1.65799
59.962 1.6524
59.5765 1.6468
59.1934 1.64118
59.0088 1.63843
58.8128 1.63552
58.4346 1.62988
58.0589 1.62426
57.6856 1.61862
57.5084 1.61591
57.3147 1.61294
56.9461 1.60728
56.58 1.60161
56.2162 1.59589
56.0788 1.59369
55.8547 1.5901
55.4956 1.5843
55.1387 1.57844
54.7842 1.57251
54.7418 1.57178
54.432 1.5665
54.082 1.56048
53.7342 1.55439
53.4975 1.55018
53.3887 1.54823
53.0454 1.54203
52.7044 1.53579
52.3655 1.52947
52.3337 1.52886
52.0288 1.52307
51.6942 1.51663
51.3618 1.5101
51.249 1.50785
51.0316 1.50349
50.7035 1.49685
50.3774 1.49016
50.2311 1.48712
50.0535 1.48341
49.7317 1.47666
49.4119 1.4699
49.2611 1.46667
49.0942 1.46309
48.7785 1.45629
48.4649 1.44947
48.3308 1.44651
48.1533 1.44258
47.8436 1.43567
47.536 1.4287
47.4462 1.42662
47.2304 1.42162
46.9267 1.4145
46.6249 1.40727
46.6141 1.40701
46.3252 1.39995
46.0273 1.39259
45.8321 1.38766
45.7313 1.38511
45.4373 1.3776
45.1451 1.37003
45.0903 1.36859
44.8549 1.36238
44.5664 1.3547
44.3851 1.34977
44.2799 1.3469
43.9952 1.33904
43.7178 1.33122
43.7123 1.33106
43.4312 1.32295
43.152 1.31473
43.0918 1.31291
42.8745 1.30634
42.5988 1.29784
42.5044 1.29486
42.3249 1.28918
42.0528 1.28041
41.9512 1.27706
41.7824 1.27147
41.5137 1.26244
41.4286 1.25951
41.2468 1.25322
40.9816 1.24388
40.9348 1.24219
40.7181 1.23434
40.469 1.22511
40.4563 1.22463
40.1961 1.21472
40.031 1.20827
39.9377 1.20458
39.6809 1.19423
39.6189 1.19166
39.4257 1.18358
39.2325 1.17528
39.1722 1.17265
38.9204 1.16141
38.8704 1.15912
38.6701 1.1498
38.5321 1.14318
38.4215 1.1378
38.2148 1.12747
38.1744 1.12541
37.929 1.11261
37.9169 1.11197
37.6851 1.09937
37.6368 1.09668
37.4428 1.0857
37.372 1.0816
37.202 1.07159
37.1212 1.06673
36.9628 1.05701
36.8838 1.05207
36.7251 1.04188
36.66 1.03761
36.489 1.02602
36.4503 1.02334
36.256 1.00927
36.2544 1.00915
36.0783 0.995396
36.0213 0.990664
35.9167 0.981712
35.7897 0.969957
35.7713 0.968215
35.6427 0.954904
35.5595 0.945369
35.5289 0.941777
35.4303 0.928829
35.3453 0.91606
35.3309 0.913575
35.2734 0.903466
35.2142 0.891045
35.1669 0.878795
35.131 0.866714
35.106 0.854798
35.1037 0.8529
35.0919 0.843047
35.0885 0.831457
35.0959 0.820026
35.1037 0.815126
35.114 0.808752
35.1431 0.797634
35.1833 0.786668
35.2347 0.775853
35.2977 0.765187
35.3309 0.76047
35.3728 0.754667
35.4594 0.744292
35.558 0.73406
35.5595 0.733914
35.6688 0.723968
35.7897 0.714127
35.7911 0.714015
35.9256 0.704199
36.0213 0.697786
36.0717 0.694518
36.2293 0.68497
36.2544 0.683544
36.3995 0.675553
36.489 0.670915
36.5821 0.666265
36.7251 0.659505
36.7779 0.657106
36.9628 0.649122
36.9881 0.648072
37.202 0.63961
37.2138 0.639162
37.4428 0.630826
37.4556 0.630375
37.6851 0.622634
37.7135 0.621709
37.929 0.614915
37.9864 0.613162
38.1744 0.607577
38.2731 0.604732
38.4215 0.600555
38.5727 0.596418
38.6701 0.593811
38.8854 0.588219
38.9204 0.587329
39.1722 0.581104
39.2126 0.580132
39.4257 0.575115
39.5554 0.572157
39.6809 0.569348
39.9145 0.564291
39.9377 0.563797
40.1961 0.558451
40.2915 0.556533
40.4563 0.553275
40.6855 0.548882
40.7181 0.548266
40.9816 0.543421
41.0979 0.541336
41.2468 0.538707
41.5137 0.534135
41.5281 0.533894
41.7824 0.529685
41.9766 0.526554
42.0528 0.525338
42.3249 0.521101
42.4417 0.519315
42.5988 0.51694
42.8745 0.51287
42.9222 0.512176
43.152 0.508872
43.4184 0.505134
43.4312 0.504955
43.7123 0.501126
43.9333 0.49819
43.9952 0.497375
44.2799 0.493725
44.4706 0.491341
44.5664 0.490154
44.8549 0.486687
45.0339 0.484586
45.1451 0.483295
45.4373 0.480002
45.6263 0.477924
45.7313 0.47678
46.0273 0.473649
46.2495 0.471353
46.3252 0.470579
46.6249 0.467585
46.9026 0.464873
46.9267 0.46464
47.2304 0.461747
47.536 0.458892
47.5801 0.458482
47.8436 0.456062
48.1533 0.453269
48.275 0.452179
48.4649 0.450492
48.7785 0.447757
48.9869 0.445963
49.0942 0.445045
49.4119 0.442384
49.7231 0.439832
49.7317 0.439761
50.0535 0.437188
50.3774 0.434668
50.4926 0.433785
50.7035 0.432184
51.0316 0.429757
51.2982 0.427821
51.3618 0.427362
51.6942 0.425015
52.0288 0.422709
52.142 0.42194
52.3655 0.420435
52.7044 0.418213
53.0272 0.416139
53.0454 0.416022
53.3887 0.413872
53.7342 0.411761
53.957 0.410418
54.082 0.409669
54.432 0.407609
54.7842 0.405566
54.921 0.404776
55.1387 0.403526
55.4956 0.401504
55.8547 0.399486
55.9037 0.399211
56.2162 0.397472
56.58 0.395481
56.9049 0.393723
56.9461 0.3935
57.3147 0.391547
57.6856 0.389628
57.9446 0.38831
58.0589 0.387731
58.4346 0.385878
58.8128 0.384064
59.0448 0.382971
59.1934 0.382277
59.5765 0.380534
59.962 0.378829
60.221 0.377706
60.3501 0.37715
60.7406 0.37551
61.1337 0.373903
61.4793 0.372514
61.5293 0.372313
61.9275 0.370748
62.3283 0.369204
62.7316 0.367667
62.804 0.367392
63.1376 0.366135
63.5462 0.364619
63.9574 0.363107
64.1666 0.362342
64.3713 0.361597
64.7879 0.360104
65.2072 0.358626
65.5699 0.35736
65.6292 0.357154
66.0539 0.355701
66.4814 0.354268
66.9116 0.352845
67.0328 0.352447
67.3446 0.351431
67.7804 0.350036
68.2191 0.348651
68.5538 0.347602
68.6606 0.347269
69.1049 0.3459
69.5521 0.344545
70.0022 0.343198
70.1281 0.342823
70.4552 0.341858
70.9112 0.340539
71.3701 0.339238
71.7738 0.33811
71.832 0.337948
72.2968 0.33668
72.7647 0.335438
73.2356 0.334214
73.5291 0.333462
73.7095 0.333002
74.1865 0.331813
74.6666 0.330642
75.1498 0.329481
75.4034 0.328877
75.6362 0.328326
76.1257 0.327184
76.6183 0.326052
77.1141 0.324924
77.3649 0.324356
77.6132 0.323796
78.1155 0.322679
78.621 0.32157
79.1298 0.320464
79.3924 0.319897
79.6419 0.319361
80.1573 0.31827
80.676 0.317192
81.1981 0.316124
81.5073 0.315499
81.7236 0.315064
82.2524 0.314023
82.7847 0.313001
83.3205 0.311993
83.7695 0.311162
83.8597 0.310995
84.4024 0.310013
84.9486 0.309046
85.4983 0.308088
86.0517 0.307133
86.1969 0.306884
86.6085 0.306181
87.169 0.305238
87.7331 0.304301
88.3009 0.303366
88.7288 0.302665
88.8723 0.30243
89.4475 0.301501
90.0263 0.300579
90.6089 0.29966
91.1953 0.298742
91.3478 0.298504
91.7855 0.297825
92.3795 0.296917
92.9773 0.296018
93.579 0.295126
94.0741 0.2944
94.1846 0.294239
94.7941 0.293365
95.4076 0.292506
96.025 0.29166
96.6464 0.290823
97.0003 0.290353
97.2719 0.289993
97.9014 0.289175
98.535 0.288367
99.1726 0.287566
99.8144 0.286767
100.142 0.286361
100.46 0.285969
101.111 0.285179
101.765 0.284396
102.423 0.283619
103.086 0.282845
103.45 0.282424
103.753 0.282075
104.425 0.281316
105.101 0.28057
105.781 0.279834
106.465 0.279106
107.005 0.278541
107.154 0.278386
107.848 0.277676
108.546 0.276975
109.248 0.276281
109.955 0.275588
110.667 0.274894
110.853 0.274712
111.383 0.274199
112.104 0.273507
112.829 0.272817
113.559 0.27213
114.294 0.271443
114.842 0.270935
115.034 0.270757
115.778 0.270077
116.528 0.269403
117.282 0.268731
118.041 0.26806
118.805 0.267387
119.005 0.267211
119.573 0.266712
120.347 0.266041
121.126 0.265373
121.91 0.264708
122.699 0.264047
123.314 0.263537
123.493 0.26339
124.292 0.262742
125.097 0.262106
125.906 0.261479
126.721 0.260861
127.541 0.26025
127.997 0.259914
128.366 0.259644
129.197 0.259048
130.033 0.258462
130.875 0.257885
131.722 0.257316
132.574 0.256754
133.21 0.256341
133.432 0.256197
134.296 0.255649
135.165 0.255109
136.039 0.254574
136.92 0.254041
137.806 0.253506
138.698 0.252968
138.947 0.252817
139.595 0.252426
140.499 0.251885
141.408 0.251344
142.323 0.250804
143.244 0.250267
144.171 0.249732
144.857 0.249341
145.104 0.249201
146.043 0.248678
146.988 0.248164
147.939 0.247657
148.897 0.247157
149.86 0.24666
150.83 0.246166
151.331 0.245913
151.806 0.245674
152.789 0.245185
153.777 0.2447
154.773 0.244218
155.774 0.243736
156.782 0.243255
157.797 0.242774
158.307 0.242532
158.818 0.242291
159.846 0.241812
160.88 0.241335
161.922 0.240859
162.969 0.240385
164.024 0.239911
165.086 0.239436
165.619 0.239198
166.154 0.23896
167.229 0.238487
168.311 0.238017
169.401 0.237548
170.497 0.237081
171.6 0.236614
172.711 0.236147
173.278 0.23591
173.828 0.23568
174.953 0.235217
176.086 0.234759
177.225 0.234305
178.372 0.233856
179.526 0.233412
180.688 0.232973
181.513 0.232666
181.858 0.232539
183.034 0.232113
184.219 0.231695
185.411 0.231283
186.611 0.230876
187.819 0.230473
189.034 0.230071
190.257 0.229669
190.872 0.229468
191.489 0.229267
192.728 0.228866
193.975 0.228467
195.23 0.228068
196.494 0.227667
197.765 0.227263
199.045 0.226855
200.333 0.226441
200.729 0.226313
201.63 0.226023
202.935 0.225603
204.248 0.225183
205.57 0.224765
206.9 0.224351
208.239 0.223942
209.587 0.22354
210.751 0.223202
210.943 0.223146
212.308 0.222764
213.682 0.222392
215.065 0.222031
216.457 0.221675
217.858 0.221323
219.267 0.220971
220.686 0.220617
222.115 0.220258
222.605 0.220133
223.552 0.219894
224.999 0.219528
226.455 0.21916
227.92 0.21879
229.395 0.218419
230.88 0.218046
232.374 0.217671
233.878 0.217295
234.633 0.217107
235.391 0.216918
236.915 0.216544
238.448 0.216172
239.991 0.215803
241.544 0.215436
243.107 0.215073
244.681 0.214713
246.264 0.214356
247.319 0.214122
247.858 0.214003
249.462 0.213657
251.076 0.213317
252.701 0.212983
254.336 0.212653
255.982 0.212325
257.639 0.211998
259.306 0.211671
260.984 0.211343
261.832 0.211178
262.673 0.211015
264.373 0.210689
266.084 0.210366
267.806 0.210047
269.539 0.209731
271.283 0.209419
273.039 0.209111
274.806 0.20881
276.584 0.208518
278.151 0.208275
278.374 0.20824


==> _datas/alpha_sweep_theo_neg/gneu_ii_line_1.dat <==
x y
280.176 2.3642
278.374 2.36397
276.584 2.36362
274.806 2.36311
273.039 2.36239
271.283 2.36142
269.539 2.36015
267.806 2.35858
266.084 2.35669
264.373 2.35451
262.673 2.35211
260.984 2.34954
260.145 2.34823
259.306 2.34692
257.639 2.34436
255.982 2.34196
254.336 2.33978
252.701 2.33788
251.076 2.33627
249.462 2.33493
247.858 2.33383
246.264 2.33289
244.681 2.33204
243.107 2.33119
241.544 2.33025
239.991 2.32915
238.448 2.32782
236.915 2.32621
235.391 2.32432
233.878 2.32216
232.374 2.31977
230.88 2.31724
230.141 2.31595
229.395 2.31465
227.92 2.31211
226.455 2.30972
224.999 2.30753
223.552 2.3056
222.115 2.30392
220.686 2.30247
219.267 2.30118
217.858 2.29998
216.457 2.29878
215.065 2.29749
213.682 2.29604
212.308 2.29437
210.943 2.29244
209.587 2.29028
208.239 2.2879
206.9 2.28539
206.24 2.28411
205.57 2.28282
204.248 2.2803
202.935 2.27791
201.63 2.27573
200.333 2.27376
199.045 2.27203
197.765 2.27048
196.494 2.26905
195.23 2.26767
193.975 2.26624
192.728 2.26469
191.489 2.26296
190.257 2.26101
189.034 2.25883
187.819 2.25645
186.611 2.25394
186.038 2.25271
185.411 2.25136
184.219 2.24882
183.034 2.24638
181.858 2.24408
180.688 2.24195
179.526 2.23997
178.372 2.23809
177.225 2.23625
176.086 2.23437
174.953 2.2324
173.828 2.23028
172.711 2.22799
171.6 2.22556
170.497 2.22303
169.948 2.22174
169.401 2.22045
168.311 2.21793
167.229 2.21551
166.154 2.21324
165.086 2.21114
164.024 2.20918
162.969 2.20732
161.922 2.20551
160.88 2.20365
159.846 2.2017
158.818 2.19959
157.797 2.19732
156.782 2.19489
155.774 2.19234
155.338 2.1912
154.773 2.18971
153.777 2.18709
152.789 2.18451
151.806 2.18201
150.83 2.1796
149.86 2.17724
148.897 2.17491
147.939 2.17256
146.988 2.17015
146.043 2.16765
145.104 2.16506
144.171 2.16241
143.707 2.16107
143.244 2.15974
142.323 2.15709
141.408 2.15452
140.499 2.15204
139.595 2.14964
138.698 2.14731
137.806 2.14499
136.92 2.14265
136.039 2.14024
135.165 2.13772
134.296 2.13509
133.432 2.13234
133.133 2.13136
132.574 2.12952
131.722 2.12666
130.875 2.12379
130.033 2.12092
129.197 2.11806
128.366 2.1152
127.541 2.11233
126.721 2.10943
125.906 2.1065
125.097 2.10355
124.694 2.10206
124.292 2.10058
123.493 2.09763
122.699 2.09471
121.91 2.09183
121.126 2.08898
120.347 2.08614
119.573 2.0833
118.805 2.08044
118.041 2.07755
117.282 2.07463
116.904 2.07316
116.528 2.0717
115.778 2.06878
115.034 2.06591
114.294 2.06306
113.559 2.06024
112.829 2.05742
112.104 2.05459
111.383 2.05171
110.667 2.04878
109.955 2.0458
109.69 2.04466
109.248 2.04276
108.546 2.0397
107.848 2.03663
107.154 2.03354
106.465 2.03044
105.781 2.02731
105.101 2.02415
104.425 2.02094
103.753 2.01767
103.528 2.01655
103.086 2.01435
102.423 2.011
101.765 2.00763
101.111 2.00425
100.46 2.00084
99.8144 1.99742
99.1726 1.99399
98.535 1.99054
98.2226 1.98883
97.9014 1.98707
97.2719 1.98361
96.6464 1.98015
96.025 1.97669
95.4076 1.97322
94.7941 1.96971
94.1846 1.96617
93.579 1.96256
93.4016 1.96149
92.9773 1.95891
92.3795 1.95522
91.7855 1.95151
91.1953 1.94776
90.6089 1.94399
90.0263 1.94019
89.4475 1.93636
89.1722 1.93452
88.8723 1.93251
88.3009 1.92865
87.7331 1.92478
87.169 1.92089
86.6085 1.91697
86.0517 1.91301
85.4983 1.909
85.3531 1.90792
84.9486 1.90494
84.4024 1.90087
83.8597 1.89679
83.3205 1.89272
82.7847 1.88866
82.2524 1.8846
81.871 1.88169
81.7236 1.88057
81.1981 1.87657
80.676 1.87262
80.1573 1.86868
79.6419 1.86475
79.1298 1.86078
78.621 1.85676
78.5057 1.85583
78.1155 1.85267
77.6132 1.84853
77.1141 1.84432
76.6183 1.84004
76.1257 1.83568
75.6362 1.83123
75.5373 1.83031
75.1498 1.82671
74.6666 1.82218
74.1865 1.81763
73.7095 1.81307
73.2356 1.80851
72.8885 1.80515
72.7647 1.80394
72.2968 1.79941
71.832 1.7949
71.3701 1.79039
70.9112 1.78587
70.4552 1.78131
70.3593 1.78033
70.0022 1.77669
69.5521 1.77205
69.1049 1.76736
68.6606 1.7626
68.2191 1.75776
68.0488 1.75586
67.7804 1.75284
67.3446 1.74788
66.9116 1.74287
66.4814 1.73779
66.0539 1.73265
65.978 1.73172
65.6292 1.72744
65.2072 1.72224
64.7879 1.71701
64.3713 1.71177
64.0686 1.70791
63.9574 1.70649
63.5462 1.70122
63.1376 1.69595
62.7316 1.69067
62.3283 1.68533
62.2614 1.68443
61.9275 1.67994
61.5293 1.67453
61.1337 1.66908
60.7406 1.66357
60.5799 1.66127
60.3501 1.65799
59.962 1.6524
59.5765 1.6468
59.1934 1.64118
59.0088 1.63843
58.8128 1.63552
58.4346 1.62988
58.0589 1.62426
57.6856 1.61862
57.5084 1.61591
57.3147 1.61294
56.9461 1.60728
56.58 1.60161
56.2162 1.59589
56.0788 1.59369
55.8547 1.5901
55.4956 1.5843
55.1387 1.57844
54.7842 1.57251
54.7418 1.57178
54.432 1.5665
54.082 1.56048
53.7342 1.55439
53.4975 1.55018
53.3887 1.54823
53.0454 1.54203
52.7044 1.53579
52.3655 1.52947
52.3337 1.52886
52.0288 1.52307
51.6942 1.51663
51.3618 1.5101
51.249 1.50785
51.0316 1.50349
50.7035 1.49685
50.3774 1.49016
50.2311 1.48712
50.0535 1.48341
49.7317 1.47666
49.4119 1.4699
49.2611 1.46667
49.0942 1.46309
48.7785 1.45629
48.4649 1.44947
48.3308 1.44651
48.1533 1.44258
47.8436 1.43567
47.536 1.4287
47.4462 1.42662
47.2304 1.42162
46.9267 1.4145
46.6249 1.40727
46.6141 1.40701
46.3252 1.39995
46.0273 1.39259
45.8321 1.38766
45.7313 1.38511
45.4373 1.3776
45.1451 1.37003
45.0903 1.36859
44.8549 1.36238
44.5664 1.3547
44.3851 1.34977
44.2799 1.3469
43.9952 1.33904
43.7178 1.33122
43.7123 1.33106
43.4312 1.32295
43.152 1.31473
43.0918 1.31291
42.8745 1.30634
42.5988 1.29784
42.5044 1.29486
42.3249 1.28918
42.0528 1.28041
41.9512 1.27706
41.7824 1.27147
41.5137 1.26244
41.4286 1.25951
41.2468 1.25322
40.9816 1.24388
40.9348 1.24219
40.7181 1.23434
40.469 1.22511
40.4563 1.22463
40.1961 1.21472
40.031 1.20827
39.9377 1.20458
39.6809 1.19423
39.6189 1.19166
39.4257 1.18358
39.2325 1.17528
39.1722 1.17265
38.9204 1.16141
38.8704 1.15912
38.6701 1.1498
38.5321 1.14318
38.4215 1.1378
38.2148 1.12747
38.1744 1.12541
37.929 1.11261
37.9169 1.11197
37.6851 1.09937
37.6368 1.09668
37.4428 1.0857
37.372 1.0816
37.202 1.07159
37.1212 1.06673
36.9628 1.05701
36.8838 1.05207
36.7251 1.04188
36.66 1.03761
36.489 1.02602
36.4503 1.02334
36.256 1.00927
36.2544 1.00915
36.0783 0.995396
36.0213 0.990664
35.9167 0.981712
35.7897 0.969957
35.7713 0.968215
35.6427 0.954904
35.5595 0.945369
35.5289 0.941777
35.4303 0.928829
35.3453 0.91606
35.3309 0.913575
35.2734 0.903466
35.2142 0.891045
35.1669 0.878795
35.131 0.866714
35.106 0.854798
35.1037 0.8529
35.0919 0.843047
35.0885 0.831457
35.0959 0.820026
35.1037 0.815126
35.114 0.808752
35.1431 0.797634
35.1833 0.786668
35.2347 0.775853
35.2977 0.765187
35.3309 0.76047
35.3728 0.754667
35.4594 0.744292
35.558 0.73406
35.5595 0.733914
35.6688 0.723968
35.7897 0.714127
35.7911 0.714015
35.9256 0.704199
36.0213 0.697786
36.0717 0.694518
36.2293 0.68497
36.2544 0.683544
36.3995 0.675553
36.489 0.670915
36.5821 0.666265
36.7251 0.659505
36.7779 0.657106
36.9628 0.649122
36.9881 0.648072
37.202 0.63961
37.2138 0.639162
37.4428 0.630826
37.4556 0.630375
37.6851 0.622634
37.7135 0.621709
37.929 0.614915
37.9864 0.613162
38.1744 0.607577
38.2731 0.604732
38.4215 0.600555
38.5727 0.596418
38.6701 0.593811
38.8854 0.588219
38.9204 0.587329
39.1722 0.581104
39.2126 0.580132
39.4257 0.575115
39.5554 0.572157
39.6809 0.569348
39.9145 0.564291
39.9377 0.563797
40.1961 0.558451
40.2915 0.556533
40.4563 0.553275
40.6855 0.548882
40.7181 0.548266
40.9816 0.543421
41.0979 0.541336
41.2468 0.538707
41.5137 0.534135
41.5281 0.533894
41.7824 0.529685
41.9766 0.526554
42.0528 0.525338
42.3249 0.521101
42.4417 0.519315
42.5988 0.51694
42.8745 0.51287
42.9222 0.512176
43.152 0.508872
43.4184 0.505134
43.4312 0.504955
43.7123 0.501126
43.9333 0.49819
43.9952 0.497375
44.2799 0.493725
44.4706 0.491341
44.5664 0.490154
44.8549 0.486687
45.0339 0.484586
45.1451 0.483295
45.4373 0.480002
45.6263 0.477924
45.7313 0.47678
46.0273 0.473649
46.2495 0.471353
46.3252 0.470579
46.6249 0.467585
46.9026 0.464873
46.9267 0.46464
47.2304 0.461747
47.536 0.458892
47.5801 0.458482
47.8436 0.456062
48.1533 0.453269
48.275 0.452179
48.4649 0.450492
48.7785 0.447757
48.9869 0.445963
49.0942 0.445045
49.4119 0.442384
49.7231 0.439832
49.7317 0.439761
50.0535 0.437188
50.3774 0.434668
50.4926 0.433785
50.7035 0.432184
51.0316 0.429757
51.2982 0.427821
51.3618 0.427362
51.6942 0.425015
52.0288 0.422709
52.142 0.42194
52.3655 0.420435
52.7044 0.418213
53.0272 0.416139
53.0454 0.416022
53.3887 0.413872
53.7342 0.411761
53.957 0.410418
54.082 0.409669
54.432 0.407609
54.7842 0.405566
54.921 0.404776
55.1387 0.403526
55.4956 0.401504
55.8547 0.399486
55.9037 0.399211
56.2162 0.397472
56.58 0.395481
56.9049 0.393723
56.9461 0.3935
57.3147 0.391547
57.6856 0.389628
57.9446 0.38831
58.0589 0.387731
58.4346 0.385878
58.8128 0.384064
59.0448 0.382971
59.1934 0.382277
59.5765 0.380534
59.962 0.378829
60.221 0.377706
60.3501 0.37715
60.7406 0.37551
61.1337 0.373903
61.4793 0.372514
61.5293 0.372313
61.9275 0.370748
62.3283 0.369204
62.7316 0.367667
62.804 0.367392
63.1376 0.366135
63.5462 0.364619
63.9574 0.363107
64.1666 0.362342
64.3713 0.361597
64.7879 0.360104
65.2072 0.358626
65.5699 0.35736
65.6292 0.357154
66.0539 0.355701
66.4814 0.354268
66.9116 0.352845
67.0328 0.352447
67.3446 0.351431
67.7804 0.350036
68.2191 0.348651
68.5538 0.347602
68.6606 0.347269
69.1049 0.3459
69.5521 0.344545
70.0022 0.343198
70.1281 0.342823
70.4552 0.341858
70.9112 0.340539
71.3701 0.339238
71.7738 0.33811
71.832 0.337948
72.2968 0.33668
72.7647 0.335438
73.2356 0.334214
73.5291 0.333462
73.7095 0.333002
74.1865 0.331813
74.6666 0.330642
75.1498 0.329481
75.4034 0.328877
75.6362 0.328326
76.1257 0.327184
76.6183 0.326052
77.1141 0.324924
77.3649 0.324356
77.6132 0.323796
78.1155 0.322679
78.621 0.32157
79.1298 0.320464
79.3924 0.319897
79.6419 0.319361
80.1573 0.31827
80.676 0.317192
81.1981 0.316124
81.5073 0.315499
81.7236 0.315064
82.2524 0.314023
82.7847 0.313001
83.3205 0.311993
83.7695 0.311162
83.8597 0.310995
84.4024 0.310013
84.9486 0.309046
85.4983 0.308088
86.0517 0.307133
86.1969 0.306884
86.6085 0.306181
87.169 0.305238
87.7331 0.304301
88.3009 0.303366
88.7288 0.302665
88.8723 0.30243
89.4475 0.301501
90.0263 0.300579
90.6089 0.29966
91.1953 0.298742
91.3478 0.298504
91.7855 0.297825
92.3795 0.296917
92.9773 0.296018
93.579 0.295126
94.0741 0.2944
94.1846 0.294239
94.7941 0.293365
95.4076 0.292506
96.025 0.29166
96.6464 0.290823
97.0003 0.290353
97.2719 0.289993
97.9014 0.289175
98.535 0.288367
99.1726 0.287566
99.8144 0.286767
100.142 0.286361
100.46 0.285969
101.111 0.285179
101.765 0.284396
102.423 0.283619
103.086 0.282845
103.45 0.282424
103.753 0.282075
104.425 0.281316
105.101 0.28057
105.781 0.279834
106.465 0.279106
107.005 0.278541
107.154 0.278386
107.848 0.277676
108.546 0.276975
109.248 0.276281
109.955 0.275588
110.667 0.274894
110.853 0.274712
111.383 0.274199
112.104 0.273507
112.829 0.272817
113.559 0.27213
114.294 0.271443
114.842 0.270935
115.034 0.270757
115.778 0.270077
116.528 0.269403
117.282 0.268731
118.041 0.26806
118.805 0.267387
119.005 0.267211
119.573 0.266712
120.347 0.266041
121.126 0.265373
121.91 0.264708
122.699 0.264047
123.314 0.263537
123.493 0.26339
124.292 0.262742
125.097 0.262106
125.906 0.261479
126.721 0.260861
127.541 0.26025
127.997 0.259914
128.366 0.259644
129.197 0.259048
130.033 0.258462
130.875 0.257885
131.722 0.257316
132.574 0.256754
133.21 0.256341
133.432 0.256197
134.296 0.255649
135.165 0.255109
136.039 0.254574
136.92 0.254041
137.806 0.253506
138.698 0.252968
138.947 0.252817
139.595 0.252426
140.499 0.251885
141.408 0.251344
142.323 0.250804
143.244 0.250267
144.171 0.249732
144.857 0.249341
145.104 0.249201
146.043 0.248678
146.988 0.248164
147.939 0.247657
148.897 0.247157
149.86 0.24666
150.83 0.246166
151.331 0.245913
151.806 0.245674
152.789 0.245185
153.777 0.2447
154.773 0.244218
155.774 0.243736
156.782 0.243255
157.797 0.242774
158.307 0.242532
158.818 0.242291
159.846 0.241812
160.88 0.241335
161.922 0.240859
162.969 0.240385
164.024 0.239911
165.086 0.239436
165.619 0.239198
166.154 0.23896
167.229 0.238487
168.311 0.238017
169.401 0.237548
170.497 0.237081
171.6 0.236614
172.711 0.236147
173.278 0.23591
173.828 0.23568
174.953 0.235217
176.086 0.234759
177.225 0.234305
178.372 0.233856
179.526 0.233412
180.688 0.232973
181.513 0.232666
181.858 0.232539
183.034 0.232113
184.219 0.231695
185.411 0.231283
186.611 0.230876
187.819 0.230473
189.034 0.230071
190.257 0.229669
190.872 0.229468
191.489 0.229267
192.728 0.228866
193.975 0.228467
195.23 0.228068
196.494 0.227667
197.765 0.227263
199.045 0.226855
200.333 0.226441
200.729 0.226313
201.63 0.226023
202.935 0.225603
204.248 0.225183
205.57 0.224765
206.9 0.224351
208.239 0.223942
209.587 0.22354
210.751 0.223202
210.943 0.223146
212.308 0.222764
213.682 0.222392
215.065 0.222031
216.457 0.221675
217.858 0.221323
219.267 0.220971
220.686 0.220617
222.115 0.220258
222.605 0.220133
223.552 0.219894
224.999 0.219528
226.455 0.21916
227.92 0.21879
229.395 0.218419
230.88 0.218046
232.374 0.217671
233.878 0.217295
234.633 0.217107
235.391 0.216918
236.915 0.216544
238.448 0.216172
239.991 0.215803
241.544 0.215436
243.107 0.215073
244.681 0.214713
246.264 0.214356
247.319 0.214122
247.858 0.214003
249.462 0.213657
251.076 0.213317
252.701 0.212983
254.336 0.212653
255.982 0.212325
257.639 0.211998
259.306 0.211671
260.984 0.211343
261.832 0.211178
262.673 0.211015
264.373 0.210689
266.084 0.210366
267.806 0.210047
269.539 0.209731
271.283 0.209419
273.039 0.209111
274.806 0.20881
276.584 0.208518
278.151 0.208275
278.374 0.20824
280.176 0.207982


==> _datas/parameters_influence/alpha_line_1.dat <==
x y
0.486326 300
0.486318 284.855
0.48652 270.474
0.486894 256.819
0.487277 243.853
0.48749 231.543
0.487494 219.853
0.487393 208.754
0.487312 198.215
0.487319 188.208
0.48742 178.706
0.487595 169.685
0.487807 161.118
0.488012 152.984
0.488183 145.261
0.488336 137.927
0.488516 130.964
0.488785 124.352
0.489195 118.074
0.48976 112.113
0.490425 106.453
0.491082 101.079
0.491655 95.9761
0.491989 92.6984
0.492117 91.1308
0.492491 86.53
0.492858 82.1616
0.493127 78.0137
0.493145 74.0752
0.492771 70.3355
0.491989 66.9252
0.491948 66.7846
0.490738 63.413
0.489647 60.2116
0.488897 57.1718
0.48849 54.2855
0.488272 51.5449
0.488039 48.9427
0.487576 46.4718
0.486708 44.1257
0.485402 41.898
0.484638 40.8269
0.483875 39.7828
0.482576 37.7744
0.481716 35.8673
0.481267 34.0566
0.481082 32.3373
0.481022 30.7047
0.481007 29.1546
0.481001 27.6827
0.480985 26.2852
0.480925 24.9582
0.48074 23.6982
0.480292 22.5018
0.479437 21.3658
0.47815 20.2871
0.477397 19.7684
0.476645 19.2629
0.475366 18.2904
0.474519 17.367
0.474077 16.4903
0.473894 15.6578
0.473835 14.8673
0.47382 14.1167
0.473817 13.404
0.473817 12.7273
0.473817 12.0848
0.473817 11.4747
0.473817 10.8954
0.473817 10.3453
0.473817 9.82306
0.473817 9.32715
0.473817 8.85627
0.473816 8.40916
0.473814 7.98462
0.473799 7.58152
0.47374 7.19877
0.473557 6.83534
0.473116 6.49026
0.472273 6.1626
0.471005 5.85148
0.470264 5.70186
0.469524 5.55607
0.468263 5.27557
0.467429 5.00924
0.466993 4.75635
0.466814 4.51622
0.466756 4.28822
0.466741 4.07173
0.466738 3.86617
0.466738 3.67099
0.466738 3.48566
0.466738 3.30969
0.466738 3.1426
0.466738 2.98394
0.466738 2.8333
0.466738 2.69026
0.466738 2.55444
0.466738 2.42548
0.466738 2.30303
0.466738 2.18676
0.466738 2.07637
0.466738 1.97154
0.466738 1.87201
0.466738 1.7775
0.466738 1.68776
0.466738 1.60256
0.466738 1.52165
0.466738 1.44483
0.466738 1.37189
0.466738 1.30263
0.466738 1.23687
0.466738 1.17442
0.466738 1.11513
0.466738 1.05884
0.466738 1.00538
0.466738 0.954624
0.466738 0.90643
0.466738 0.860669
0.466738 0.817219
0.466738 0.775961
0.466738 0.736787
0.466738 0.699591
0.466738 0.664272
0.466738 0.630736
0.466738 0.598894
0.466738 0.568659
0.466738 0.53995
0.466738 0.512691
0.466741 0.486807
0.466756 0.462231
0.466814 0.438895
0.466993 0.416738
0.467429 0.395699
0.468263 0.375722
0.469524 0.356754
0.470264 0.347632
0.471005 0.338743
0.472273 0.321642
0.473116 0.305404
0.473557 0.289986
0.47374 0.275346
0.473799 0.261445
0.473814 0.248246
0.473816 0.235713
0.473817 0.223813
0.473817 0.212514
0.473817 0.201785
0.473817 0.191598
0.473817 0.181925
0.473817 0.172741
0.473817 0.16402
0.47382 0.15574
0.473835 0.147877
0.473894 0.140412
0.474077 0.133323
0.474519 0.126592
0.475366 0.120201
0.476645 0.114133
0.477397 0.111215
0.47815 0.108371
0.479437 0.1029
0.480292 0.0977049
0.480744 0.0927723
0.480944 0.0880887
0.481064 0.0836415
0.481264 0.0794189
0.481716 0.0754095
0.482576 0.0716024
0.483875 0.0679876
0.484638 0.0662535
0.485405 0.0645552
0.486727 0.0612962
0.487656 0.0582016
0.488299 0.0552633
0.488944 0.0524734
0.48988 0.0498243
0.491229 0.0473089
0.491989 0.0461685
0.492844 0.0449205
0.494362 0.0426527
0.495709 0.0404994
0.497071 0.0384548
0.498661 0.0365134
0.499451 0.0357071
0.500496 0.03467
0.50234 0.0329197
0.504193 0.0312578
0.506218 0.0296797
0.507027 0.0291422
0.508515 0.0281814
0.510913 0.0267586
0.513422 0.0254077
0.514717 0.024775
0.51609 0.024125
0.518785 0.0229071
0.521709 0.0217506
0.522524 0.0214742
0.525031 0.0206525
0.528605 0.0196099
0.53045 0.0191344
0.532519 0.0186199
0.536461 0.0176799
0.538496 0.0172323
0.540585 0.0167873
0.544726 0.0159398
0.546663 0.0155831
0.549208 0.0151351
0.553996 0.014371
0.554955 0.0142356
0.559303 0.0136455
0.563373 0.0131426
0.564964 0.0129566
0.570935 0.0123025
0.571918 0.0122059
0.577579 0.0116814
0.580592 0.0114276
0.584743 0.0110917
0.589399 0.0107063
0.591459 0.0105317
0.59653 0.01


==> _datas/parameters_influence/alpha_line_2.dat <==
x y
0.488897 300
0.488605 284.855
0.488348 270.474
0.48824 256.819
0.488339 243.853
0.488605 231.543
0.488931 219.853
0.489212 208.754
0.489414 198.215
0.489565 188.208
0.489712 178.706
0.489885 169.685
0.490095 161.118
0.490324 152.984
0.490539 145.261
0.490716 137.927
0.49086 130.964
0.491 124.352
0.491174 118.074
0.49143 112.113
0.491818 106.453
0.49236 101.079
0.493009 95.9761
0.493655 91.1308
0.494213 86.53
0.494563 83.1026
0.49464 82.1616
0.494892 78.0137
0.494963 74.0752
0.494693 70.3355
0.494563 69.6248
0.493891 66.7846
0.492808 63.413
0.491819 60.2116
0.491113 57.1718
0.490616 54.2855
0.490071 51.5449
0.489204 48.9427
0.487903 46.4718
0.487173 45.3715
0.48632 44.1257
0.484833 41.898
0.48352 39.7828
0.482208 37.7744
0.480726 35.8673
0.479895 34.9083
0.479138 34.0566
0.477778 32.3373
0.476741 30.7047
0.475849 29.1546
0.474806 27.6827
0.473414 26.2852
0.472724 25.7348
0.471725 24.9582
0.470017 23.6982
0.468341 22.5018
0.466633 21.3658
0.465661 20.7459
0.464925 20.2871
0.463442 19.2629
0.462172 18.2904
0.460913 17.367
0.459485 16.4903
0.458704 16.0686
0.457924 15.6578
0.456505 14.8673
0.455264 14.1167
0.454027 13.404
0.45262 12.7273
0.45185 12.4019
0.451082 12.0848
0.449684 11.4747
0.448462 10.8954
0.447245 10.3453
0.44587 9.82306
0.445099 9.56041
0.444397 9.32715
0.443136 8.85627
0.442174 8.40916
0.441349 7.98462
0.440394 7.58152
0.439157 7.19877
0.438449 7.0126
0.437758 6.83534
0.436567 6.49026
0.435735 6.1626
0.435161 5.85148
0.434588 5.55607
0.43376 5.27557
0.432582 5.00924
0.431898 4.88084
0.431218 4.75635
0.43006 4.51622
0.429291 4.28822
0.428877 4.07173
0.428659 3.86617
0.428441 3.67099
0.428028 3.48566
0.427263 3.30969
0.426116 3.1426
0.425445 3.06224
0.424775 2.98394
0.423635 2.8333
0.42288 2.69026
0.422486 2.55444
0.422323 2.42548
0.422271 2.30303
0.422257 2.18676
0.422252 2.07637
0.422238 1.97154
0.422186 1.87201
0.422023 1.7775
0.42163 1.68776
0.420879 1.60256
0.419749 1.52165
0.419088 1.48274
0.418428 1.44483
0.417305 1.37189
0.416562 1.30263
0.416173 1.23687
0.416013 1.17442
0.415961 1.11513
0.415948 1.05884
0.415946 1.00538
0.415945 0.954624
0.415945 0.90643
0.415945 0.860669
0.415945 0.817219
0.415945 0.775961
0.415945 0.736787
0.415945 0.699591
0.415945 0.664272
0.415945 0.630736
0.415945 0.598894
0.415945 0.568659
0.415945 0.53995
0.415945 0.512691
0.415945 0.486807
0.415945 0.462231
0.415945 0.438895
0.415945 0.416738
0.415945 0.395699
0.415945 0.375722
0.415945 0.356754
0.415945 0.338743
0.415945 0.321642
0.415945 0.305404
0.415945 0.289986
0.415946 0.275346
0.415948 0.261445
0.415961 0.248246
0.416013 0.235713
0.416173 0.223813
0.416562 0.212514
0.417305 0.201785
0.418428 0.191598
0.419088 0.186699
0.419749 0.181925
0.420879 0.172741
0.42163 0.16402
0.422023 0.15574
0.422186 0.147877
0.422239 0.140412
0.422254 0.133323
0.42227 0.126592
0.422323 0.120201
0.422486 0.114133
0.42288 0.108371
0.423635 0.1029
0.424775 0.0977049
0.425445 0.0952074
0.426116 0.0927723
0.427266 0.0880887
0.428041 0.0836415
0.428494 0.0794189
0.428824 0.0754095
0.429278 0.0716024
0.43006 0.0679876
0.431233 0.0645552
0.431898 0.0630027
0.432649 0.0612962
0.433981 0.0582016
0.435163 0.0552633
0.436359 0.0524734
0.437755 0.0498243
0.438449 0.0487241
0.439366 0.0473089
0.440985 0.0449205
0.442612 0.0426527
0.444389 0.0404994
0.445099 0.0397659
0.446405 0.0384548
0.44851 0.0365134
0.450713 0.03467
0.45185 0.0338063
0.453054 0.0329197
0.455414 0.0312578
0.457949 0.0296797
0.458704 0.0292697
0.460762 0.0281814
0.463635 0.0267586
0.465661 0.0258284
0.466615 0.0254077
0.469597 0.024125
0.472724 0.0229752
0.472925 0.0229071
0.476732 0.0217506
0.479895 0.0209063
0.480889 0.0206525
0.484956 0.0196099
0.487173 0.0190545
0.488945 0.0186199
0.492802 0.0176799
0.494563 0.0172908
0.496957 0.0167873
0.501538 0.0159398
0.502064 0.0158559
0.506863 0.0151351
0.50968 0.0147567
0.512673 0.014371
0.51741 0.0137773
0.518495 0.0136455
0.52427 0.0129566
0.525258 0.0128482
0.530543 0.0123025
0.533225 0.0120548
0.537552 0.0116814
0.541313 0.0113746
0.544846 0.0110917
0.549524 0.0106947
0.551367 0.0105317
0.556157 0.01


==> _datas/parameters_influence/alpha_line_3.dat <==
x y
0.491557 300
0.49151 284.855
0.491403 270.474
0.491289 256.819
0.491249 243.853
0.491328 231.543
0.491514 219.853
0.49176 208.754
0.492011 198.215
0.492223 188.208
0.492386 178.706
0.492524 169.685
0.49267 161.118
0.492849 152.984
0.493066 145.261
0.4933 137.927
0.493515 130.964
0.493687 124.352
0.493826 118.074
0.493962 112.113
0.494135 106.453
0.494392 101.079
0.494781 95.9761
0.495321 91.1308
0.495951 86.53
0.496519 82.1616
0.496853 78.0137
0.496833 74.0752
0.496429 70.3355
0.495707 66.7846
0.494837 63.413
0.494026 60.2116
0.493366 57.1718
0.49274 54.2855
0.491897 51.5449
0.490645 48.9427
0.490109 48.102
0.488996 46.4718
0.487267 44.1257
0.485539 41.898
0.483734 39.7828
0.482786 38.7684
0.481834 37.7744
0.480022 35.8673
0.478248 34.0566
0.476333 32.3373
0.475573 31.7514
0.474181 30.7047
0.471956 29.1546
0.469649 27.6827
0.468467 26.993
0.467222 26.2852
0.464802 24.9582
0.462229 23.6982
0.461468 23.3698
0.459413 22.5018
0.456596 21.3658
0.454573 20.5845
0.453782 20.2871
0.451164 19.2629
0.448561 18.2904
0.447781 18.0262
0.445797 17.367
0.443063 16.4903
0.441091 15.8778
0.440364 15.6578
0.437925 14.8673
0.435647 14.1167
0.4345 13.7558
0.433356 13.404
0.431102 12.7273
0.428715 12.0848
0.428008 11.9172
0.426104 11.4747
0.423498 10.8954
0.421613 10.4908
0.420919 10.3453
0.418589 9.82306
0.416419 9.32715
0.415314 9.08375
0.414259 8.85627
0.412201 8.40916
0.410159 7.98462
0.409109 7.78045
0.408061 7.58152
0.406041 7.19877
0.404032 6.83534
0.402996 6.65969
0.401974 6.49026
0.400016 6.1626
0.39814 5.85148
0.396975 5.65859
0.396341 5.55607
0.394754 5.27557
0.393295 5.00924
0.391816 4.75635
0.391044 4.63456
0.390275 4.51622
0.388816 4.28822
0.38742 4.07173
0.386005 3.86617
0.385201 3.754
0.384592 3.67099
0.383365 3.48566
0.382315 3.30969
0.381276 3.1426
0.380105 2.98394
0.379446 2.90329
0.378859 2.8333
0.377819 2.69026
0.377097 2.55444
0.3766 2.42548
0.376104 2.30303
0.375388 2.18676
0.374368 2.07637
0.373776 2.02314
0.373188 1.97154
0.372185 1.87201
0.37152 1.7775
0.371162 1.68776
0.370973 1.60256
0.370784 1.52165
0.370427 1.44483
0.369765 1.37189
0.368772 1.30263
0.368191 1.26932
0.367612 1.23687
0.366625 1.17442
0.365972 1.11513
0.365631 1.05884
0.36549 1.00538
0.365445 0.954624
0.365433 0.90643
0.365431 0.860669
0.365431 0.817219
0.365431 0.775961
0.365431 0.736787
0.365431 0.699591
0.365431 0.664272
0.365431 0.630736
0.365431 0.598894
0.365431 0.568659
0.365431 0.53995
0.365431 0.512691
0.365431 0.486807
0.365431 0.462231
0.365431 0.438895
0.365431 0.416738
0.365431 0.395699
0.365431 0.375722
0.365431 0.356754
0.365431 0.338743
0.365431 0.321642
0.365431 0.305404
0.365431 0.289986
0.365431 0.275346
0.365431 0.261445
0.365431 0.248246
0.365431 0.235713
0.365431 0.223813
0.365431 0.212514
0.365431 0.201785
0.365431 0.191598
0.365431 0.181925
0.365431 0.172741
0.365433 0.16402
0.365445 0.15574
0.36549 0.147877
0.365631 0.140412
0.365972 0.133323
0.366625 0.126592
0.367612 0.120201
0.368191 0.117129
0.368772 0.114133
0.369767 0.108371
0.370439 0.1029
0.370831 0.0977049
0.371116 0.0927723
0.371509 0.0880887
0.372186 0.0836415
0.373201 0.0794189
0.373776 0.0775093
0.374427 0.0754095
0.375581 0.0716024
0.376612 0.0679876
0.377678 0.0645552
0.378985 0.0612962
0.379446 0.0603925
0.380594 0.0582016
0.382323 0.0552633
0.384086 0.0524734
0.385201 0.0507615
0.385829 0.0498243
0.387415 0.0473089
0.388978 0.0449205
0.39078 0.0426527
0.391044 0.0423823
0.392933 0.0404994
0.395256 0.0384548
0.396975 0.037062
0.397676 0.0365134
0.399983 0.03467
0.402334 0.0329197
0.402996 0.0324881
0.404947 0.0312578
0.40779 0.0296797
0.409109 0.0290543
0.411043 0.0281814
0.41458 0.0267586
0.415314 0.0264964
0.418456 0.0254077
0.421613 0.0243716
0.42239 0.024125
0.426138 0.0229071
0.428008 0.0223218
0.42989 0.0217506
0.433724 0.0206525
0.4345 0.0204529
0.4379 0.0196099
0.441091 0.018887
0.442337 0.0186199
0.447014 0.0176799
0.447781 0.0175419
0.452242 0.0167873
0.454573 0.0164337
0.458009 0.0159398
0.461468 0.015462
0.463864 0.0151351
0.468467 0.0144955
0.469374 0.014371
0.474666 0.0136455
0.475573 0.0135304
0.480367 0.0129566
0.482786 0.0126987
0.486795 0.0123025
0.490109 0.0120004
0.493782 0.0116814
0.497543 0.0113618
0.500724 0.0110917
0.50509 0.0106929
0.506774 0.0105317
0.511186 0.01


==> _datas/parameters_influence/alpha_line_4.dat <==
x y
0.494405 300
0.494671 284.855
0.494966 270.474
0.49524 256.819
0.495438 243.853
0.495527 231.543
0.495512 219.853
0.495448 208.754
0.495415 198.215
0.495466 188.208
0.495593 178.706
0.495745 169.685
0.495883 161.118
0.496001 152.984
0.496113 145.261
0.496239 137.927
0.496398 130.964
0.496598 124.352
0.496821 118.074
0.497031 112.113
0.497202 106.453
0.497337 101.079
0.497458 95.9761
0.497588 91.1308
0.497751 86.53
0.497983 82.1616
0.498316 78.0137
0.498707 74.0752
0.498977 70.3355
0.498874 66.7846
0.498293 63.413
0.497414 60.2116
0.496518 57.1718
0.495699 54.2855
0.494792 51.5449
0.493591 49.0414
0.493533 48.9427
0.491699 46.4718
0.48962 44.1257
0.487357 41.898
0.486216 40.8934
0.484895 39.7828
0.482394 37.7744
0.479698 35.8673
0.478952 35.4123
0.476664 34.0566
0.473442 32.3373
0.471796 31.553
0.469963 30.7047
0.466514 29.1546
0.464746 28.4106
0.462978 27.6827
0.45955 26.2852
0.457803 25.6132
0.456061 24.9582
0.452679 23.6982
0.450962 23.097
0.44922 22.5018
0.445805 21.3658
0.444225 20.8873
0.44217 20.2871
0.438368 19.2629
0.437587 19.073
0.434302 18.2904
0.431049 17.5445
0.430256 17.367
0.426472 16.4903
0.424609 16.0686
0.422753 15.6578
0.419035 14.8673
0.418265 14.7171
0.415128 14.1167
0.412015 13.5408
0.411258 13.404
0.40764 12.7273
0.405859 12.4019
0.404086 12.0848
0.400532 11.4747
0.399795 11.3586
0.396801 10.8954
0.393822 10.4484
0.393121 10.3453
0.389741 9.82306
0.387938 9.54082
0.386562 9.32715
0.383624 8.85627
0.382141 8.62801
0.380692 8.40916
0.377869 7.98462
0.376432 7.78043
0.375 7.58152
0.372223 7.19877
0.370807 7.0147
0.369397 6.83534
0.366662 6.49026
0.365267 6.32399
0.363883 6.1626
0.361213 5.85148
0.35981 5.69422
0.358557 5.55607
0.356127 5.27557
0.354434 5.07667
0.353847 5.00924
0.351782 4.75635
0.349747 4.51622
0.349138 4.45092
0.347591 4.28822
0.345459 4.07173
0.343921 3.9205
0.343355 3.86617
0.341454 3.67099
0.339685 3.48566
0.338783 3.39425
0.33793 3.30969
0.336279 3.1426
0.3347 2.98394
0.333721 2.88558
0.333188 2.8333
0.331854 2.69026
0.330628 2.55444
0.329384 2.42548
0.328735 2.36338
0.328089 2.30303
0.326863 2.18676
0.32569 2.07637
0.324509 1.97154
0.323823 1.91203
0.323351 1.87201
0.322404 1.7775
0.321697 1.68776
0.321095 1.60256
0.3204 1.52165
0.3195 1.44483
0.318985 1.40747
0.318483 1.37189
0.317616 1.30263
0.31701 1.23687
0.316593 1.17442
0.316176 1.11513
0.315574 1.05884
0.314717 1.00538
0.314219 0.97961
0.313724 0.954624
0.312882 0.90643
0.312325 0.860669
0.312033 0.817219
0.311913 0.775961
0.311872 0.736787
0.311853 0.699591
0.311812 0.664272
0.311692 0.630736
0.311401 0.598894
0.310847 0.568659
0.310012 0.53995
0.309524 0.526144
0.309037 0.512691
0.308207 0.486807
0.307658 0.462231
0.307371 0.438895
0.307253 0.416738
0.307215 0.395699
0.307205 0.375722
0.307203 0.356754
0.307203 0.338743
0.307203 0.321642
0.307203 0.305404
0.307203 0.289986
0.307203 0.275346
0.307205 0.261445
0.307215 0.248246
0.307253 0.235713
0.307371 0.223813
0.307658 0.212514
0.308207 0.201785
0.309037 0.191598
0.309524 0.186699
0.310012 0.181925
0.310847 0.172741
0.311401 0.16402
0.311692 0.15574
0.311814 0.147877
0.311863 0.140412
0.311911 0.133323
0.312033 0.126592
0.312325 0.120201
0.312884 0.114133
0.313736 0.108371
0.314219 0.105765
0.314765 0.1029
0.315734 0.0977049
0.316595 0.0927723
0.317464 0.0880887
0.31848 0.0836415
0.318985 0.0817946
0.319652 0.0794189
0.32083 0.0754095
0.322013 0.0716024
0.323307 0.0679876
0.323823 0.0667562
0.324773 0.0645552
0.326305 0.0612962
0.327908 0.0582016
0.328735 0.0567524
0.329611 0.0552633
0.331333 0.0524734
0.3332 0.0498243
0.333721 0.0491912
0.335322 0.0473089
0.337604 0.0449205
0.338783 0.0438311
0.340104 0.0426527
0.342619 0.0404994
0.343921 0.039466
0.345236 0.0384548
0.347814 0.0365134
0.349138 0.0355873
0.350492 0.03467
0.353177 0.0329197
0.354434 0.0321831
0.356084 0.0312578
0.359188 0.0296797
0.35981 0.0293999
0.362627 0.0281814
0.365267 0.0271404
0.366289 0.0267586
0.370116 0.0254077
0.370807 0.0251859
0.374266 0.024125
0.376432 0.0235098
0.378626 0.0229071
0.382141 0.0219598
0.38294 0.0217506
0.387208 0.0206525
0.387938 0.0204801
0.391851 0.0196099
0.393822 0.0192201
0.397101 0.0186199
0.399795 0.0181677
0.402876 0.0176799
0.405859 0.0172312
0.408933 0.0167873
0.412015 0.0163584
0.415129 0.0159398
0.418265 0.0155322
0.421425 0.0151351
0.424609 0.0147481
0.427817 0.014371
0.431049 0.0140035
0.434306 0.0136455
0.437587 0.0132965
0.440893 0.0129566
0.444225 0.012625
0.44757 0.0123025
0.450962 0.0119846
0.454274 0.0116814
0.457803 0.0113596
0.460721 0.0110917
0.464746 0.0106927
0.466296 0.0105317
0.470355 0.01


==> _datas/parameters_influence/alpha_line_5.dat <==
x y
0.497932 300
0.49806 284.855
0.498263 270.474
0.498532 256.819
0.498822 243.853
0.499048 231.543
0.499128 219.853
0.499045 208.754
0.498891 198.215
0.49881 188.208
0.498899 178.706
0.499158 169.685
0.499499 161.118
0.499812 152.984
0.50004 145.261
0.500191 137.927
0.500304 130.964
0.500412 124.352
0.500537 118.074
0.500697 112.113
0.500898 106.453
0.501123 101.079
0.501335 95.9761
0.501507 91.1308
0.50164 86.53
0.501747 82.1616
0.501818 78.0137
0.501795 74.0752
0.501582 70.3355
0.501099 66.7846
0.500381 63.413
0.499595 60.2116
0.498916 57.1718
0.49836 54.2855
0.497865 52.0646
0.497708 51.5449
0.496579 48.9427
0.495045 46.4718
0.493205 44.1257
0.491139 41.898
0.490427 41.2244
0.488711 39.7828
0.486027 37.7744
0.483099 36.0227
0.482812 35.8673
0.479013 34.0566
0.475881 32.7453
0.474864 32.3373
0.470777 30.7047
0.468771 29.9438
0.466623 29.1546
0.462277 27.6827
0.461767 27.5305
0.457399 26.2852
0.454867 25.6277
0.452212 24.9582
0.448071 23.927
0.447134 23.6982
0.442209 22.5018
0.441376 22.3137
0.436978 21.3658
0.434782 20.9371
0.431256 20.2871
0.428286 19.7684
0.425336 19.2629
0.421887 18.665
0.419765 18.2904
0.415583 17.5151
0.414789 17.367
0.410157 16.4903
0.409374 16.351
0.405288 15.6578
0.403257 15.3462
0.399934 14.8673
0.397232 14.5034
0.394253 14.1167
0.391297 13.7404
0.388653 13.404
0.385451 12.9857
0.383519 12.7273
0.379691 12.1876
0.378967 12.0848
0.374742 11.4747
0.374018 11.3761
0.370343 10.8954
0.36843 10.6651
0.365667 10.3453
0.362925 10.0352
0.361051 9.82306
0.357503 9.40789
0.356813 9.32715
0.352842 8.85627
0.352161 8.78025
0.348701 8.40916
0.3469 8.23138
0.3443 7.98462
0.341716 7.74467
0.339964 7.58152
0.336611 7.25555
0.336032 7.19877
0.332503 6.83534
0.331581 6.74146
0.329109 6.49026
0.326627 6.24318
0.325796 6.1626
0.322587 5.85148
0.321747 5.77314
0.319407 5.55607
0.31694 5.32733
0.316372 5.27557
0.313577 5.00924
0.312204 4.88106
0.31084 4.75635
0.308106 4.51622
0.30754 4.47054
0.305236 4.28822
0.302945 4.11228
0.302405 4.07173
0.299806 3.86617
0.298418 3.75489
0.297365 3.67099
0.295124 3.48566
0.29396 3.39127
0.292939 3.30969
0.290952 3.1426
0.289567 3.0241
0.289089 2.98394
0.287401 2.8333
0.285739 2.69026
0.285241 2.65136
0.283977 2.55444
0.282236 2.42548
0.280979 2.33539
0.280516 2.30303
0.278963 2.18676
0.277517 2.07637
0.276781 2.02218
0.276078 1.97154
0.274706 1.87201
0.273346 1.7775
0.272646 1.73182
0.271954 1.68776
0.270629 1.60256
0.26936 1.52165
0.268572 1.47149
0.268143 1.44483
0.267071 1.37189
0.26609 1.30263
0.265113 1.23687
0.264559 1.20094
0.264141 1.17442
0.263298 1.11513
0.262577 1.05884
0.261863 1.00538
0.261059 0.954624
0.260606 0.92882
0.260204 0.90643
0.259489 0.860669
0.258993 0.817219
0.258652 0.775961
0.258311 0.736787
0.257819 0.699591
0.257119 0.664272
0.256712 0.647245
0.256309 0.630736
0.25562 0.598894
0.255165 0.568659
0.254927 0.53995
0.254829 0.512691
0.254797 0.486807
0.254789 0.462231
0.254788 0.438895
0.254787 0.416738
0.254787 0.395699
0.254787 0.375722
0.254787 0.356754
0.254787 0.338743
0.254787 0.321642
0.254787 0.305404
0.254787 0.289986
0.254787 0.275346
0.254787 0.261445
0.254787 0.248246
0.254787 0.235713
0.254787 0.223813
0.254787 0.212514
0.254787 0.201785
0.254788 0.191598
0.254789 0.181925
0.254797 0.172741
0.254829 0.16402
0.254927 0.15574
0.255165 0.147877
0.25562 0.140412
0.25631 0.133323
0.256712 0.129961
0.257127 0.126592
0.257852 0.120201
0.258412 0.114133
0.258902 0.108371
0.259492 0.1029
0.260324 0.0977049
0.260606 0.0963921
0.261409 0.0927723
0.262611 0.0880887
0.263889 0.0836415
0.264559 0.0815161
0.265239 0.0794189
0.266559 0.0754095
0.26789 0.0716024
0.268572 0.0698102
0.269287 0.0679876
0.270694 0.0645552
0.27222 0.0612962
0.272646 0.0605175
0.273954 0.0582016
0.275821 0.0552633
0.276781 0.0539344
0.277877 0.0524734
0.279987 0.0498243
0.280979 0.0487118
0.282288 0.0473089
0.284747 0.0449205
0.285241 0.0444951
0.287464 0.0426527
0.289567 0.0410495
0.290324 0.0404994
0.293212 0.0384548
0.29396 0.0379584
0.296192 0.0365134
0.298418 0.0351498
0.299239 0.03467
0.302377 0.0329197
0.302945 0.0326315
0.30577 0.0312578
0.30754 0.0304606
0.309332 0.0296797
0.312204 0.0284524
0.312857 0.0281814
0.316344 0.0267586
0.31694 0.0265353
0.320137 0.0254077
0.321747 0.0249027
0.324426 0.024125
0.326627 0.0235391
0.329144 0.0229071
0.331581 0.0223257
0.334093 0.0217506
0.336611 0.0211949
0.339155 0.0206525
0.341716 0.0201245
0.344298 0.0196099
0.3469 0.0191086
0.349522 0.0186199
0.352161 0.0181449
0.354842 0.0176799
0.357503 0.0172366
0.360342 0.0167873
0.362925 0.0164012
0.366286 0.0159398
0.36843 0.0156667
0.373098 0.0151351
0.374018 0.0150359
0.379691 0.0144659
0.38063 0.014371
0.385451 0.0138842
0.387728 0.0136455
0.391297 0.0132684
0.394253 0.0129566
0.397232 0.012652
0.400885 0.0123025
0.403257 0.0120901
0.408314 0.0116814
0.409374 0.0115993
0.415583 0.0111374
0.416168 0.0110917
0.421887 0.0105973
0.422556 0.0105317
0.426748 0.01


==> _datas/parameters_influence/alpha_tongue.dat <==
param minx tau_at_min rheo
0.01 0.466738 3.67099 0.499118
0.1325 0.415945 0.954624 0.50173
0.255 0.365431 0.817219 0.504753
0.3775 0.307203 0.338743 0.508339
0.5 0.254787 0.416738 0.512741


==> _datas/parameters_influence/k_line_1.dat <==
x y
0.399058 300
0.39848 284.855
0.398023 270.474
0.39778 256.819
0.397785 243.853
0.398021 231.543
0.398412 219.853
0.398831 208.754
0.399162 198.215
0.399379 188.208
0.399544 178.706
0.399765 169.685
0.400162 161.118
0.400426 157.784
0.400627 152.984
0.401106 145.261
0.401689 137.927
0.402272 130.964
0.40274 124.352
0.403065 118.074
0.403328 112.113
0.403635 106.453
0.40401 101.079
0.404377 95.9761
0.404648 91.1308
0.404832 86.53
0.405012 82.1616
0.40525 78.0137
0.405535 74.0752
0.405794 70.3355
0.405933 66.7846
0.405873 63.413
0.405578 60.2116
0.405051 57.1718
0.404278 54.2855
0.403217 51.5449
0.401867 48.9427
0.400426 46.6982
0.400203 46.4718
0.397492 44.1257
0.394967 41.898
0.394444 41.4863
0.391584 39.7828
0.38855 37.8407
0.388414 37.7744
0.384161 35.8673
0.382745 35.2669
0.379295 34.0566
0.377026 33.3168
0.373681 32.3373
0.371393 31.7016
0.367664 30.7047
0.365844 30.2287
0.361631 29.1546
0.360378 28.837
0.355607 27.6827
0.354993 27.536
0.349689 26.3632
0.349315 26.2852
0.344464 25.35
0.342378 24.9582
0.339318 24.4193
0.33517 23.6982
0.334248 23.5401
0.329254 22.7371
0.327739 22.5018
0.324334 21.9735
0.320169 21.3658
0.319488 21.2627
0.314715 20.6386
0.31186 20.2871
0.310013 20.0573
0.305381 19.5296
0.303014 19.2629
0.300818 19.0159
0.296323 18.5329
0.294095 18.2904
0.291896 18.0524
0.287535 17.5963
0.285379 17.367
0.283239 17.1407
0.279007 16.7073
0.276931 16.4903
0.274838 16.2721
0.270732 15.8503
0.268955 15.6578
0.266687 15.4099
0.262702 14.9587
0.261947 14.8673
0.258777 14.4867
0.255665 14.1167
0.25491 14.0276
0.251102 13.6075
0.249219 13.404
0.24735 13.2036
0.243654 12.8082
0.242936 12.7273
0.240014 12.4019
0.237126 12.0848
0.236428 12.0085
0.232895 11.6489
0.23115 11.4747
0.229415 11.3028
0.225988 10.9628
0.225348 10.8954
0.222611 10.6085
0.220146 10.3453
0.219285 10.253
0.216009 9.90973
0.215192 9.82306
0.212781 9.57187
0.2104 9.32715
0.209602 9.24534
0.20647 8.93445
0.205691 8.85627
0.203386 8.62862
0.201153 8.40916
0.200347 8.32926
0.197353 8.03204
0.196903 7.98462
0.194405 7.71684
0.193205 7.58152
0.1915 7.38756
0.189814 7.19877
0.188639 7.07161
0.186287 6.83534
0.18582 6.79
0.183044 6.53308
0.182593 6.49026
0.180309 6.27043
0.17925 6.1626
0.177615 5.99232
0.176283 5.85148
0.174961 5.71396
0.173365 5.55607
0.172347 5.46052
0.170191 5.27557
0.169772 5.24095
0.167235 5.0423
0.166824 5.00924
0.164737 4.83924
0.163778 4.75635
0.162275 4.62244
0.161123 4.51622
0.159851 4.39762
0.158685 4.28822
0.157462 4.17283
0.156402 4.07173
0.15511 3.94458
0.154333 3.86617
0.152792 3.70222
0.152501 3.67099
0.150801 3.48566
0.150509 3.45572
0.14903 3.30969
0.14826 3.23973
0.147149 3.1426
0.146045 3.04836
0.145291 2.98394
0.143863 2.85757
0.143589 2.8333
0.14201 2.69026
0.141714 2.66454
0.140416 2.55444
0.139596 2.48767
0.138825 2.42548
0.137511 2.31521
0.137367 2.30303
0.136113 2.18676
0.135456 2.12264
0.134982 2.07637
0.133951 1.97154
0.133432 1.92069
0.132926 1.87201
0.131941 1.7775
0.131439 1.73204
0.130939 1.68776
0.129969 1.60256
0.129475 1.5615
0.128984 1.52165
0.128038 1.44483
0.12754 1.40598
0.127097 1.37189
0.126238 1.30263
0.125635 1.2526
0.125441 1.23687
0.124748 1.17442
0.124133 1.11513
0.123757 1.07782
0.123563 1.05884
0.123066 1.00538
0.122614 0.954624
0.122167 0.90643
0.121908 0.879044
0.121731 0.860669
0.121374 0.817219
0.121108 0.775961
0.120881 0.736787
0.12062 0.699591
0.120281 0.664272
0.120087 0.64705
0.119899 0.630736
0.119576 0.598894
0.119363 0.568659
0.119252 0.53995
0.119207 0.512691
0.119196 0.486807
0.119207 0.462231
0.119252 0.438895
0.119363 0.416738
0.119576 0.395699
0.119899 0.375722
0.120087 0.366249
0.120281 0.356754
0.12062 0.338743
0.120882 0.321642
0.121111 0.305404
0.121387 0.289986
0.121776 0.275346
0.121908 0.271646
0.122284 0.261445
0.122847 0.248246
0.123447 0.235713
0.123757 0.22985
0.124088 0.223813
0.124736 0.212514
0.125438 0.201785
0.125635 0.199221
0.126237 0.191598
0.127097 0.181925
0.12754 0.177514
0.128038 0.172741
0.128986 0.16402
0.129475 0.159868
0.129977 0.15574
0.130973 0.147877
0.131439 0.144568
0.13205 0.140412
0.133202 0.133323
0.133432 0.132067
0.134478 0.126592
0.135456 0.121928
0.135839 0.120201
0.137278 0.114133
0.137511 0.113257
0.1389 0.108371
0.139596 0.106204
0.140738 0.1029
0.141714 0.100269
0.142697 0.0977049
0.143863 0.0946742
0.144592 0.0927723
0.146045 0.088867
0.146339 0.0880887
0.148044 0.0836415
0.14826 0.0831327
0.150014 0.0794189
0.150509 0.0785236
0.152521 0.0754095
0.152792 0.0750319
0.15511 0.0720985
0.155507 0.0716024
0.157462 0.0691805
0.158394 0.0679876
0.159851 0.0661093
0.161059 0.0645552
0.162275 0.0630381
0.163769 0.0612962
0.164737 0.0602428
0.166828 0.0582016
0.167235 0.0578255
0.169772 0.055662
0.170245 0.0552633
0.172347 0.0535336
0.173653 0.0524734
0.174961 0.0514418
0.177162 0.0498243
0.177615 0.049504
0.180309 0.0477582
0.18103 0.0473089
0.183044 0.0461052
0.18512 0.0449205
0.18582 0.0445284
0.188639 0.0430371
0.189379 0.0426527
0.1915 0.0415947
0.193854 0.0404994
0.194405 0.0402504
0.197353 0.0390397
0.198845 0.0384548
0.200347 0.0378798
0.203386 0.0367454
0.203987 0.0365134
0.20647 0.0355809
0.208999 0.03467
0.209602 0.0344581
0.212781 0.0334492
0.214592 0.0329197
0.216009 0.0325199
0.219285 0.031677
0.220955 0.0312578
0.222611 0.0308517
0.225988 0.0300716
0.227695 0.0296797
0.229415 0.0292931
0.232895 0.0285533
0.234655 0.0281814
0.236428 0.0278142
0.240014 0.0271118
0.241827 0.0267586
0.243654 0.02641
0.24735 0.0257431
0.249219 0.0254077
0.251102 0.0250767
0.25491 0.0244434
0.256836 0.024125
0.258777 0.0238107
0.262702 0.0232094
0.264687 0.0229071
0.266687 0.0226087
0.270732 0.0220379
0.272781 0.0217506
0.274838 0.0214684
0.279007 0.020931
0.281224 0.0206525
0.283239 0.0204062
0.287535 0.0199342
0.290763 0.0196099
0.291896 0.0194983
0.296323 0.0191085
0.300818 0.0187264
0.301991 0.0186199
0.305381 0.0183169
0.310013 0.0178934
0.312238 0.0176799
0.314715 0.0174456
0.319488 0.0170128
0.322023 0.0167873
0.324334 0.0165869
0.329254 0.0162034
0.33295 0.0159398
0.334248 0.0158491
0.339318 0.0155322
0.344464 0.0152218
0.345811 0.0151351
0.349689 0.0148896
0.354993 0.0145486
0.357675 0.014371
0.360378 0.0141956
0.365844 0.0138704
0.369948 0.0136455
0.371393 0.0135679
0.377026 0.0132973
0.382745 0.0130346
0.384368 0.0129566
0.38855 0.0127601
0.394444 0.0124928
0.398806 0.0123025
0.400426 0.0122329
0.4065 0.0120013
0.412666 0.0117878
0.415783 0.0116814
0.418925 0.0115759
0.425279 0.0113699
0.43173 0.0111539
0.433439 0.0110917
0.438278 0.0109178
0.444926 0.0106721
0.448389 0.0105317
0.451674 0.0103903
0.458525 0.0100332
0.459025 0.01


==> _datas/parameters_influence/k_line_2.dat <==
x y
0.433068 300
0.433207 284.855
0.433461 270.474
0.43372 261.093
0.433781 256.819
0.434019 243.853
0.434285 231.543
0.434566 219.853
0.434873 208.754
0.435229 198.215
0.435633 188.208
0.436049 178.706
0.436425 169.685
0.43674 161.118
0.437018 152.984
0.437296 145.261
0.437587 137.927
0.437869 130.964
0.438116 124.352
0.438344 118.074
0.438634 112.113
0.4391 106.453
0.439831 101.079
0.440298 98.5401
0.440608 95.9761
0.441251 91.1308
0.441813 86.53
0.442209 82.1616
0.442435 78.0137
0.442531 74.0752
0.442506 70.3355
0.442309 66.7846
0.44186 63.413
0.44113 60.2116
0.440298 57.4976
0.440149 57.1718
0.438735 54.2855
0.437436 51.5449
0.436104 48.9427
0.434524 46.4718
0.43372 45.5144
0.432165 44.1257
0.429396 41.898
0.427239 40.2414
0.426499 39.7828
0.423275 37.7744
0.420856 36.1787
0.420271 35.8673
0.416885 34.0566
0.414568 32.8124
0.413418 32.3373
0.409337 30.7047
0.408374 30.3406
0.404361 29.1546
0.402272 28.5776
0.398395 27.6827
0.396262 27.2243
0.391283 26.2852
0.390341 26.115
0.384509 25.125
0.383545 24.9582
0.378764 24.1243
0.37642 23.6982
0.373105 23.0922
0.369819 22.5018
0.36753 22.1043
0.362947 21.3658
0.362039 21.224
0.356629 20.4208
0.355753 20.2871
0.351301 19.5987
0.349257 19.2629
0.346052 18.721
0.343588 18.2904
0.340882 17.8136
0.338345 17.367
0.335788 16.9219
0.333272 16.4903
0.330771 16.0686
0.328291 15.6578
0.325829 15.2574
0.323386 14.8673
0.320961 14.4871
0.318554 14.1167
0.316165 13.7558
0.313795 13.404
0.311442 13.0613
0.309107 12.7273
0.306788 12.4017
0.304493 12.0848
0.302204 11.7735
0.299983 11.4747
0.297689 11.1666
0.295683 10.8954
0.293241 10.5552
0.291773 10.3453
0.28886 9.90663
0.288309 9.82306
0.285095 9.32715
0.284544 9.24702
0.281748 8.85627
0.280293 8.66904
0.278192 8.40916
0.276105 8.15645
0.274689 7.98462
0.271979 7.64132
0.271512 7.58152
0.26866 7.19877
0.267916 7.09989
0.265918 6.83534
0.263913 6.57512
0.263241 6.49026
0.260648 6.1626
0.25997 6.08002
0.258081 5.85148
0.256085 5.6092
0.255641 5.55607
0.253433 5.27557
0.252259 5.1239
0.251365 5.00924
0.249454 4.75635
0.24849 4.63376
0.247548 4.51622
0.245712 4.28822
0.244777 4.17856
0.243846 4.07173
0.242041 3.86617
0.24112 3.76713
0.240207 3.67099
0.238444 3.48566
0.237517 3.39195
0.236691 3.30969
0.235091 3.1426
0.233969 3.02235
0.233603 2.98394
0.232294 2.8333
0.231087 2.69026
0.230473 2.62002
0.229888 2.55444
0.228745 2.42548
0.227613 2.30303
0.227029 2.24379
0.226455 2.18676
0.225356 2.07637
0.22432 1.97154
0.223637 1.89981
0.223367 1.87201
0.222596 1.7775
0.221967 1.68776
0.221358 1.60256
0.220671 1.52165
0.220296 1.48274
0.219921 1.44483
0.21924 1.37189
0.218644 1.30263
0.218051 1.23687
0.217382 1.17442
0.217004 1.1426
0.216671 1.11513
0.216082 1.05884
0.215696 1.00538
0.215494 0.954624
0.215404 0.90643
0.21535 0.860669
0.215261 0.817219
0.215059 0.775961
0.214675 0.736787
0.214099 0.699591
0.213762 0.681702
0.213426 0.664272
0.212853 0.630736
0.212474 0.598894
0.212276 0.568659
0.212195 0.53995
0.212175 0.512691
0.212195 0.486807
0.212276 0.462231
0.212474 0.438895
0.212853 0.416738
0.213426 0.395699
0.213762 0.385581
0.214099 0.375722
0.214675 0.356754
0.215059 0.338743
0.215261 0.321642
0.21535 0.305404
0.215404 0.289986
0.215494 0.275346
0.215696 0.261445
0.216082 0.248246
0.216671 0.235713
0.217004 0.230046
0.217382 0.223813
0.218051 0.212514
0.218645 0.201785
0.219246 0.191598
0.219947 0.181925
0.220296 0.177903
0.220756 0.172741
0.221565 0.16402
0.222364 0.15574
0.223199 0.147877
0.223637 0.144125
0.224084 0.140412
0.224947 0.133323
0.225836 0.126592
0.226877 0.120201
0.227029 0.119444
0.228126 0.114133
0.229475 0.108371
0.230473 0.104446
0.23088 0.1029
0.232219 0.0977049
0.233582 0.0927723
0.233969 0.0915404
0.235087 0.0880887
0.236693 0.0836415
0.237517 0.0816293
0.238458 0.0794189
0.240269 0.0754095
0.24112 0.0737257
0.242243 0.0716024
0.244353 0.0679876
0.244777 0.0673436
0.246685 0.0645552
0.24849 0.0621287
0.249139 0.0612962
0.251617 0.0582016
0.252259 0.0574503
0.254175 0.0552633
0.256085 0.0531995
0.25679 0.0524734
0.259483 0.0498243
0.25997 0.0493881
0.262394 0.0473089
0.263913 0.0461024
0.265451 0.0449205
0.267916 0.043063
0.268476 0.0426527
0.271468 0.0404994
0.271979 0.0401613
0.274723 0.0384548
0.276105 0.0376904
0.278404 0.0365134
0.280293 0.0356266
0.282452 0.03467
0.284544 0.0337902
0.286699 0.0329197
0.28886 0.0320786
0.291043 0.0312578
0.293241 0.0304587
0.295459 0.0296797
0.297689 0.0289226
0.299955 0.0281814
0.302204 0.0274749
0.304604 0.0267586
0.306788 0.0261432
0.309629 0.0254077
0.311442 0.0249725
0.315387 0.024125
0.316165 0.0239668
0.320961 0.0230584
0.321754 0.0229071
0.325829 0.0221312
0.327754 0.0217506
0.330771 0.0211496
0.333271 0.0206525
0.335788 0.0201672
0.33888 0.0196099
0.340882 0.0192729
0.345209 0.0186199
0.346052 0.0184996
0.351301 0.0178074
0.352279 0.0176799
0.356629 0.0171265
0.359331 0.0167873
0.362039 0.0164573
0.366592 0.0159398
0.36753 0.0158373
0.373105 0.0152788
0.374597 0.0151351
0.378764 0.01475
0.383057 0.014371
0.384509 0.0142452
0.390341 0.0137662
0.391826 0.0136455
0.396262 0.0132966
0.400748 0.0129566
0.402272 0.012843
0.408374 0.0124113
0.409926 0.0123025
0.414568 0.0119877
0.419244 0.0116814
0.420856 0.0115772
0.427239 0.0111795
0.428615 0.0110917
0.43372 0.0107604
0.436979 0.0105317
0.440298 0.0102642
0.443148 0.01


==> _datas/parameters_influence/k_line_3.dat <==
x y
0.386829 300
0.38695 284.855
0.387105 270.474
0.387295 256.819
0.387523 243.853
0.387802 231.543
0.388135 219.853
0.388513 208.754
0.388914 198.215
0.389306 188.208
0.389656 178.706
0.389946 169.685
0.390174 161.118
0.390362 152.984
0.390539 145.261
0.390742 137.927
0.391024 130.964
0.391453 124.352
0.391919 119.602
0.39202 118.074
0.392528 112.113
0.393092 106.453
0.393628 101.079
0.394073 95.9761
0.394405 91.1308
0.394628 86.53
0.394751 82.1616
0.394764 78.0137
0.394626 74.0752
0.394281 70.3355
0.39373 66.7846
0.393065 63.413
0.392402 60.2116
0.391919 57.9255
0.3917 57.1718
0.390751 54.2855
0.389579 51.5449
0.388158 48.9427
0.386569 46.4718
0.386063 45.7623
0.384611 44.1257
0.382602 41.898
0.380587 39.7828
0.380295 39.4958
0.378179 37.7744
0.375654 35.8673
0.374613 35.1836
0.372701 34.0566
0.369318 32.3373
0.369016 32.207
0.365231 30.7047
0.363502 30.1127
0.360484 29.1546
0.358071 28.4483
0.355331 27.6827
0.352721 26.9803
0.35007 26.2852
0.347451 25.6136
0.344845 24.9582
0.34226 24.32
0.339693 23.6982
0.337146 23.0918
0.334624 22.5018
0.332108 21.9221
0.329667 21.3658
0.327146 20.7921
0.324942 20.2871
0.322258 19.6537
0.320644 19.2629
0.317443 18.446
0.316838 18.2904
0.313306 17.367
0.3127 17.2179
0.309628 16.4903
0.308028 16.1417
0.305719 15.6578
0.303426 15.1882
0.30186 14.8673
0.298893 14.2377
0.298324 14.1167
0.295042 13.404
0.294427 13.2764
0.291718 12.7273
0.290028 12.401
0.288359 12.0848
0.285694 11.5758
0.285161 11.4747
0.282213 10.8954
0.281426 10.7422
0.279389 10.3453
0.277221 9.91898
0.276726 9.82306
0.274279 9.32715
0.273079 9.08848
0.271886 8.85627
0.269494 8.40916
0.268999 8.32411
0.266984 7.98462
0.26498 7.65702
0.264508 7.58152
0.262233 7.19877
0.26102 6.99193
0.260095 6.83534
0.258118 6.49026
0.25712 6.32267
0.256149 6.1626
0.254267 5.85148
0.253279 5.69414
0.252398 5.55607
0.250692 5.27557
0.249494 5.07371
0.249105 5.00924
0.247709 4.75635
0.246421 4.51622
0.245767 4.39831
0.245143 4.28822
0.243925 4.07173
0.242716 3.86617
0.242095 3.76731
0.241475 3.67099
0.240279 3.48566
0.23909 3.30969
0.238478 3.22463
0.237873 3.1426
0.236714 2.98394
0.235604 2.8333
0.234914 2.73989
0.23454 2.69026
0.233602 2.55444
0.232743 2.42548
0.231889 2.30303
0.231404 2.23614
0.231039 2.18676
0.230302 2.07637
0.229671 1.97154
0.229047 1.87201
0.228343 1.7775
0.227947 1.72945
0.227595 1.68776
0.22697 1.60256
0.226536 1.52165
0.226238 1.44483
0.22594 1.37189
0.225509 1.30263
0.224897 1.23687
0.224541 1.20516
0.224188 1.17442
0.223586 1.11513
0.223188 1.05884
0.22298 1.00538
0.222894 0.954624
0.222866 0.90643
0.222859 0.860669
0.222858 0.817219
0.222857 0.775961
0.222857 0.736787
0.222857 0.699591
0.222857 0.664272
0.222857 0.630736
0.222857 0.598894
0.222857 0.568659
0.222857 0.53995
0.222857 0.512691
0.222857 0.486807
0.222857 0.462231
0.222857 0.438895
0.222857 0.416738
0.222857 0.395699
0.222857 0.375722
0.222857 0.356754
0.222858 0.338743
0.222859 0.321642
0.222866 0.305404
0.222894 0.289986
0.22298 0.275346
0.223188 0.261445
0.223586 0.248246
0.224188 0.235713
0.224541 0.229701
0.224897 0.223813
0.225509 0.212514
0.22594 0.201785
0.226238 0.191598
0.226537 0.181925
0.226976 0.172741
0.227622 0.16402
0.227947 0.160636
0.228431 0.15574
0.229261 0.147877
0.230087 0.140412
0.23095 0.133323
0.231404 0.129919
0.231861 0.126592
0.232737 0.120201
0.2336 0.114133
0.23454 0.108371
0.234914 0.106408
0.235604 0.1029
0.236715 0.0977049
0.237877 0.0927723
0.238478 0.0904621
0.239113 0.0880887
0.240362 0.0836415
0.241717 0.0794189
0.242095 0.0784098
0.243256 0.0754095
0.244912 0.0716024
0.245767 0.069866
0.246725 0.0679876
0.248549 0.0645552
0.249494 0.0629078
0.250448 0.0612962
0.252316 0.0582016
0.253279 0.0567137
0.254246 0.0552633
0.256145 0.0524734
0.25712 0.0511424
0.258118 0.0498243
0.260095 0.0473089
0.26102 0.0462503
0.262236 0.0449205
0.264522 0.0426527
0.26498 0.0422506
0.267055 0.0404994
0.268999 0.0390035
0.269751 0.0384548
0.272569 0.0365134
0.273079 0.0361946
0.275626 0.03467
0.277221 0.0337859
0.278837 0.0329197
0.281426 0.0315584
0.282014 0.0312578
0.285157 0.0296797
0.285694 0.029432
0.288575 0.0281814
0.290028 0.0276207
0.292437 0.0267586
0.294427 0.0261036
0.296651 0.0254077
0.298893 0.0247304
0.300926 0.024125
0.303426 0.0233722
0.304954 0.0229071
0.308028 0.0219358
0.308618 0.0217506
0.312103 0.0206525
0.3127 0.0204782
0.315855 0.0196099
0.317443 0.0192211
0.320106 0.0186199
0.322258 0.018177
0.324866 0.0176799
0.327146 0.0172767
0.330181 0.0167873
0.332108 0.0165001
0.336316 0.0159398
0.337146 0.0158353
0.34226 0.015235
0.343104 0.0151351
0.347451 0.0146215
0.349485 0.014371
0.352721 0.0139667
0.355252 0.0136455
0.358071 0.0132906
0.360776 0.0129566
0.363502 0.0126309
0.366384 0.0123025
0.369016 0.0120185
0.372397 0.0116814
0.374613 0.0114741
0.37904 0.0110917
0.380295 0.0109837
0.385411 0.0105317
0.386063 0.0104639
0.389917 0.01


==> _datas/parameters_influence/k_line_4.dat <==
x y
0.324495 300
0.324571 284.855
0.324727 270.474
0.324988 256.819
0.325342 243.853
0.325733 231.543
0.326084 219.853
0.326345 208.754
0.326529 198.215
0.32668 188.208
0.326843 178.706
0.327045 169.685
0.327303 161.118
0.327623 152.984
0.327919 147.097
0.327981 145.261
0.328296 137.927
0.328696 130.964
0.329163 124.352
0.329629 118.074
0.330012 112.113
0.330274 106.453
0.330436 101.079
0.330536 95.9761
0.330586 91.1308
0.330563 86.53
0.330415 82.1616
0.330101 78.0137
0.329649 74.0752
0.329165 70.3355
0.328769 66.7846
0.328497 63.413
0.328264 60.2116
0.32792 57.1718
0.327919 57.1678
0.327235 54.2855
0.326355 51.5449
0.325382 48.9427
0.324312 46.4718
0.323019 44.1602
0.322997 44.1257
0.321233 41.898
0.319151 39.7828
0.318193 38.9766
0.316678 37.7744
0.313975 35.8673
0.313439 35.5324
0.311001 34.0566
0.308756 32.8019
0.307885 32.3373
0.304658 30.7047
0.304143 30.4692
0.301101 29.1546
0.299598 28.5716
0.297168 27.6827
0.295122 26.975
0.293089 26.2852
0.290713 25.4691
0.289252 24.9582
0.286369 23.8979
0.28583 23.6982
0.28268 22.5018
0.28209 22.2874
0.279495 21.3658
0.277876 20.818
0.276277 20.2871
0.273724 19.4331
0.273211 19.2629
0.270376 18.2904
0.269634 18.0408
0.267622 17.367
0.265605 16.7063
0.264928 16.4903
0.262308 15.6578
0.261637 15.4545
0.259675 14.8673
0.257728 14.302
0.257071 14.1167
0.25454 13.404
0.253877 13.2246
0.252031 12.7273
0.250084 12.2033
0.249636 12.0848
0.24743 11.4747
0.246347 11.1811
0.245271 10.8954
0.243114 10.3453
0.242666 10.2407
0.240849 9.82306
0.239041 9.41945
0.238619 9.32715
0.236583 8.85627
0.235469 8.59019
0.23471 8.40916
0.233074 7.98462
0.231951 7.68226
0.23157 7.58152
0.230216 7.19877
0.228884 6.83534
0.228485 6.73654
0.227473 6.49026
0.226074 6.1626
0.225072 5.93719
0.22468 5.85148
0.223385 5.55607
0.2221 5.27557
0.221709 5.19757
0.220749 5.00924
0.219451 4.75635
0.218396 4.54504
0.218249 4.51622
0.217242 4.28822
0.21637 4.07173
0.215484 3.86617
0.215133 3.79479
0.214511 3.67099
0.213526 3.48566
0.21256 3.30969
0.211919 3.18962
0.211662 3.1426
0.210932 2.98394
0.210336 2.8333
0.209759 2.69026
0.209108 2.55444
0.208752 2.48912
0.208397 2.42548
0.207752 2.30303
0.207187 2.18676
0.206625 2.07637
0.205991 1.97154
0.205633 1.91814
0.205317 1.87201
0.204758 1.7775
0.204386 1.68776
0.20417 1.60256
0.204013 1.52165
0.203797 1.44483
0.203428 1.37189
0.202881 1.30263
0.202561 1.26931
0.202242 1.23687
0.201699 1.17442
0.20134 1.11513
0.201152 1.05884
0.201075 1.00538
0.20105 0.954624
0.201043 0.90643
0.201042 0.860669
0.201042 0.817219
0.201042 0.775961
0.201042 0.736787
0.201042 0.699591
0.201042 0.664272
0.201042 0.630736
0.201042 0.598894
0.201042 0.568659
0.201042 0.53995
0.201042 0.512691
0.201042 0.486807
0.201042 0.462231
0.201042 0.438895
0.201042 0.416738
0.201042 0.395699
0.201042 0.375722
0.201042 0.356754
0.201042 0.338743
0.201043 0.321642
0.20105 0.305404
0.201075 0.289986
0.201152 0.275346
0.20134 0.261445
0.201699 0.248246
0.202242 0.235713
0.202561 0.229688
0.202881 0.223813
0.203428 0.212514
0.203797 0.201785
0.204013 0.191598
0.20417 0.181925
0.204386 0.172741
0.204758 0.16402
0.205317 0.15574
0.205633 0.151994
0.205991 0.147877
0.206625 0.140412
0.207188 0.133323
0.207757 0.126592
0.208422 0.120201
0.208752 0.117547
0.209189 0.114133
0.20996 0.108371
0.210734 0.1029
0.211581 0.0977049
0.211919 0.0959353
0.212541 0.0927723
0.213543 0.0880887
0.214592 0.0836415
0.215133 0.0815577
0.215706 0.0794189
0.21683 0.0754095
0.218036 0.0716024
0.218396 0.0706102
0.219373 0.0679876
0.220727 0.0645552
0.221709 0.0621956
0.222096 0.0612962
0.223388 0.0582016
0.224699 0.0552633
0.225072 0.0545294
0.226147 0.0524734
0.227692 0.0498243
0.228485 0.0486256
0.22939 0.0473089
0.231132 0.0449205
0.231951 0.0439176
0.233031 0.0426527
0.235061 0.0404994
0.235469 0.0401158
0.237304 0.0384548
0.239041 0.0370093
0.239665 0.0365134
0.242048 0.03467
0.242666 0.0342208
0.2445 0.0329197
0.246347 0.0316689
0.246979 0.0312578
0.249446 0.0296797
0.250084 0.0292959
0.251982 0.0281814
0.253877 0.0271289
0.254575 0.0267586
0.257245 0.0254077
0.257728 0.0251853
0.260132 0.024125
0.261637 0.0235098
0.263162 0.0229071
0.265605 0.0219598
0.266161 0.0217506
0.269127 0.0206525
0.269634 0.0204801
0.272354 0.0196099
0.273724 0.0192201
0.276003 0.0186199
0.277876 0.0181677
0.280016 0.0176799
0.28209 0.0172309
0.284222 0.0167873
0.286369 0.0163552
0.28849 0.0159398
0.290713 0.0155118
0.292685 0.0151351
0.295122 0.0146625
0.296608 0.014371
0.299598 0.0137617
0.300172 0.0136455
0.303561 0.0129566
0.304143 0.012847
0.307202 0.0123025
0.308756 0.0120548
0.311261 0.0116814
0.313439 0.0113746
0.315485 0.0110917
0.318193 0.0106947
0.31926 0.0105317
0.322034 0.01


==> _datas/parameters_influence/k_line_5.dat <==
x y
0.263953 300
0.264213 284.855
0.264534 270.474
0.264855 256.819
0.265117 243.853
0.265313 231.543
0.265482 219.853
0.265667 208.754
0.265887 198.215
0.266133 188.208
0.26639 178.706
0.266445 176.848
0.266588 169.685
0.266813 161.118
0.267113 152.984
0.267481 145.261
0.267859 137.927
0.268178 130.964
0.268404 124.352
0.268548 118.074
0.268644 112.113
0.268729 106.453
0.268829 101.079
0.268951 95.9761
0.269045 91.1308
0.269012 86.53
0.268774 82.1616
0.268375 78.0137
0.267963 74.0752
0.267665 70.3355
0.267505 66.7846
0.267418 63.413
0.267293 60.2116
0.267003 57.1718
0.266468 54.2855
0.266445 54.1965
0.265655 51.5449
0.264763 48.9427
0.263787 46.4718
0.262596 44.1257
0.262464 43.9223
0.261095 41.898
0.259351 39.7828
0.258543 38.9623
0.257318 37.7744
0.255116 35.8673
0.25468 35.5318
0.2527 34.0566
0.250875 32.7987
0.250174 32.3373
0.247588 30.7047
0.247126 30.4365
0.244843 29.1546
0.243434 28.4092
0.242032 27.6827
0.239797 26.5174
0.239348 26.2852
0.236863 24.9582
0.236214 24.6175
0.234451 23.6982
0.232685 22.7966
0.232091 22.5018
0.229795 21.3658
0.229208 21.0884
0.227489 20.2871
0.225783 19.5162
0.225206 19.2629
0.22298 18.2904
0.22241 18.053
0.220742 17.367
0.219087 16.7068
0.218528 16.4903
0.216377 15.6578
0.215813 15.448
0.214246 14.8673
0.212589 14.2517
0.21222 14.1167
0.210387 13.404
0.209413 13.0187
0.20867 12.7273
0.207084 12.0848
0.206284 11.7733
0.205501 11.4747
0.203978 10.8954
0.203202 10.6168
0.202429 10.3453
0.20093 9.82306
0.200165 9.57141
0.199407 9.32715
0.197944 8.85627
0.197175 8.61825
0.196488 8.40916
0.195157 7.98462
0.194229 7.68358
0.193907 7.58152
0.192776 7.19877
0.191661 6.83534
0.191327 6.7365
0.190479 6.49026
0.189311 6.1626
0.188468 5.9337
0.188158 5.85148
0.187116 5.55607
0.186147 5.27557
0.185652 5.13723
0.185185 5.00924
0.18428 4.75635
0.183415 4.51622
0.182878 4.36732
0.182587 4.28822
0.181856 4.07173
0.181188 3.86617
0.180523 3.67099
0.180146 3.56437
0.179861 3.48566
0.179287 3.30969
0.178796 3.1426
0.178309 2.98394
0.177756 2.8333
0.177454 2.76085
0.177153 2.69026
0.176604 2.55444
0.176124 2.42548
0.175646 2.30303
0.175107 2.18676
0.174803 2.12753
0.174534 2.07637
0.174059 1.97154
0.173743 1.87201
0.173559 1.7775
0.173425 1.68776
0.173242 1.60256
0.172928 1.52165
0.172463 1.44483
0.172191 1.40788
0.17192 1.37189
0.171458 1.30263
0.171153 1.23687
0.170994 1.17442
0.170928 1.11513
0.170906 1.05884
0.170901 1.00538
0.1709 0.954624
0.1709 0.90643
0.1709 0.860669
0.1709 0.817219
0.1709 0.775961
0.1709 0.736787
0.1709 0.699591
0.1709 0.664272
0.1709 0.630736
0.1709 0.598894
0.1709 0.568659
0.1709 0.53995
0.1709 0.512691
0.1709 0.486807
0.1709 0.462231
0.1709 0.438895
0.1709 0.416738
0.1709 0.395699
0.1709 0.375722
0.1709 0.356754
0.1709 0.338743
0.1709 0.321642
0.170901 0.305404
0.170906 0.289986
0.170928 0.275346
0.170994 0.261445
0.171153 0.248246
0.171458 0.235713
0.17192 0.223813
0.172191 0.218092
0.172463 0.212514
0.172928 0.201785
0.173242 0.191598
0.173425 0.181925
0.173559 0.172741
0.173743 0.16402
0.174059 0.15574
0.174534 0.147877
0.174803 0.144321
0.175107 0.140412
0.175646 0.133323
0.176125 0.126592
0.176608 0.120201
0.177174 0.114133
0.177454 0.111613
0.177826 0.108371
0.178481 0.1029
0.179139 0.0977049
0.179858 0.0927723
0.180146 0.0910919
0.180674 0.0880887
0.181526 0.0836415
0.182414 0.0794189
0.182878 0.0773986
0.183348 0.0754095
0.184261 0.0716024
0.185181 0.0679876
0.185652 0.066285
0.186146 0.0645552
0.187116 0.0612962
0.188158 0.0582016
0.188468 0.0573952
0.189311 0.0552633
0.19048 0.0524734
0.191327 0.0505593
0.191663 0.0498243
0.192789 0.0473089
0.19396 0.0449205
0.194229 0.0444558
0.195319 0.0426527
0.196887 0.0404994
0.197175 0.0401608
0.198681 0.0384548
0.200165 0.0368907
0.200537 0.0365134
0.202314 0.03467
0.203202 0.0337843
0.204095 0.0329197
0.205914 0.0312578
0.206284 0.0309541
0.207889 0.0296797
0.209413 0.0285637
0.209959 0.0281814
0.212047 0.0267586
0.212589 0.0264119
0.214195 0.0254077
0.215813 0.0244423
0.216367 0.024125
0.218528 0.0229071
0.219087 0.0226109
0.220751 0.0217506
0.22241 0.0209401
0.223028 0.0206525
0.225395 0.0196099
0.225783 0.0194564
0.228033 0.0186199
0.229208 0.0182276
0.230941 0.0176799
0.232685 0.0171499
0.233893 0.0167873
0.236214 0.0160779
0.236671 0.0159398
0.239339 0.0151351
0.239797 0.0150074
0.242214 0.014371
0.243434 0.014085
0.245456 0.0136455
0.247126 0.0133114
0.248992 0.0129566
0.250875 0.0126102
0.252567 0.0123025
0.25468 0.0119088
0.25587 0.0116814
0.258543 0.0111152
0.258651 0.0110917
0.260798 0.0105317
0.262382 0.01


==> _datas/parameters_influence/k_tongue.dat <==
param minx tau_at_min rheo
1.2 0.119196 0.486807 0.406229
1.71446 0.212175 0.512691 0.446679
2.44949 0.222857 0.775961 0.397598
3.49964 0.201042 0.817219 0.332671
5 0.1709 0.90643 0.270306


==> _datas/parameters_influence/p_line_1.dat <==
x y
0.203241 300
0.203511 284.855
0.203808 270.474
0.204085 256.819
0.204324 243.853
0.204539 231.543
0.204752 219.853
0.204966 208.754
0.205172 198.215
0.205359 188.208
0.205534 178.706
0.205722 169.685
0.205906 162.8
0.20593 161.118
0.206067 152.984
0.206215 145.261
0.206362 137.927
0.206508 130.964
0.206665 124.352
0.206839 118.074
0.207023 112.113
0.207209 106.453
0.207391 101.079
0.207568 95.9761
0.207736 91.1308
0.20788 86.53
0.207991 82.1616
0.208067 78.0137
0.208122 74.0752
0.208171 70.3355
0.208212 66.7846
0.208225 63.413
0.208167 60.2116
0.207995 57.1718
0.207697 54.2855
0.207289 51.5449
0.20678 48.9427
0.206152 46.4718
0.205906 45.7486
0.205123 44.1257
0.203888 41.898
0.20283 40.1854
0.2025 39.7828
0.200711 37.7744
0.199799 36.8068
0.198712 35.8673
0.196814 34.2917
0.196478 34.0566
0.1939 32.3373
0.193873 32.3208
0.191026 30.7047
0.190977 30.678
0.188123 29.2499
0.187921 29.1546
0.185312 27.9824
0.184613 27.6827
0.182544 26.7943
0.181292 26.2852
0.179816 25.6553
0.178018 24.9582
0.17713 24.5957
0.174512 23.6982
0.174483 23.6879
0.171876 22.9731
0.169758 22.5018
0.169308 22.403
0.166778 21.9331
0.164287 21.4892
0.163644 21.3658
0.161832 21.0183
0.159414 20.532
0.15828 20.2871
0.157032 20.0172
0.154686 19.5162
0.153528 19.2629
0.152375 19.0118
0.150098 18.5318
0.148973 18.2904
0.147855 18.0521
0.145646 17.5956
0.144563 17.367
0.14347 17.1372
0.141326 16.693
0.140399 16.4903
0.139215 16.2293
0.137135 15.7541
0.13674 15.6578
0.135086 15.2574
0.133452 14.8673
0.133068 14.7763
0.131079 14.3438
0.129974 14.1167
0.129121 13.9452
0.127192 13.5838
0.12623 13.404
0.125291 13.2298
0.123419 12.8949
0.122501 12.7273
0.121575 12.5589
0.119759 12.2334
0.118973 12.0848
0.117969 11.8935
0.116207 11.5453
0.115873 11.4747
0.114471 11.1809
0.113094 10.8954
0.11276 10.8266
0.111075 10.5024
0.110243 10.3453
0.109416 10.1904
0.107781 9.88383
0.107476 9.82306
0.106171 9.5644
0.104995 9.32715
0.104584 9.24386
0.103022 8.9344
0.102632 8.85627
0.101482 8.6298
0.100346 8.40916
0.0999662 8.33542
0.0984726 8.05526
0.0980994 7.98462
0.0970013 7.78046
0.0959155 7.58152
0.095552 7.51503
0.0941243 7.26233
0.093769 7.19877
0.092718 7.01381
0.0916981 6.83534
0.0913327 6.77104
0.0899681 6.53225
0.0897385 6.49026
0.0886238 6.28619
0.087961 6.1626
0.0872997 6.04056
0.0862347 5.85148
0.0859953 5.80963
0.0847105 5.59261
0.0845007 5.55607
0.0834448 5.37037
0.0829285 5.27557
0.082198 5.14068
0.0814741 5.00924
0.0809699 4.92076
0.0799603 4.75635
0.0797601 4.72479
0.0785684 4.54599
0.0783752 4.51622
0.0773945 4.36296
0.0769441 4.28822
0.0762381 4.16758
0.0756954 4.07173
0.075099 3.96559
0.0745401 3.86617
0.073977 3.76708
0.0734226 3.67099
0.0728717 3.5771
0.0723253 3.48566
0.0717829 3.39647
0.0712459 3.30969
0.0707103 3.22443
0.0701906 3.1426
0.0696538 3.05822
0.0691845 2.98394
0.0686131 2.89078
0.0682695 2.8333
0.067588 2.71315
0.0674591 2.69026
0.066707 2.55444
0.0665781 2.5325
0.0659239 2.42548
0.0655834 2.37421
0.0650919 2.30303
0.0646035 2.23382
0.0642722 2.18676
0.0636382 2.0927
0.0635293 2.07637
0.0628646 1.97154
0.0626874 1.94363
0.0622346 1.87201
0.0617508 1.79441
0.0616441 1.7775
0.0611113 1.68776
0.0608281 1.63924
0.0606126 1.60256
0.0601517 1.52165
0.0599193 1.48243
0.0596921 1.44483
0.0592496 1.37189
0.059024 1.33674
0.0588004 1.30263
0.0583689 1.23687
0.0581421 1.20361
0.0579399 1.17442
0.0575482 1.11513
0.0572734 1.07246
0.057184 1.05884
0.0568636 1.00538
0.0565682 0.954624
0.0564177 0.929555
0.056276 0.90643
0.0560021 0.860669
0.0557443 0.817219
0.0555748 0.787484
0.0555076 0.775961
0.0553159 0.736787
0.0551597 0.699591
0.0550087 0.664272
0.0548397 0.630736
0.0547444 0.613644
0.0546602 0.598894
0.0545118 0.568659
0.0544144 0.53995
0.0543637 0.512691
0.0543427 0.486807
0.054336 0.462231
0.0543343 0.438895
0.054334 0.416738
0.0543343 0.395699
0.054336 0.375722
0.0543427 0.356754
0.0543637 0.338743
0.0544144 0.321642
0.0545118 0.305404
0.0546602 0.289986
0.0547444 0.283015
0.0548397 0.275346
0.0550087 0.261445
0.0551598 0.248246
0.0553161 0.235713
0.0555087 0.223813
0.0555748 0.220646
0.0557497 0.212514
0.0560213 0.201785
0.0563312 0.191598
0.0564177 0.189197
0.0566886 0.181925
0.0570742 0.172741
0.0572734 0.168552
0.0574968 0.16402
0.0579219 0.15574
0.0581421 0.151766
0.0583643 0.147877
0.0588002 0.140412
0.059024 0.136853
0.0592534 0.133323
0.0597095 0.126592
0.0599193 0.123832
0.06021 0.120201
0.0607644 0.114133
0.0608281 0.113532
0.0614096 0.108371
0.0617508 0.105662
0.0621134 0.1029
0.0626874 0.0986487
0.0628188 0.0977049
0.0635186 0.0927723
0.0636382 0.091998
0.0642801 0.0880887
0.0646035 0.0863377
0.0651415 0.0836415
0.0655834 0.0816102
0.0660887 0.0794189
0.0665781 0.0774034
0.0670824 0.0754095
0.067588 0.0734827
0.0680987 0.0716024
0.0686131 0.0697717
0.0691315 0.0679876
0.0696538 0.0662492
0.0701801 0.0645552
0.0707103 0.0629049
0.071245 0.0612962
0.0717829 0.0597326
0.0723293 0.0582016
0.0728717 0.0567426
0.0734503 0.0552633
0.073977 0.0539925
0.0746621 0.0524734
0.075099 0.0515751
0.0760526 0.0498243
0.0762381 0.0495026
0.0773945 0.0476501
0.07761 0.0473089
0.0785684 0.0458275
0.0791621 0.0449205
0.0797601 0.0440321
0.0807473 0.0426527
0.0809699 0.0423516
0.082198 0.0407874
0.0824247 0.0404994
0.0834448 0.0392313
0.0840768 0.0384548
0.0847105 0.0376987
0.0857759 0.0365134
0.0859953 0.0362787
0.0872997 0.0349993
0.087649 0.03467
0.0886238 0.0337879
0.089629 0.0329197
0.0899681 0.0326324
0.0913327 0.0315395
0.0916911 0.0312578
0.092718 0.0304824
0.0938577 0.0296797
0.0941243 0.0294973
0.095552 0.02861
0.0962744 0.0281814
0.0970013 0.02776
0.0984726 0.0269287
0.0987639 0.0267586
0.0999662 0.0260752
0.101191 0.0254077
0.101482 0.0252523
0.103022 0.0245122
0.103892 0.024125
0.104584 0.023827
0.106171 0.0231936
0.106878 0.0229071
0.107781 0.0225453
0.109416 0.0218846
0.109732 0.0217506
0.111075 0.0211945
0.112436 0.0206525
0.11276 0.0205262
0.114471 0.0199253
0.115444 0.0196099
0.116207 0.0193717
0.117969 0.0188696
0.118868 0.0186199
0.119759 0.018378
0.121575 0.0179133
0.122494 0.0176799
0.123419 0.0174496
0.125291 0.0170089
0.126238 0.0167873
0.127192 0.0165686
0.129121 0.0161502
0.130096 0.0159398
0.131079 0.0157321
0.133068 0.0153349
0.134073 0.0151351
0.135086 0.0149379
0.137135 0.0145607
0.138171 0.014371
0.139215 0.0141838
0.141326 0.0138256
0.142394 0.0136455
0.14347 0.0134677
0.145646 0.0131276
0.146747 0.0129566
0.147855 0.0127878
0.150098 0.0124649
0.151232 0.0123025
0.152375 0.0121422
0.154686 0.0118355
0.155853 0.0116814
0.157032 0.0115287
0.159414 0.0112348
0.160553 0.0110917
0.161832 0.0109309
0.164287 0.0106079
0.164788 0.0105317
0.166778 0.0101842
0.167629 0.01


==> _datas/parameters_influence/p_line_2.dat <==
x y
0.415534 300
0.415692 284.855
0.415903 270.474
0.416135 256.819
0.416361 243.853
0.416579 231.543
0.416818 219.853
0.417114 208.754
0.417476 198.215
0.417877 188.208
0.418277 178.706
0.418648 169.685
0.418992 161.118
0.41931 152.984
0.419583 145.261
0.419797 137.927
0.419978 130.964
0.420189 124.352
0.420508 118.074
0.421007 112.113
0.421726 106.453
0.421784 106.08
0.422306 101.079
0.422902 95.9761
0.423431 91.1308
0.423831 86.53
0.424112 82.1616
0.424311 78.0137
0.424416 74.0752
0.424335 70.3355
0.423956 66.7846
0.423246 63.413
0.4223 60.2116
0.421784 58.6746
0.421091 57.1718
0.419815 54.2855
0.418651 51.5449
0.41747 48.9427
0.416155 46.4718
0.415482 45.4356
0.414365 44.1257
0.412237 41.898
0.41002 39.7828
0.409274 39.1385
0.407259 37.7744
0.404363 35.8673
0.403159 35.1183
0.401045 34.0566
0.397415 32.3373
0.397135 32.2177
0.393014 30.7047
0.391202 30.1172
0.387919 29.1546
0.385357 28.4632
0.382261 27.6827
0.379599 27.0516
0.376109 26.2852
0.373927 25.8354
0.369249 24.9582
0.36834 24.7946
0.362837 23.8546
0.361944 23.6982
0.357416 22.894
0.355336 22.5018
0.352076 21.8687
0.349569 21.3658
0.346815 20.8088
0.344234 20.2871
0.341633 19.7672
0.339073 19.2629
0.336529 18.7703
0.334006 18.2904
0.331501 17.8224
0.329021 17.367
0.326548 16.9197
0.324147 16.4903
0.321669 16.0475
0.319501 15.6578
0.316863 15.1689
0.315276 14.8673
0.312128 14.2369
0.311532 14.1167
0.308054 13.404
0.307465 13.2907
0.304401 12.7273
0.302871 12.4719
0.300415 12.0848
0.298346 11.7757
0.296292 11.4747
0.293888 11.1177
0.292421 10.8954
0.289497 10.4255
0.289005 10.3453
0.285964 9.82306
0.285172 9.68808
0.283045 9.32715
0.280911 8.97226
0.280194 8.85627
0.277423 8.40916
0.276714 8.29999
0.274639 7.98462
0.272579 7.68105
0.271884 7.58152
0.269208 7.19877
0.268506 7.10232
0.266556 6.83534
0.264495 6.55232
0.264036 6.49026
0.261756 6.1626
0.260543 5.98543
0.259619 5.85148
0.257645 5.55607
0.25665 5.41287
0.255677 5.27557
0.253781 5.00924
0.252815 4.88113
0.251854 4.75635
0.249989 4.51622
0.249038 4.40052
0.248095 4.28822
0.246274 4.07173
0.245317 3.96226
0.244464 3.86617
0.242811 3.67099
0.241652 3.53052
0.241275 3.48566
0.239922 3.30969
0.238676 3.1426
0.238041 3.06015
0.237442 2.98394
0.236282 2.8333
0.235173 2.69026
0.234485 2.60158
0.23411 2.55444
0.233173 2.42548
0.232311 2.30303
0.231437 2.18676
0.230981 2.13077
0.230527 2.07637
0.229666 1.97154
0.228842 1.87201
0.228012 1.7775
0.22753 1.72385
0.227198 1.68776
0.226533 1.60256
0.226036 1.52165
0.225613 1.44483
0.225125 1.37189
0.224492 1.30263
0.22413 1.26886
0.223779 1.23687
0.223177 1.17442
0.222778 1.11513
0.222563 1.05884
0.22245 1.00538
0.222336 0.954624
0.222122 0.90643
0.221725 0.860669
0.22113 0.817219
0.220782 0.796323
0.220434 0.775961
0.219842 0.736787
0.219451 0.699591
0.219246 0.664272
0.219162 0.630736
0.219134 0.598894
0.219128 0.568659
0.219126 0.53995
0.219126 0.512691
0.219126 0.486807
0.219128 0.462231
0.219134 0.438895
0.219162 0.416738
0.219246 0.395699
0.219451 0.375722
0.219842 0.356754
0.220434 0.338743
0.220782 0.330082
0.22113 0.321642
0.221725 0.305404
0.222122 0.289986
0.222336 0.275346
0.22245 0.261445
0.222563 0.248246
0.222778 0.235713
0.223178 0.223813
0.223786 0.212514
0.22413 0.207405
0.22452 0.201785
0.225211 0.191598
0.225825 0.181925
0.226445 0.172741
0.22717 0.16402
0.22753 0.160393
0.228005 0.15574
0.228841 0.147877
0.229666 0.140412
0.230528 0.133323
0.230981 0.12994
0.231442 0.126592
0.232334 0.120201
0.233252 0.114133
0.234327 0.108371
0.234485 0.107688
0.235617 0.1029
0.23701 0.0977049
0.238041 0.094166
0.238462 0.0927723
0.239845 0.0880887
0.241252 0.0836415
0.241652 0.0825307
0.242807 0.0794189
0.244463 0.0754095
0.245317 0.0735802
0.246274 0.0716024
0.248097 0.0679876
0.249038 0.0662664
0.250004 0.0645552
0.251919 0.0612962
0.252815 0.0599245
0.253992 0.0582016
0.256205 0.0552633
0.25665 0.0547399
0.25865 0.0524734
0.260543 0.050501
0.261223 0.0498243
0.263822 0.0473089
0.264495 0.0466983
0.266504 0.0449205
0.268506 0.043247
0.269253 0.0426527
0.272116 0.0404994
0.272579 0.0401879
0.275333 0.0384548
0.276714 0.0376859
0.278977 0.0365134
0.280911 0.03558
0.282859 0.03467
0.285172 0.0335938
0.286613 0.0329197
0.289497 0.0315243
0.290051 0.0312578
0.293327 0.0296797
0.293888 0.0294292
0.296851 0.0281814
0.298346 0.027621
0.30083 0.0267586
0.302871 0.0261087
0.305205 0.0254077
0.307465 0.0247631
0.309795 0.024125
0.312128 0.0235101
0.314505 0.0229071
0.316863 0.0223328
0.319379 0.0217506
0.321669 0.0212504
0.324648 0.0206525
0.326548 0.0202987
0.330685 0.0196099
0.331501 0.0194813
0.336529 0.0187429
0.33736 0.0186199
0.341633 0.0179892
0.343652 0.0176799
0.346815 0.0171914
0.349435 0.0167873
0.352076 0.0163928
0.355317 0.0159398
0.357416 0.0156657
0.361944 0.0151351
0.362837 0.0150359
0.36834 0.014467
0.369265 0.014371
0.373927 0.0138908
0.376256 0.0136455
0.379599 0.0132968
0.38298 0.0129566
0.385357 0.0127294
0.390308 0.0123025
0.391202 0.0122297
0.397135 0.011792
0.398698 0.0116814
0.403159 0.0113749
0.407291 0.0110917
0.409274 0.0109502
0.414669 0.0105317
0.415482 0.0104557
0.419612 0.01


==> _datas/parameters_influence/p_line_3.dat <==
x y
0.47541 300
0.475535 284.855
0.475716 270.474
0.475958 256.819
0.476273 243.853
0.476684 231.543
0.477186 219.853
0.477732 208.754
0.478241 198.215
0.478643 188.208
0.47893 178.706
0.479145 169.685
0.479346 161.118
0.479582 152.984
0.479881 145.261
0.480243 137.927
0.480631 130.964
0.480973 124.352
0.481139 119.762
0.48118 118.074
0.481242 112.113
0.481229 106.453
0.481161 101.079
0.481139 99.8342
0.481033 95.9761
0.480911 91.1308
0.480844 86.53
0.480833 82.1616
0.480852 78.0137
0.480847 74.0752
0.48073 70.3355
0.480384 66.7846
0.479718 63.413
0.478767 60.2116
0.477724 57.1718
0.476784 54.2855
0.47595 51.5449
0.474987 48.9427
0.47395 47.1127
0.473505 46.4718
0.471323 44.1257
0.468772 41.898
0.466869 40.4152
0.466013 39.7828
0.463356 37.7744
0.460692 35.8673
0.459893 35.3502
0.457854 34.0566
0.455039 32.3373
0.453022 31.1545
0.452234 30.7047
0.449625 29.1546
0.447031 27.6827
0.446253 27.2828
0.444276 26.2852
0.441553 24.9582
0.439585 24.0276
0.438872 23.6982
0.436478 22.5018
0.434329 21.3658
0.433018 20.6518
0.432333 20.2871
0.430586 19.2629
0.428958 18.2904
0.427233 17.367
0.426548 17.0498
0.42531 16.4903
0.423349 15.6578
0.421398 14.8673
0.420175 14.3788
0.419503 14.1167
0.417826 13.404
0.416291 12.7273
0.414763 12.0848
0.413897 11.7338
0.413242 11.4747
0.411924 10.8954
0.410795 10.3453
0.409679 9.82306
0.408419 9.32715
0.407713 9.07776
0.40707 8.85627
0.405914 8.40916
0.405033 7.98462
0.404278 7.58152
0.403403 7.19877
0.402269 6.83534
0.401621 6.65857
0.400988 6.49026
0.399897 6.1626
0.399135 5.85148
0.398609 5.55607
0.398084 5.27557
0.397326 5.00924
0.396247 4.75635
0.39562 4.63443
0.394998 4.51622
0.393937 4.28822
0.393235 4.07173
0.392869 3.86617
0.392717 3.67099
0.392666 3.48566
0.392641 3.30969
0.39259 3.1426
0.392439 2.98394
0.392073 2.8333
0.391374 2.69026
0.390324 2.55444
0.389709 2.48913
0.389096 2.42548
0.388051 2.30303
0.38736 2.18676
0.386999 2.07637
0.38685 1.97154
0.386802 1.87201
0.38679 1.7775
0.386787 1.68776
0.386787 1.60256
0.386787 1.52165
0.386787 1.44483
0.386787 1.37189
0.386787 1.30263
0.386787 1.23687
0.386787 1.17442
0.386787 1.11513
0.386787 1.05884
0.386787 1.00538
0.386787 0.954624
0.386787 0.90643
0.386787 0.860669
0.386787 0.817219
0.386787 0.775961
0.386787 0.736787
0.386787 0.699591
0.386787 0.664272
0.386787 0.630736
0.386787 0.598894
0.386787 0.568659
0.386787 0.53995
0.386787 0.512691
0.386787 0.486807
0.386787 0.462231
0.386787 0.438895
0.386787 0.416738
0.386787 0.395699
0.38679 0.375722
0.386802 0.356754
0.38685 0.338743
0.386999 0.321642
0.38736 0.305404
0.388051 0.289986
0.389096 0.275346
0.389709 0.268305
0.390324 0.261445
0.391374 0.248246
0.392073 0.235713
0.392439 0.223813
0.392592 0.212514
0.392654 0.201785
0.392715 0.191598
0.392868 0.181925
0.393235 0.172741
0.393937 0.16402
0.394998 0.15574
0.39562 0.151767
0.396247 0.147877
0.397326 0.140412
0.398084 0.133323
0.398609 0.126592
0.399135 0.120201
0.399899 0.114133
0.401 0.108371
0.401621 0.105759
0.402319 0.1029
0.403558 0.0977049
0.404658 0.0927723
0.405769 0.0880887
0.407068 0.0836415
0.407713 0.0817921
0.408564 0.0794189
0.410061 0.0754095
0.411539 0.0716024
0.413083 0.0679876
0.413897 0.0662516
0.414714 0.0645552
0.41628 0.0612962
0.417824 0.0582016
0.419504 0.0552633
0.420175 0.0542622
0.421408 0.0524734
0.423395 0.0498243
0.425474 0.0473089
0.426548 0.0461303
0.427684 0.0449205
0.429911 0.0426527
0.432304 0.0404994
0.433018 0.0399382
0.434954 0.0384548
0.437638 0.0365134
0.439585 0.0351788
0.440353 0.03467
0.442915 0.0329197
0.44552 0.0312578
0.446253 0.0308479
0.448413 0.0296797
0.451562 0.0281814
0.453022 0.0275875
0.455164 0.0267586
0.459081 0.0254077
0.459893 0.0251587
0.463373 0.024125
0.466869 0.0231412
0.467729 0.0229071
0.471879 0.0217506
0.47395 0.0211949
0.476034 0.0206525
0.48028 0.0196099
0.481139 0.0194203
0.484902 0.0186199
0.488437 0.0179319
0.489803 0.0176799
0.49492 0.0167873
0.495845 0.0166407
0.50047 0.0159398
0.503366 0.0155333
0.5063 0.0151351
0.511001 0.0145092
0.512069 0.014371
0.517776 0.0136455
0.518752 0.0135316
0.523983 0.0129566
0.52662 0.0126988
0.530993 0.0123025
0.534608 0.0120004
0.538614 0.0116814
0.542717 0.0113618
0.546186 0.0110917
0.550948 0.0106929
0.552786 0.0105317
0.557598 0.01


==> _datas/parameters_influence/p_line_4.dat <==
x y
0.486251 300
0.486501 284.855
0.48691 270.474
0.487456 256.819
0.488039 243.853
0.488521 231.543
0.488797 219.853
0.48882 208.754
0.488588 198.215
0.488164 188.208
0.487689 178.706
0.487327 169.685
0.487169 161.118
0.487195 152.984
0.487321 145.261
0.487478 137.927
0.48766 130.964
0.48792 124.352
0.488321 118.074
0.488884 112.113
0.48955 106.453
0.490187 101.079
0.490678 95.9761
0.491008 91.1308
0.491251 86.6153
0.491255 86.53
0.491446 82.1616
0.491638 78.0137
0.491711 74.0752
0.49148 70.3355
0.491251 69.0186
0.490751 66.7846
0.489687 63.413
0.488682 60.2116
0.487944 57.1718
0.487416 54.2855
0.486845 51.5449
0.485962 48.9427
0.484666 46.4718
0.483912 45.2898
0.483147 44.1257
0.481848 41.898
0.480976 39.7828
0.480468 37.7744
0.480098 35.8673
0.479591 34.0566
0.478722 32.3373
0.477433 30.7047
0.476681 29.9194
0.475931 29.1546
0.474653 27.6827
0.473808 26.2852
0.473363 24.9582
0.473166 23.6982
0.473048 22.5018
0.472851 21.3658
0.472407 20.2871
0.471566 19.2629
0.4703 18.2904
0.469559 17.8228
0.46882 17.367
0.467561 16.4903
0.466729 15.6578
0.466293 14.8673
0.466114 14.1167
0.466056 13.404
0.466041 12.7273
0.466039 12.0848
0.466038 11.4747
0.466038 10.8954
0.466035 10.3453
0.46602 9.82306
0.465962 9.32715
0.465783 8.85627
0.465349 8.40916
0.46452 7.98462
0.463273 7.58152
0.462543 7.38767
0.461815 7.19877
0.460575 6.83534
0.459755 6.49026
0.459326 6.1626
0.45915 5.85148
0.459093 5.55607
0.459078 5.27557
0.459075 5.00924
0.459075 4.75635
0.459075 4.51622
0.459075 4.28822
0.459075 4.07173
0.459075 3.86617
0.459075 3.67099
0.459075 3.48566
0.459075 3.30969
0.459075 3.1426
0.459075 2.98394
0.459075 2.8333
0.459075 2.69026
0.459075 2.55444
0.459075 2.42548
0.459075 2.30303
0.459075 2.18676
0.459075 2.07637
0.459075 1.97154
0.459075 1.87201
0.459075 1.7775
0.459075 1.68776
0.459075 1.60256
0.459075 1.52165
0.459075 1.44483
0.459075 1.37189
0.459075 1.30263
0.459075 1.23687
0.459075 1.17442
0.459075 1.11513
0.459075 1.05884
0.459075 1.00538
0.459075 0.954624
0.459075 0.90643
0.459075 0.860669
0.459075 0.817219
0.459075 0.775961
0.459075 0.736787
0.459075 0.699591
0.459075 0.664272
0.459075 0.630736
0.459075 0.598894
0.459075 0.568659
0.459075 0.53995
0.459075 0.512691
0.459075 0.486807
0.459075 0.462231
0.459075 0.438895
0.459075 0.416738
0.459075 0.395699
0.459075 0.375722
0.459075 0.356754
0.459075 0.338743
0.459078 0.321642
0.459093 0.305404
0.45915 0.289986
0.459326 0.275346
0.459755 0.261445
0.460575 0.248246
0.461815 0.235713
0.462543 0.229686
0.463273 0.223813
0.46452 0.212514
0.465349 0.201785
0.465783 0.191598
0.465962 0.181925
0.46602 0.172741
0.466035 0.16402
0.466038 0.15574
0.466041 0.147877
0.466056 0.140412
0.466114 0.133323
0.466293 0.126592
0.466729 0.120201
0.467561 0.114133
0.46882 0.108371
0.469559 0.105601
0.4703 0.1029
0.471569 0.0977049
0.472425 0.0927723
0.472925 0.0880887
0.473289 0.0836415
0.47379 0.0794189
0.47465 0.0754095
0.475931 0.0716024
0.476681 0.0697756
0.477436 0.0679876
0.478737 0.0645552
0.47965 0.0612962
0.480283 0.0582016
0.480919 0.0552633
0.48185 0.0524734
0.483221 0.0498243
0.483912 0.0487962
0.484939 0.0473089
0.486702 0.0449205
0.488454 0.0426527
0.490286 0.0404994
0.491251 0.0394653
0.492222 0.0384548
0.49408 0.0365134
0.495913 0.03467
0.497907 0.0329197
0.498703 0.0323233
0.500166 0.0312578
0.502523 0.0296797
0.504983 0.0281814
0.506267 0.0274645
0.507568 0.0267586
0.510094 0.0254077
0.512641 0.024125
0.513946 0.0235212
0.515315 0.0229071
0.518008 0.0217506
0.520933 0.0206525
0.521741 0.0203936
0.524277 0.0196099
0.52795 0.0186199
0.529655 0.0182277
0.53216 0.0176799
0.536739 0.0167873
0.537689 0.0166228
0.541758 0.0159398
0.545844 0.0152902
0.546854 0.0151351
0.551728 0.014371
0.554124 0.0140132
0.556685 0.0136455
0.56199 0.0129566
0.562528 0.0128963
0.568221 0.0123025
0.571061 0.0120414
0.575166 0.0116814
0.579722 0.0112761
0.581752 0.0110917
0.586737 0.0105317
0.588516 0.0102495
0.590015 0.01


==> _datas/parameters_influence/p_line_5.dat <==
x y
0.485949 300
0.486269 284.855
0.486661 270.474
0.487045 256.819
0.487349 243.853
0.487558 231.543
0.487713 219.853
0.487864 208.754
0.488043 198.215
0.48826 188.208
0.488501 178.706
0.488746 169.685
0.488997 161.118
0.489303 152.984
0.489728 145.261
0.490303 137.927
0.490976 130.964
0.491625 124.352
0.492149 118.074
0.492556 112.113
0.492686 110.13
0.492877 106.453
0.493216 101.079
0.493613 95.9761
0.494024 91.1308
0.494407 86.53
0.494757 82.1616
0.495085 78.0137
0.495379 74.0752
0.495596 70.3355
0.495644 66.7846
0.495377 63.413
0.49464 60.2116
0.493404 57.1718
0.492686 55.7736
0.491891 54.2855
0.490583 51.5449
0.489714 48.9427
0.489259 46.4718
0.489071 44.1257
0.489011 41.898
0.488995 39.7828
0.488992 37.7744
0.488992 35.8673
0.488992 34.0566
0.488992 32.3373
0.488992 30.7047
0.488992 29.1546
0.488992 27.6827
0.488992 26.2852
0.488992 24.9582
0.488992 23.6982
0.488992 22.5018
0.488992 21.3658
0.488992 20.2871
0.488992 19.2629
0.488992 18.2904
0.488992 17.367
0.488991 16.4903
0.488988 15.6578
0.488973 14.8673
0.488912 14.1167
0.488724 13.404
0.488268 12.7273
0.487399 12.0848
0.48609 11.4747
0.485325 11.1813
0.484561 10.8954
0.48326 10.3453
0.4824 9.82306
0.48195 9.32715
0.481764 8.85627
0.481704 8.40916
0.481689 7.98462
0.481686 7.58152
0.481686 7.19877
0.481686 6.83534
0.481686 6.49026
0.481686 6.1626
0.481686 5.85148
0.481686 5.55607
0.481686 5.27557
0.481686 5.00924
0.481686 4.75635
0.481686 4.51622
0.481686 4.28822
0.481686 4.07173
0.481686 3.86617
0.481686 3.67099
0.481686 3.48566
0.481686 3.30969
0.481686 3.1426
0.481686 2.98394
0.481686 2.8333
0.481686 2.69026
0.481686 2.55444
0.481686 2.42548
0.481686 2.30303
0.481686 2.18676
0.481686 2.07637
0.481686 1.97154
0.481686 1.87201
0.481686 1.7775
0.481686 1.68776
0.481686 1.60256
0.481686 1.52165
0.481686 1.44483
0.481686 1.37189
0.481686 1.30263
0.481686 1.23687
0.481686 1.17442
0.481686 1.11513
0.481686 1.05884
0.481686 1.00538
0.481686 0.954624
0.481686 0.90643
0.481686 0.860669
0.481686 0.817219
0.481686 0.775961
0.481686 0.736787
0.481686 0.699591
0.481686 0.664272
0.481686 0.630736
0.481686 0.598894
0.481686 0.568659
0.481686 0.53995
0.481686 0.512691
0.481686 0.486807
0.481686 0.462231
0.481686 0.438895
0.481686 0.416738
0.481686 0.395699
0.481686 0.375722
0.481686 0.356754
0.481686 0.338743
0.481686 0.321642
0.481689 0.305404
0.481704 0.289986
0.481764 0.275346
0.48195 0.261445
0.4824 0.248246
0.48326 0.235713
0.484561 0.223813
0.485325 0.218091
0.48609 0.212514
0.487399 0.201785
0.488268 0.191598
0.488724 0.181925
0.488912 0.172741
0.488973 0.16402
0.488988 0.15574
0.488991 0.147877
0.488992 0.140412
0.488992 0.133323
0.488992 0.126592
0.488992 0.120201
0.488992 0.114133
0.488995 0.108371
0.489011 0.1029
0.489072 0.0977049
0.48926 0.0927723
0.489717 0.0880887
0.49059 0.0836415
0.491911 0.0794189
0.492686 0.0773882
0.493463 0.0754095
0.494792 0.0716024
0.495675 0.0679876
0.496141 0.0645552
0.496347 0.0612962
0.496471 0.0582016
0.496677 0.0552633
0.497144 0.0524734
0.498032 0.0498243
0.499375 0.0473089
0.500159 0.0461161
0.500967 0.0449205
0.502378 0.0426527
0.503469 0.0404994
0.504412 0.0384548
0.50552 0.0365134
0.507006 0.03467
0.507746 0.0339453
0.508824 0.0329197
0.510686 0.0312578
0.512567 0.0296797
0.514625 0.0281814
0.515447 0.0276709
0.51696 0.0267586
0.519398 0.0254077
0.521949 0.024125
0.523265 0.0235243
0.524661 0.0229071
0.527401 0.0217506
0.530373 0.0206525
0.531202 0.0203901
0.533751 0.0196099
0.537384 0.0186199
0.539259 0.0181684
0.541363 0.0176799
0.545371 0.0167873
0.547439 0.0163623
0.549563 0.0159398
0.553773 0.0151351
0.555742 0.0147964
0.558329 0.014371
0.563196 0.0136455
0.564172 0.0135168
0.568589 0.0129566
0.572729 0.0124777
0.574326 0.0123025
0.58029 0.0116814
0.581416 0.0115733
0.586594 0.0110917
0.590235 0.0107567
0.592677 0.0105317
0.597482 0.01


==> _datas/parameters_influence/p_tongue.dat <==
param minx tau_at_min rheo
1 0.054334 0.416738 0.20889
2.65915 0.219126 0.512691 0.427896
7.07107 0.386787 1.60256 0.488111
18.803 0.459075 4.75635 0.49837
50 0.481686 7.19877 0.499826


==> _datas/parameters_influence/taus_line_1.dat <==
x y
0.42655 300
0.425982 284.855
0.425055 270.474
0.423681 256.819
0.423607 256.309
0.420773 243.853
0.418469 231.543
0.417278 222.699
0.416675 219.853
0.415014 208.754
0.414135 198.215
0.413709 188.208
0.413535 178.706
0.413484 169.685
0.413469 161.118
0.413448 152.984
0.413414 145.261
0.413382 137.927
0.41336 130.964
0.413351 124.352
0.413351 118.074
0.413359 112.113
0.41338 106.453
0.413418 101.079
0.413474 95.9761
0.413545 91.1308
0.413622 86.53
0.413681 82.1616
0.41369 78.0137
0.413636 74.0752
0.413554 70.3355
0.413497 66.7846
0.413505 63.413
0.413583 60.2116
0.413715 57.1718
0.413884 54.2855
0.414075 51.5449
0.41428 48.9427
0.414495 46.4718
0.414716 44.1257
0.414939 41.898
0.415168 39.7828
0.415417 37.7744
0.415704 35.8673
0.416027 34.0566
0.41637 32.3373
0.416729 30.7047
0.417129 29.1546
0.417278 28.6633
0.417436 27.6827
0.417696 26.2852
0.41796 24.9582
0.418206 23.6982
0.418436 22.5018
0.418687 21.3658
0.418995 20.2871
0.419376 19.2629
0.41981 18.2904
0.42026 17.367
0.420689 16.4903
0.421067 15.6578
0.421371 14.8673
0.421593 14.1167
0.421761 13.404
0.421935 12.7273
0.422189 12.0848
0.422609 11.4747
0.423267 10.8954
0.423607 10.6759
0.423954 10.3453
0.424584 9.82306
0.425159 9.32715
0.425581 8.85627
0.425851 8.40916
0.426038 7.98462
0.426183 7.58152
0.426247 7.19877
0.426101 6.83534
0.425606 6.49026
0.424734 6.1626
0.423622 5.85148
0.423607 5.84778
0.422052 5.55607
0.420657 5.27557
0.419347 5.00924
0.41798 4.75635
0.417278 4.64629
0.416192 4.51622
0.414115 4.28822
0.412037 4.07173
0.411044 3.97435
0.409634 3.86617
0.407024 3.67099
0.404902 3.52936
0.404054 3.48566
0.400194 3.30969
0.398852 3.25732
0.395367 3.1426
0.392893 3.06826
0.389856 2.98394
0.387023 2.90843
0.38411 2.8333
0.38124 2.76092
0.378381 2.69026
0.375544 2.62148
0.372728 2.55444
0.369933 2.48913
0.367159 2.42548
0.364406 2.36347
0.361673 2.30303
0.358961 2.24415
0.356269 2.18676
0.353598 2.13085
0.350946 2.07637
0.348315 2.02328
0.345703 1.97154
0.34311 1.92113
0.340537 1.87201
0.337984 1.82414
0.335449 1.7775
0.332934 1.73205
0.330437 1.68776
0.327959 1.64461
0.325501 1.60256
0.323059 1.56155
0.320643 1.52165
0.318232 1.48245
0.315893 1.44483
0.313478 1.40604
0.311366 1.37189
0.308794 1.32905
0.307248 1.30263
0.30418 1.24728
0.303608 1.23687
0.300262 1.17442
0.299635 1.16324
0.296878 1.11513
0.295159 1.08661
0.29345 1.05884
0.290749 1.01495
0.290151 1.00538
0.286996 0.954624
0.286404 0.945584
0.283781 0.90643
0.282125 0.882755
0.280564 0.860669
0.27791 0.821743
0.277603 0.817219
0.275015 0.775961
0.273758 0.755654
0.272573 0.736787
0.270166 0.699591
0.269667 0.692497
0.267648 0.664272
0.265638 0.637017
0.265165 0.630736
0.262885 0.598894
0.261669 0.581686
0.260742 0.568659
0.25876 0.53995
0.25776 0.526007
0.256786 0.512691
0.254899 0.486807
0.253908 0.473722
0.253024 0.462231
0.25131 0.438895
0.250115 0.422348
0.249701 0.416738
0.248243 0.395699
0.246808 0.375722
0.246378 0.370289
0.245286 0.356754
0.243783 0.338743
0.242696 0.326113
0.242302 0.321642
0.240981 0.305404
0.239794 0.289986
0.23907 0.280286
0.238694 0.275346
0.237734 0.261445
0.236854 0.248246
0.235963 0.235713
0.235498 0.229678
0.235035 0.223813
0.234157 0.212514
0.233316 0.201785
0.232464 0.191598
0.23198 0.186039
0.231613 0.181925
0.230874 0.172741
0.230241 0.16402
0.229616 0.15574
0.228911 0.147877
0.228514 0.14388
0.228161 0.140412
0.227534 0.133323
0.227099 0.126592
0.2268 0.120201
0.226501 0.114133
0.22607 0.108371
0.225456 0.1029
0.225099 0.100262
0.224745 0.0977049
0.224142 0.0927723
0.223742 0.0880887
0.223534 0.0836415
0.223448 0.0794189
0.22342 0.0754095
0.223413 0.0716024
0.223412 0.0679876
0.223411 0.0645552
0.223411 0.0612962
0.223411 0.0582016
0.223411 0.0552633
0.223411 0.0524734
0.223411 0.0498243
0.223411 0.0473089
0.223411 0.0449205
0.223411 0.0426527
0.223411 0.0404994
0.223412 0.0384548
0.223413 0.0365134
0.22342 0.03467
0.223448 0.0329197
0.223534 0.0312578
0.223742 0.0296797
0.224142 0.0281814
0.224745 0.0267586
0.225099 0.0260761
0.225456 0.0254077
0.22607 0.024125
0.226501 0.0229071
0.2268 0.0217506
0.2271 0.0206525
0.22754 0.0196099
0.228188 0.0186199
0.228514 0.0182357
0.228999 0.0176799
0.229831 0.0167873
0.230659 0.0159398
0.231524 0.0151351
0.23198 0.0147486
0.232438 0.014371
0.233315 0.0136455
0.234181 0.0129566
0.235121 0.0123025
0.235498 0.0120778
0.236183 0.0116814
0.23727 0.0110917
0.23834 0.0105317
0.23907 0.0101334
0.239321 0.01


==> _datas/parameters_influence/taus_line_2.dat <==
x y
0.413358 300
0.413377 284.855
0.413405 270.474
0.413433 256.819
0.413446 243.853
0.413439 231.543
0.413425 219.853
0.41343 208.754
0.413477 198.215
0.413573 188.208
0.413713 178.706
0.413883 169.685
0.414075 161.118
0.41428 152.984
0.414497 145.261
0.414723 137.927
0.414959 130.964
0.41521 124.352
0.415487 118.074
0.415803 112.113
0.41615 106.453
0.416512 101.079
0.416885 95.9761
0.417278 91.3331
0.417287 91.1308
0.417522 86.53
0.41778 82.1616
0.418037 78.0137
0.418277 74.0752
0.418521 70.3355
0.418816 66.7846
0.419186 63.413
0.419611 60.2116
0.420039 57.1718
0.420433 54.2855
0.42079 51.5449
0.421113 48.9427
0.421387 46.4718
0.421597 44.1257
0.421762 41.898
0.421935 39.7828
0.42219 37.7744
0.42261 35.8673
0.423268 34.0566
0.423607 33.3745
0.423956 32.3373
0.424591 30.7047
0.425178 29.1546
0.425626 27.6827
0.425939 26.2852
0.426171 24.9582
0.426341 23.6982
0.42639 22.5018
0.426198 21.3658
0.425653 20.2871
0.424751 19.2629
0.423626 18.2904
0.423607 18.2756
0.422053 17.367
0.420657 16.4903
0.419347 15.6578
0.41798 14.8673
0.417278 14.5233
0.416192 14.1167
0.414115 13.404
0.412037 12.7273
0.411044 12.4229
0.409634 12.0848
0.407024 11.4747
0.404902 11.032
0.404054 10.8954
0.400194 10.3453
0.398852 10.1816
0.395367 9.82306
0.392893 9.59069
0.389856 9.32715
0.387023 9.0911
0.38411 8.85627
0.38124 8.63002
0.378381 8.40916
0.375544 8.19415
0.372728 7.98462
0.369933 7.78046
0.367159 7.58152
0.364406 7.38767
0.361673 7.19877
0.358961 7.0147
0.356269 6.83534
0.353598 6.66057
0.350946 6.49026
0.348315 6.32431
0.345703 6.1626
0.34311 6.00503
0.340537 5.85148
0.337984 5.70186
0.335449 5.55607
0.332934 5.41401
0.330437 5.27557
0.327959 5.14068
0.3255 5.00924
0.323059 4.88115
0.320637 4.75635
0.318232 4.63464
0.315852 4.51622
0.313478 4.39988
0.311173 4.28822
0.308794 4.17308
0.306713 4.07173
0.30418 3.94458
0.302658 3.86617
0.299635 3.70189
0.299072 3.67099
0.295776 3.48566
0.295159 3.45245
0.292443 3.30969
0.290749 3.22484
0.289076 3.1426
0.286404 3.0103
0.285868 2.98394
0.282901 2.8333
0.282125 2.79463
0.28002 2.69026
0.27791 2.58785
0.277203 2.55444
0.274472 2.42548
0.273758 2.39298
0.271769 2.30303
0.269667 2.20768
0.2692 2.18676
0.266875 2.07637
0.265638 2.01667
0.264697 1.97154
0.262684 1.87201
0.261669 1.82376
0.260677 1.7775
0.258744 1.68776
0.25776 1.6446
0.256779 1.60256
0.254878 1.52165
0.253908 1.48267
0.252946 1.44483
0.25109 1.37189
0.250115 1.33501
0.249245 1.30263
0.24756 1.23687
0.246378 1.18954
0.245993 1.17442
0.244614 1.11513
0.243343 1.05884
0.242696 1.03119
0.24208 1.00538
0.240877 0.954624
0.239685 0.90643
0.23907 0.883135
0.238464 0.860669
0.237302 0.817219
0.236189 0.775961
0.235498 0.750379
0.235123 0.736787
0.234182 0.699591
0.233322 0.664272
0.232465 0.630736
0.23198 0.612417
0.231613 0.598894
0.230874 0.568659
0.230241 0.53995
0.229616 0.512691
0.228911 0.486807
0.228514 0.473621
0.228162 0.462231
0.227541 0.438895
0.227128 0.416738
0.226887 0.395699
0.226713 0.375722
0.226473 0.356754
0.226063 0.338743
0.225454 0.321642
0.225099 0.313415
0.224745 0.305404
0.224142 0.289986
0.223742 0.275346
0.223534 0.261445
0.223448 0.248246
0.22342 0.235713
0.223413 0.223813
0.223412 0.212514
0.223411 0.201785
0.223411 0.191598
0.223411 0.181925
0.223411 0.172741
0.223411 0.16402
0.223411 0.15574
0.223411 0.147877
0.223411 0.140412
0.223411 0.133323
0.223411 0.126592
0.223412 0.120201
0.223413 0.114133
0.22342 0.108371
0.223448 0.1029
0.223534 0.0977049
0.223742 0.0927723
0.224142 0.0880887
0.224745 0.0836415
0.225099 0.0815082
0.225456 0.0794189
0.22607 0.0754095
0.226501 0.0716024
0.2268 0.0679876
0.2271 0.0645552
0.22754 0.0612962
0.228188 0.0582016
0.228514 0.0570007
0.228999 0.0552633
0.229831 0.0524734
0.230659 0.0498243
0.231524 0.0473089
0.23198 0.0461009
0.232438 0.0449205
0.233315 0.0426527
0.234181 0.0404994
0.235122 0.0384548
0.235498 0.0377581
0.236189 0.0365134
0.237303 0.03467
0.238469 0.0329197
0.23907 0.0321
0.239708 0.0312578
0.24096 0.0296797
0.242318 0.0281814
0.242696 0.0278233
0.243861 0.0267586
0.245521 0.0254077
0.246378 0.0247916
0.247339 0.024125
0.249167 0.0229071
0.250115 0.0223226
0.25107 0.0217506
0.252945 0.0206525
0.253908 0.0201287
0.254893 0.0196099
0.256846 0.0186199
0.25776 0.0182032
0.25896 0.0176799
0.261217 0.0167873
0.261669 0.016629
0.263718 0.0159398
0.265638 0.015351
0.266382 0.0151351
0.269164 0.014371
0.269667 0.0142455
0.272183 0.0136455
0.273758 0.0132974
0.275352 0.0129566
0.27791 0.0124192
0.27848 0.0123025
0.281525 0.0116814
0.282125 0.0115651
0.284627 0.0110917
0.286404 0.0107561
0.287588 0.0105317
0.289921 0.01


==> _datas/parameters_influence/taus_line_3.dat <==
x y
0.417341 300
0.417509 284.855
0.417728 270.474
0.417969 256.819
0.418199 243.853
0.418417 231.543
0.418654 219.853
0.418946 208.754
0.41931 198.215
0.419729 188.208
0.420166 178.706
0.420585 169.685
0.420962 161.118
0.421279 152.984
0.421525 145.261
0.421709 137.927
0.421866 130.964
0.422045 124.352
0.422302 118.074
0.42271 112.113
0.423343 106.453
0.423607 104.735
0.423986 101.079
0.424608 95.9761
0.425191 91.1308
0.42564 86.53
0.425949 82.1616
0.426154 78.0137
0.426239 74.0752
0.426098 70.3355
0.425605 66.7846
0.424751 63.413
0.423701 60.2116
0.423607 59.9345
0.422335 57.1718
0.421201 54.2855
0.420209 51.5449
0.419159 48.9427
0.417914 46.4718
0.417278 45.475
0.416143 44.1257
0.414016 41.898
0.411792 39.7828
0.411044 39.1387
0.40902 37.7744
0.406111 35.8673
0.404902 35.1182
0.402779 34.0566
0.399134 32.3373
0.398852 32.2176
0.394713 30.7047
0.392893 30.1171
0.389596 29.1546
0.387023 28.4632
0.383913 27.6827
0.38124 27.0516
0.377735 26.2852
0.375544 25.8354
0.370845 24.9582
0.369933 24.7946
0.364406 23.8546
0.363509 23.6982
0.358961 22.894
0.356872 22.5018
0.353598 21.8687
0.35108 21.3658
0.348315 20.8088
0.345723 20.2871
0.34311 19.7668
0.340545 19.2629
0.337984 18.7666
0.335499 18.2904
0.332934 17.7993
0.330691 17.367
0.327959 16.8248
0.326317 16.4903
0.323059 15.7911
0.322442 15.6578
0.318842 14.8673
0.318232 14.7416
0.315062 14.1167
0.313478 13.8334
0.310936 13.404
0.308794 13.0613
0.306667 12.7273
0.30418 12.3322
0.302652 12.0848
0.299635 11.5714
0.299071 11.4747
0.295776 10.8954
0.295159 10.7916
0.292443 10.3453
0.290749 10.0801
0.289076 9.82306
0.286404 9.40952
0.285868 9.32715
0.282901 8.85627
0.282125 8.73539
0.28002 8.40916
0.27791 8.08905
0.277203 7.98462
0.274472 7.58152
0.273758 7.47993
0.271769 7.19877
0.269667 6.9007
0.2692 6.83534
0.266875 6.49026
0.265638 6.30367
0.264697 6.1626
0.262684 5.85148
0.261669 5.70067
0.260677 5.55607
0.258744 5.27557
0.25776 5.14066
0.256779 5.00924
0.254878 4.75635
0.253908 4.6345
0.252946 4.51622
0.25109 4.28822
0.250115 4.17293
0.249245 4.07173
0.24756 3.86617
0.246378 3.71823
0.245993 3.67099
0.244614 3.48566
0.243343 3.30969
0.242696 3.22328
0.24208 3.1426
0.240877 2.98394
0.239685 2.8333
0.23907 2.76048
0.238464 2.69026
0.237302 2.55444
0.236189 2.42548
0.235498 2.34552
0.235123 2.30303
0.234182 2.18676
0.233322 2.07637
0.232465 1.97154
0.23198 1.91428
0.231613 1.87201
0.230874 1.7775
0.230241 1.68776
0.229616 1.60256
0.228911 1.52165
0.228514 1.48052
0.228161 1.44483
0.227534 1.37189
0.227099 1.30263
0.2268 1.23687
0.226501 1.17442
0.22607 1.11513
0.225456 1.05884
0.225099 1.0317
0.224745 1.00538
0.224142 0.954624
0.223742 0.90643
0.223534 0.860669
0.223448 0.817219
0.22342 0.775961
0.223413 0.736787
0.223412 0.699591
0.223411 0.664272
0.223411 0.630736
0.223411 0.598894
0.223411 0.568659
0.223411 0.53995
0.223411 0.512691
0.223411 0.486807
0.223411 0.462231
0.223411 0.438895
0.223411 0.416738
0.223412 0.395699
0.223413 0.375722
0.22342 0.356754
0.223448 0.338743
0.223534 0.321642
0.223742 0.305404
0.224142 0.289986
0.224745 0.275346
0.225099 0.268323
0.225456 0.261445
0.22607 0.248246
0.226501 0.235713
0.2268 0.223813
0.227099 0.212514
0.227534 0.201785
0.228161 0.191598
0.228514 0.18698
0.228911 0.181925
0.229616 0.172741
0.230241 0.16402
0.230874 0.15574
0.231613 0.147877
0.23198 0.144612
0.232465 0.140412
0.233322 0.133323
0.234182 0.126592
0.235123 0.120201
0.235498 0.118024
0.236189 0.114133
0.237303 0.108371
0.238469 0.1029
0.23907 0.100337
0.239708 0.0977049
0.24096 0.0927723
0.242318 0.0880887
0.242696 0.0869694
0.243861 0.0836415
0.245521 0.0794189
0.246378 0.0774932
0.247339 0.0754095
0.24917 0.0716024
0.250115 0.0697897
0.251085 0.0679876
0.253008 0.0645552
0.253908 0.0631095
0.255088 0.0612962
0.257301 0.0582016
0.25776 0.0576278
0.25971 0.0552633
0.261669 0.0530109
0.262153 0.0524734
0.264489 0.0498243
0.265638 0.0485803
0.266858 0.0473089
0.269369 0.0449205
0.269667 0.0446732
0.272243 0.0426527
0.273758 0.0415858
0.275365 0.0404994
0.27791 0.0388262
0.278492 0.0384548
0.281595 0.0365134
0.282125 0.0362087
0.284971 0.03467
0.286404 0.0339809
0.288789 0.0329197
0.290749 0.0321202
0.292989 0.0312578
0.295159 0.0304645
0.297394 0.0296797
0.299635 0.0289214
0.3019 0.0281814
0.30418 0.0274608
0.306478 0.0267586
0.308794 0.0260744
0.311127 0.0254077
0.313478 0.0247581
0.315846 0.024125
0.318232 0.0235082
0.320637 0.0229071
0.323059 0.0223214
0.3255 0.0217506
0.327959 0.0211945
0.330437 0.0206525
0.332934 0.0201246
0.335451 0.0196099
0.337984 0.0191097
0.340557 0.0186199
0.34311 0.0181531
0.345835 0.0176799
0.348315 0.0172733
0.35154 0.0167873
0.353598 0.0164997
0.358078 0.0159398
0.358961 0.0158354
0.364406 0.0152362
0.36532 0.0151351
0.369933 0.0146294
0.372237 0.014371
0.375544 0.0140035
0.378881 0.0136455
0.38124 0.0134046
0.386064 0.0129566
0.387023 0.0128719
0.392893 0.012391
0.393984 0.0123025
0.398852 0.0119162
0.401828 0.0116814
0.404902 0.0114429
0.409553 0.0110917
0.411044 0.0109768
0.416558 0.0105317
0.417278 0.0104629
0.421442 0.01


==> _datas/parameters_influence/taus_line_4.dat <==
x y
0.425887 300
0.425916 284.855
0.425976 270.474
0.426075 256.819
0.426192 243.853
0.426248 231.543
0.4261 219.853
0.425606 208.754
0.424751 198.215
0.423701 188.208
0.423607 187.342
0.422335 178.706
0.421202 169.685
0.420209 161.118
0.41916 152.984
0.417915 145.261
0.417278 142.146
0.416141 137.927
0.413998 130.964
0.411722 124.352
0.411044 122.61
0.408763 118.074
0.405548 112.113
0.404902 110.997
0.401653 106.453
0.398852 102.67
0.397494 101.079
0.392893 96.0468
0.392819 95.9761
0.387023 91.1308
0.387023 91.1306
0.38124 87.2688
0.380094 86.53
0.375544 83.6282
0.373333 82.1616
0.369933 79.8546
0.367297 78.0137
0.364406 75.9803
0.361694 74.0752
0.358961 72.1766
0.356271 70.3355
0.353598 68.5367
0.350946 66.7846
0.348315 65.077
0.345703 63.413
0.34311 61.7916
0.340537 60.2116
0.337984 58.672
0.33545 57.1718
0.332934 55.7089
0.330443 54.2855
0.327959 52.8871
0.325549 51.5449
0.323059 50.1609
0.320883 48.9427
0.318232 47.4146
0.316639 46.4718
0.313478 44.5011
0.31288 44.1257
0.309392 41.898
0.308794 41.5381
0.30576 39.7828
0.30418 38.9419
0.301899 37.7744
0.299635 36.6416
0.298089 35.8673
0.295159 34.3484
0.294597 34.0566
0.291356 32.3373
0.290749 32.0294
0.288074 30.7047
0.286404 29.9175
0.284757 29.1546
0.282125 27.9266
0.281599 27.6827
0.278687 26.2852
0.27791 25.9157
0.275899 24.9582
0.273758 23.9295
0.273269 23.6982
0.270853 22.5018
0.269667 21.926
0.268489 21.3658
0.266128 20.2871
0.265638 20.0819
0.263649 19.2629
0.261669 18.4714
0.261207 18.2904
0.258979 17.367
0.25776 16.8453
0.256929 16.4903
0.255138 15.6578
0.253908 15.0648
0.253491 14.8673
0.252009 14.1167
0.250551 13.404
0.250115 13.2102
0.249007 12.7273
0.247479 12.0848
0.246378 11.6359
0.245972 11.4747
0.24461 10.8954
0.243342 10.3453
0.242696 10.0754
0.24208 9.82306
0.240877 9.32715
0.239685 8.85627
0.23907 8.62866
0.238464 8.40916
0.237302 7.98462
0.236189 7.58152
0.235498 7.33157
0.235123 7.19877
0.234182 6.83534
0.233322 6.49026
0.232465 6.1626
0.23198 5.98361
0.231613 5.85148
0.230874 5.55607
0.230241 5.27557
0.229616 5.00924
0.228911 4.75635
0.228514 4.62778
0.228161 4.51622
0.227534 4.28822
0.227099 4.07173
0.2268 3.86617
0.226501 3.67099
0.22607 3.48566
0.225456 3.30969
0.225099 3.22485
0.224745 3.1426
0.224142 2.98394
0.223742 2.8333
0.223534 2.69026
0.223448 2.55444
0.22342 2.42548
0.223413 2.30303
0.223412 2.18676
0.223411 2.07637
0.223411 1.97154
0.223411 1.87201
0.223411 1.7775
0.223411 1.68776
0.223411 1.60256
0.223411 1.52165
0.223411 1.44483
0.223411 1.37189
0.223411 1.30263
0.223412 1.23687
0.223413 1.17442
0.22342 1.11513
0.223448 1.05884
0.223534 1.00538
0.223742 0.954624
0.224142 0.90643
0.224745 0.860669
0.225099 0.838717
0.225456 0.817219
0.22607 0.775961
0.226501 0.736787
0.2268 0.699591
0.227099 0.664272
0.227534 0.630736
0.228161 0.598894
0.228514 0.584457
0.228911 0.568659
0.229616 0.53995
0.230241 0.512691
0.230874 0.486807
0.231613 0.462231
0.23198 0.452024
0.232465 0.438895
0.233322 0.416738
0.234183 0.395699
0.235127 0.375722
0.235498 0.369101
0.236211 0.356754
0.23738 0.338743
0.238682 0.321642
0.23907 0.317232
0.24014 0.305404
0.241621 0.289986
0.242696 0.279386
0.24312 0.275346
0.244534 0.261445
0.24597 0.248246
0.246378 0.244949
0.247555 0.235713
0.249247 0.223813
0.250115 0.218429
0.251105 0.212514
0.253012 0.201785
0.253908 0.19728
0.255091 0.191598
0.257313 0.181925
0.25776 0.180202
0.259769 0.172741
0.261669 0.166248
0.262353 0.16402
0.264962 0.15574
0.265638 0.153729
0.267655 0.147877
0.269667 0.142354
0.270409 0.140412
0.273245 0.133323
0.273758 0.132156
0.276311 0.126592
0.27791 0.123364
0.27953 0.120201
0.282125 0.115231
0.282715 0.114133
0.285866 0.108371
0.286404 0.107466
0.289293 0.1029
0.290749 0.100854
0.29317 0.0977049
0.295159 0.095332
0.297433 0.0927723
0.299635 0.0904179
0.301905 0.0880887
0.30418 0.0858379
0.306479 0.0836415
0.308794 0.081503
0.311127 0.0794189
0.313478 0.0773882
0.315846 0.0754095
0.318232 0.0734813
0.320637 0.0716024
0.323059 0.0697716
0.3255 0.0679876
0.327959 0.0662495
0.330439 0.0645552
0.332934 0.0629085
0.335469 0.0612962
0.337984 0.0597595
0.340668 0.0582016
0.34311 0.0568631
0.346288 0.0552633
0.348315 0.0543167
0.352728 0.0524734
0.353598 0.0521298
0.358961 0.050157
0.359862 0.0498243
0.364406 0.0481596
0.366675 0.0473089
0.369933 0.0460993
0.37322 0.0449205
0.375544 0.0441276
0.380296 0.0426527
0.38124 0.042374
0.387023 0.0407911
0.3881 0.0404994
0.392893 0.0392312
0.395862 0.0384548
0.398852 0.0376943
0.403789 0.0365134
0.404902 0.0362556
0.411044 0.0349166
0.412177 0.03467
0.417278 0.0335844
0.420439 0.0329197
0.423607 0.0322725
0.428935 0.0312578
0.430033 0.0310568
0.436555 0.0299616
0.438302 0.0296797
0.443177 0.0289245
0.4482 0.0281814
0.449899 0.0279347
0.456723 0.0269954
0.45846 0.0267586
0.46365 0.0260745
0.468902 0.0254077
0.470683 0.0251855
0.477822 0.0243424
0.479697 0.024125
0.48507 0.0235266
0.491032 0.0229071
0.492427 0.0227662
0.499896 0.0220814
0.503676 0.0217506
0.507478 0.0214254
0.515176 0.0207837
0.516698 0.0206525
0.52299 0.0201245
0.529358 0.0196099
0.530922 0.0194861
0.538975 0.0189026
0.543048 0.0186199
0.54715 0.0183414
0.555449 0.0177922
0.557093 0.0176799
0.563874 0.0172283
0.57078 0.0167873
0.572427 0.0166846
0.58111 0.0161956
0.586017 0.0159398
0.589924 0.0157429
0.598872 0.0153244
0.602864 0.0151351
0.607955 0.014896
0.617177 0.0144595
0.618959 0.014371
0.626538 0.0140035
0.63421 0.0136455
0.636041 0.013562
0.645688 0.013165
0.651182 0.0129566
0.655482 0.0127992
0.665424 0.0124675
0.670493 0.0123025
0.675517 0.0121426
0.685763 0.0118356
0.690938 0.0116814
0.696165 0.0115287
0.706724 0.0112348
0.711775 0.0110917
0.717444 0.0109309
0.728326 0.0106079
0.73055 0.0105317
0.739373 0.0101842
0.743142 0.01


==> _datas/parameters_influence/taus_line_5.dat <==
x y
0.38584 300
0.382511 284.855
0.38124 280.564
0.377938 270.474
0.375544 264.093
0.37265 256.819
0.369933 250.321
0.36715 243.853
0.364406 237.624
0.361672 231.543
0.358961 225.622
0.356269 219.853
0.353598 214.232
0.350946 208.754
0.348315 203.416
0.345703 198.215
0.34311 193.147
0.340537 188.208
0.337984 183.396
0.335449 178.706
0.332934 174.137
0.330438 169.685
0.327959 165.343
0.325506 161.118
0.323059 156.967
0.320685 152.984
0.318232 148.876
0.316088 145.261
0.313478 140.725
0.311908 137.927
0.308794 132.078
0.308205 130.964
0.304769 124.352
0.30418 123.284
0.301191 118.074
0.299635 115.578
0.29739 112.113
0.295159 108.744
0.293645 106.453
0.290749 101.876
0.290249 101.079
0.2872 95.9761
0.286404 94.6579
0.284268 91.1308
0.282125 87.6634
0.281405 86.53
0.278622 82.1616
0.27791 81.0949
0.275826 78.0137
0.273758 75.0476
0.27306 74.0752
0.270371 70.3355
0.269667 69.3931
0.267709 66.7846
0.265638 64.0194
0.265178 63.413
0.262887 60.2116
0.261669 58.4805
0.260742 57.1718
0.25876 54.2855
0.25776 52.8837
0.256786 51.5449
0.254899 48.9427
0.253908 47.6271
0.253024 46.4718
0.25131 44.1257
0.250115 42.4621
0.249701 41.898
0.248243 39.7828
0.246808 37.7744
0.246378 37.2281
0.245286 35.8673
0.243783 34.0566
0.242696 32.7868
0.242302 32.3373
0.240981 30.7047
0.239794 29.1546
0.23907 28.1795
0.238694 27.6827
0.237734 26.2852
0.236854 24.9582
0.235963 23.6982
0.235498 23.0914
0.235035 22.5018
0.234157 21.3658
0.233316 20.2871
0.232464 19.2629
0.23198 18.704
0.231613 18.2904
0.230874 17.367
0.230241 16.4903
0.229616 15.6578
0.228911 14.8673
0.228514 14.4654
0.228161 14.1167
0.227534 13.404
0.227099 12.7273
0.2268 12.0848
0.226501 11.4747
0.22607 10.8954
0.225456 10.3453
0.225099 10.0802
0.224745 9.82306
0.224142 9.32715
0.223742 8.85627
0.223534 8.40916
0.223448 7.98462
0.22342 7.58152
0.223413 7.19877
0.223412 6.83534
0.223411 6.49026
0.223411 6.1626
0.223411 5.85148
0.223411 5.55607
0.223411 5.27557
0.223411 5.00924
0.223411 4.75635
0.223411 4.51622
0.223411 4.28822
0.223411 4.07173
0.223412 3.86617
0.223413 3.67099
0.22342 3.48566
0.223448 3.30969
0.223534 3.1426
0.223742 2.98394
0.224142 2.8333
0.224745 2.69026
0.225099 2.62164
0.225456 2.55444
0.22607 2.42548
0.226501 2.30303
0.2268 2.18676
0.227099 2.07637
0.227534 1.97154
0.228161 1.87201
0.228514 1.82689
0.228911 1.7775
0.229617 1.68776
0.230247 1.60256
0.230899 1.52165
0.231699 1.44483
0.23198 1.42369
0.232687 1.37189
0.233763 1.30263
0.234902 1.23687
0.235498 1.20543
0.236104 1.17442
0.237278 1.11513
0.238463 1.05884
0.23907 1.03232
0.239706 1.00538
0.240955 0.954624
0.242297 0.90643
0.242696 0.89387
0.243782 0.860669
0.245287 0.817219
0.246378 0.787408
0.246811 0.775961
0.24826 0.736787
0.249769 0.699591
0.250115 0.692353
0.251518 0.664272
0.253537 0.630736
0.253908 0.625463
0.255848 0.598894
0.25776 0.574549
0.258239 0.568659
0.260537 0.53995
0.261669 0.52647
0.262871 0.512691
0.265345 0.486807
0.265638 0.484127
0.268175 0.462231
0.269667 0.450667
0.27125 0.438895
0.273758 0.420722
0.274323 0.416738
0.277338 0.395699
0.27791 0.391969
0.280492 0.375722
0.282125 0.366117
0.283769 0.356754
0.286404 0.342
0.287003 0.338743
0.290202 0.321642
0.290749 0.318957
0.293681 0.305404
0.295159 0.299333
0.297616 0.289986
0.299635 0.282943
0.301944 0.275346
0.30418 0.268358
0.306484 0.261445
0.308794 0.254765
0.311127 0.248246
0.313478 0.241899
0.315846 0.235713
0.318232 0.229687
0.320639 0.223813
0.323059 0.218104
0.325519 0.212514
0.327959 0.207186
0.330564 0.201785
0.332934 0.197145
0.336017 0.191598
0.337984 0.188316
0.342266 0.181925
0.34311 0.180733
0.348315 0.173882
0.349175 0.172741
0.353598 0.16689
0.355687 0.16402
0.358961 0.159488
0.361673 0.15574
0.364406 0.152079
0.367761 0.147877
0.369933 0.145336
0.374629 0.140412
0.375544 0.139504
0.38124 0.134284
0.382302 0.133323
0.387023 0.129148
0.389947 0.126592
0.392893 0.124089
0.397756 0.120201
0.398852 0.119353
0.404902 0.114944
0.406018 0.114133
0.411044 0.110559
0.414157 0.108371
0.417278 0.10624
0.422526 0.1029
0.423607 0.102238
0.430033 0.0986327
0.431753 0.0977049
0.436555 0.0952187
0.441504 0.0927723
0.443177 0.0919603
0.449899 0.0888681
0.45161 0.0880887
0.456723 0.0858363
0.461893 0.0836415
0.46365 0.0829081
0.470683 0.0801215
0.472473 0.0794189
0.477822 0.0773884
0.483235 0.0754095
0.48507 0.0747499
0.492427 0.0722475
0.494359 0.0716024
0.499896 0.0698263
0.506041 0.0679876
0.507478 0.0675696
0.515176 0.0655371
0.519071 0.0645552
0.52299 0.0635899
0.530922 0.0616855
0.532492 0.0612962
0.538975 0.0597289
0.545538 0.0582016
0.54715 0.0578343
0.555449 0.0561024
0.559646 0.0552633
0.563874 0.0544368
0.572427 0.0528068
0.574121 0.0524734
0.58111 0.0511333
0.588228 0.0498243
0.589924 0.0495196
0.598872 0.0480698
0.603967 0.0473089
0.607955 0.0467343
0.617177 0.0455229
0.621877 0.0449205
0.626538 0.0443369
0.636041 0.0432159
0.640847 0.0426527
0.645688 0.0420971
0.655482 0.041034
0.660434 0.0404994
0.665424 0.0399718
0.675517 0.0389624
0.680621 0.0384548
0.685763 0.0379538
0.696165 0.0369954
0.701425 0.0365134
0.706724 0.0360377
0.717444 0.0351277
0.722864 0.03467
0.728326 0.0342184
0.739373 0.0333542
0.744959 0.0329197
0.750588 0.0324909
0.761972 0.0316704
0.767729 0.0312578
0.77353 0.0308506
0.785263 0.0300717
0.79121 0.0296797
0.797173 0.029295
0.809265 0.0285638
0.815826 0.0281814
0.821539 0.0278579
0.834 0.0272506
0.846591 0.0267586
0.84665 0.0267564
0.859492 0.0264149


==> _datas/parameters_influence/taus_tongue.dat <==
param minx tau_at_min rheo
1 0.223411 0.0645552 0.429746
3.16228 0.223411 0.201785 0.429746
10 0.223411 0.664272 0.429746
31.6228 0.223411 2.07637 0.429746
100 0.223411 6.49026 0.429746


==> _datas/reliability/fi_GNEU_II.dat <==
I f
0.0000 50.6825
0.2500 50.6825
0.5000 50.6825
0.7500 50.6825
1.0000 50.6825
1.2500 50.6825
1.5000 50.6825
1.7500 50.6825
2.0000 50.6825
2.2500 50.6825
2.5000 50.6825
2.7500 50.6825
3.0000 50.6825
3.2500 50.6825
3.5000 50.6825
3.7500 50.6825
4.0000 50.6825
4.2500 50.6825
4.5000 50.6825
4.7500 50.6825
5.0000 50.6825
5.2500 50.6825
5.5000 50.6825
5.7500 50.6825
6.0000 50.6825
6.2500 50.6825
6.5000 50.6825
6.7500 50.6825
7.0000 50.6825
7.2500 50.6825
7.5000 50.6825
7.7500 50.6825
8.0000 50.6825
8.2500 50.6825
8.5000 50.6825
8.7500 50.6825
9.0000 50.6825
9.2500 50.6825
9.5000 50.6825
9.7500 50.6825
10.0000 50.6825
10.2500 50.6825
10.5000 50.6825
10.7500 50.6825
11.0000 50.6825
11.2500 50.6825
11.5000 50.6825
11.7500 50.6825
12.0000 50.6825
12.2500 50.7233
12.5000 50.9638
12.7500 51.2044
13.0000 51.4449
13.2500 51.6854
13.5000 51.9259
13.7500 52.1664
14.0000 52.4069
14.2500 52.6474
14.5000 52.8880
14.7500 53.1285
15.0000 53.3690
15.2500 53.6095
15.5000 53.8500
15.7500 54.0905
16.0000 54.3310
16.2500 54.5716
16.5000 54.8121
16.7500 55.0526
17.0000 55.2931
17.2500 55.5336
17.5000 55.7741
17.7500 56.0146
18.0000 56.2552
18.2500 56.4957
18.5000 56.7362
18.7500 56.9767
19.0000 57.2172
19.2500 57.4577
19.5000 57.6982
19.7500 57.9388
20.0000 58.1793
20.2500 58.4198
20.5000 58.6516
20.7500 58.8043
21.0000 58.9569
21.2500 59.1096
21.5000 59.2623
21.7500 59.4150
22.0000 59.5676
22.2500 59.7203
22.5000 59.8730
22.7500 60.0257
23.0000 60.1783
23.2500 60.3310
23.5000 60.4837
23.7500 60.6364
24.0000 60.7890
24.2500 60.9417
24.5000 61.0944
24.7500 61.2471
25.0000 61.3997
25.2500 61.5524
25.5000 61.7051
25.7500 61.8578
26.0000 62.0104
26.2500 62.1631
26.5000 62.3158
26.7500 62.4685
27.0000 62.6211
27.2500 62.7738
27.5000 62.9265
27.7500 63.0792
28.0000 63.2318
28.2500 63.3845
28.5000 63.5372
28.7500 63.6892
29.0000 63.8177
29.2500 63.9463
29.5000 64.0749
29.7500 64.2035
30.0000 64.3320
30.2500 64.4606
30.5000 64.5892
30.7500 64.7177
31.0000 64.8463
31.2500 64.9749
31.5000 65.1034
31.7500 65.2320
32.0000 65.3606
32.2500 65.4891
32.5000 65.6177
32.7500 65.7463
33.0000 65.8749
33.2500 66.0034
33.5000 66.1320
33.7500 66.2606
34.0000 66.3891
34.2500 66.5177
34.5000 66.6463
34.7500 66.7748
35.0000 66.9034
35.2500 67.0320
35.5000 67.1605
35.7500 67.2891
36.0000 67.4177
36.2500 67.5462
36.5000 67.6748
36.7500 67.8034
37.0000 67.9320
37.2500 68.0480
37.5000 68.1635
37.7500 68.2790
38.0000 68.3946
38.2500 68.5101
38.5000 68.6256
38.7500 68.7411
39.0000 68.8566
39.2500 68.9721
39.5000 69.0876
39.7500 69.2032
40.0000 69.3187
40.2500 69.4342
40.5000 69.5497
40.7500 69.6652
41.0000 69.7807
41.2500 69.8962
41.5000 70.0117
41.7500 70.1273
42.0000 70.2428
42.2500 70.3583
42.5000 70.4738
42.7500 70.5893
43.0000 70.7048
43.2500 70.8203
43.5000 70.9359
43.7500 71.0514
44.0000 71.1669
44.2500 71.2824
44.5000 71.3979
44.7500 71.5134
45.0000 71.6289
45.2500 71.7445
45.5000 71.8525
45.7500 71.9595
46.0000 72.0666
46.2500 72.1736
46.5000 72.2807
46.7500 72.3878
47.0000 72.4948
47.2500 72.6019
47.5000 72.7089
47.7500 72.8160
48.0000 72.9230
48.2500 73.0301
48.5000 73.1372
48.7500 73.2442
49.0000 73.3513
49.2500 73.4583
49.5000 73.5654
49.7500 73.6724
50.0000 73.7795
50.2500 73.8866
50.5000 73.9936
50.7500 74.1007
51.0000 74.2077
51.2500 74.3148
51.5000 74.4218
51.7500 74.5289
52.0000 74.6360
52.2500 74.7430
52.5000 74.8501
52.7500 74.9571
53.0000 75.0642
53.2500 75.1712
53.5000 75.2783
53.7500 75.3804
54.0000 75.4815
54.2500 75.5825
54.5000 75.6835
54.7500 75.7845
55.0000 75.8856
55.2500 75.9866
55.5000 76.0876
55.7500 76.1887
56.0000 76.2897
56.2500 76.3907
56.5000 76.4917
56.7500 76.5928
57.0000 76.6938
57.2500 76.7948
57.5000 76.8958
57.7500 76.9969
58.0000 77.0979
58.2500 77.1989
58.5000 77.3000
58.7500 77.4010
59.0000 77.5020
59.2500 77.6030
59.5000 77.7041
59.7500 77.8051
60.0000 77.9061
60.2500 78.0072
60.5000 78.1082
60.7500 78.2092
61.0000 78.3102
61.2500 78.4113
61.5000 78.5123
61.7500 78.6133
62.0000 78.7110
62.2500 78.8075
62.5000 78.9041
62.7500 79.0006
63.0000 79.0971
63.2500 79.1937
63.5000 79.2902
63.7500 79.3868
64.0000 79.4833
64.2500 79.5798
64.5000 79.6764
64.7500 79.7729
65.0000 79.8694
65.2500 79.9660
65.5000 80.0625
65.7500 80.1591
66.0000 80.2556
66.2500 80.3521
66.5000 80.4487
66.7500 80.5452
67.0000 80.6417
67.2500 80.7383
67.5000 80.8348
67.7500 80.9313
68.0000 81.0279
68.2500 81.1244
68.5000 81.2210
68.7500 81.3175
69.0000 81.4140
69.2500 81.5106
69.5000 81.6071
69.7500 81.7036
70.0000 81.8002
70.2500 81.8943
70.5000 81.9872
70.7500 82.0801
71.0000 82.1731
71.2500 82.2660
71.5000 82.3589
71.7500 82.4518
72.0000 82.5448
72.2500 82.6377
72.5000 82.7306
72.7500 82.8236
73.0000 82.9165
73.2500 83.0094
73.5000 83.1023
73.7500 83.1953
74.0000 83.2882
74.2500 83.3811
74.5000 83.4741
74.7500 83.5670
75.0000 83.6599
75.2500 83.7528
75.5000 83.8458
75.7500 83.9387
76.0000 84.0316
76.2500 84.1245
76.5000 84.2175
76.7500 84.3104
77.0000 84.4033
77.2500 84.4963
77.5000 84.5892
77.7500 84.6821
78.0000 84.7750
78.2500 84.8680
78.5000 84.9592
78.7500 85.0494
79.0000 85.1396
79.2500 85.2298
79.5000 85.3199
79.7500 85.4101
80.0000 85.5003
80.2500 85.5905
80.5000 85.6806
80.7500 85.7708
81.0000 85.8610
81.2500 85.9512
81.5000 86.0413
81.7500 86.1315
82.0000 86.2217
82.2500 86.3118
82.5000 86.4020
82.7500 86.4922
83.0000 86.5824
83.2500 86.6725
83.5000 86.7627
83.7500 86.8529
84.0000 86.9431
84.2500 87.0332
84.5000 87.1234
84.7500 87.2136
85.0000 87.3038
85.2500 87.3939
85.5000 87.4841
85.7500 87.5743
86.0000 87.6645
86.2500 87.7546
86.5000 87.8448
86.7500 87.9338
87.0000 88.0216
87.2500 88.1095
87.5000 88.1974
87.7500 88.2853
88.0000 88.3732
88.2500 88.4610
88.5000 88.5489
88.7500 88.6368
89.0000 88.7247
89.2500 88.8126
89.5000 88.9004
89.7500 88.9883
90.0000 89.0762
90.2500 89.1641
90.5000 89.2520
90.7500 89.3398
91.0000 89.4277
91.2500 89.5156
91.5000 89.6035
91.7500 89.6914
92.0000 89.7792
92.2500 89.8671
92.5000 89.9550
92.7500 90.0429
93.0000 90.1308
93.2500 90.2186
93.5000 90.3065
93.7500 90.3944
94.0000 90.4823
94.2500 90.5702
94.5000 90.6580
94.7500 90.7459
95.0000 90.8329
95.2500 90.9189
95.5000 91.0049
95.7500 91.0908
96.0000 91.1768
96.2500 91.2628
96.5000 91.3488
96.7500 91.4347
97.0000 91.5207
97.2500 91.6067
97.5000 91.6927
97.7500 91.7786
98.0000 91.8646
98.2500 91.9506
98.5000 92.0366
98.7500 92.1225
99.0000 92.2085
99.2500 92.2945
99.5000 92.3804
99.7500 92.4664
100.0000 92.5524


==> _datas/reliability/fi_HPM.dat <==
I f
0.0000 0.0000
0.2500 0.0000
0.5000 0.0000
0.7500 0.0000
1.0000 0.0000
1.2500 0.0000
1.5000 0.0000
1.7500 0.0000
2.0000 0.0000
2.2500 0.0000
2.5000 0.0000
2.7500 0.0000
3.0000 0.0000
3.2500 0.0000
3.5000 0.0000
3.7500 0.0000
4.0000 0.0000
4.2500 0.0000
4.5000 0.0000
4.7500 0.0000
5.0000 0.0000
5.2500 0.0000
5.5000 0.0000
5.7500 0.0000
6.0000 0.0000
6.2500 0.0000
6.5000 0.0000
6.7500 0.0000
7.0000 0.0000
7.2500 0.0000
7.5000 0.0000
7.7500 0.0000
8.0000 0.0000
8.2500 0.0000
8.5000 0.0000
8.7500 0.0000
9.0000 0.0000
9.2500 0.0000
9.5000 0.0000
9.7500 0.0000
10.0000 0.0000
10.2500 0.0000
10.5000 0.0000
10.7500 0.0000
11.0000 0.0000
11.2500 0.0000
11.5000 0.0000
11.7500 0.0000
12.0000 0.0000
12.2500 51.2165
12.5000 51.5665
12.7500 51.8735
13.0000 52.1578
13.2500 52.4267
13.5000 52.6841
13.7500 52.9322
14.0000 53.1726
14.2500 53.4064
14.5000 53.6346
14.7500 53.8578
15.0000 54.0765
15.2500 54.2911
15.5000 54.5020
15.7500 54.7095
16.0000 54.9139
16.2500 55.1154
16.5000 55.3142
16.7500 55.5105
17.0000 55.7043
17.2500 55.8960
17.5000 56.0855
17.7500 56.2730
18.0000 56.4587
18.2500 56.6425
18.5000 56.8245
18.7500 57.0050
19.0000 57.1838
19.2500 57.3611
19.5000 57.5369
19.7500 57.7114
20.0000 57.8845
20.2500 58.0563
20.5000 58.2268
20.7500 58.3961
21.0000 58.5642
21.2500 58.7312
21.5000 58.8971
21.7500 59.0619
22.0000 59.2257
22.2500 59.3884
22.5000 59.5502
22.7500 59.7110
23.0000 59.8708
23.2500 60.0298
23.5000 60.1879
23.7500 60.3451
24.0000 60.5014
24.2500 60.6569
24.5000 60.8117
24.7500 60.9656
25.0000 61.1187
25.2500 61.2711
25.5000 61.4228
25.7500 61.5737
26.0000 61.7239
26.2500 61.8734
26.5000 62.0222
26.7500 62.1704
27.0000 62.3179
27.2500 62.4647
27.5000 62.6109
27.7500 62.7565
28.0000 62.9015
28.2500 63.0459
28.5000 63.1896
28.7500 63.3328
29.0000 63.4754
29.2500 63.6174
29.5000 63.7589
29.7500 63.8998
30.0000 64.0402
30.2500 64.1801
30.5000 64.3194
30.7500 64.4582
31.0000 64.5965
31.2500 64.7342
31.5000 64.8715
31.7500 65.0083
32.0000 65.1446
32.2500 65.2804
32.5000 65.4158
32.7500 65.5507
33.0000 65.6851
33.2500 65.8191
33.5000 65.9526
33.7500 66.0856
34.0000 66.2183
34.2500 66.3504
34.5000 66.4822
34.7500 66.6135
35.0000 66.7444
35.2500 66.8749
35.5000 67.0050
35.7500 67.1347
36.0000 67.2639
36.2500 67.3928
36.5000 67.5213
36.7500 67.6493
37.0000 67.7770
37.2500 67.9043
37.5000 68.0313
37.7500 68.1578
38.0000 68.2840
38.2500 68.4098
38.5000 68.5352
38.7500 68.6603
39.0000 68.7850
39.2500 68.9093
39.5000 69.0333
39.7500 69.1569
40.0000 69.2802
40.2500 69.4032
40.5000 69.5257
40.7500 69.6480
41.0000 69.7699
41.2500 69.8915
41.5000 70.0128
41.7500 70.1337
42.0000 70.2543
42.2500 70.3745
42.5000 70.4945
42.7500 70.6141
43.0000 70.7334
43.2500 70.8524
43.5000 70.9711
43.7500 71.0894
44.0000 71.2075
44.2500 71.3252
44.5000 71.4426
44.7500 71.5598
45.0000 71.6766
45.2500 71.7931
45.5000 71.9094
45.7500 72.0253
46.0000 72.1410
46.2500 72.2563
46.5000 72.3714
46.7500 72.4862
47.0000 72.6006
47.2500 72.7148
47.5000 72.8288
47.7500 72.9424
48.0000 73.0558
48.2500 73.1688
48.5000 73.2816
48.7500 73.3942
49.0000 73.5064
49.2500 73.6184
49.5000 73.7301
49.7500 73.8415
50.0000 73.9527
50.2500 74.0636
50.5000 74.1742
50.7500 74.2846
51.0000 74.3947
51.2500 74.5046
51.5000 74.6141
51.7500 74.7235
52.0000 74.8325
52.2500 74.9414
52.5000 75.0499
52.7500 75.1582
53.0000 75.2663
53.2500 75.3741
53.5000 75.4816
53.7500 75.5889
54.0000 75.6960
54.2500 75.8028
54.5000 75.9093
54.7500 76.0156
55.0000 76.1217
55.2500 76.2275
55.5000 76.3331
55.7500 76.4385
56.0000 76.5436
56.2500 76.6484
56.5000 76.7530
56.7500 76.8574
57.0000 76.9616
57.2500 77.0655
57.5000 77.1692
57.7500 77.2726
58.0000 77.3758
58.2500 77.4788
58.5000 77.5816
58.7500 77.6841
59.0000 77.7864
59.2500 77.8885
59.5000 77.9903
59.7500 78.0919
60.0000 78.1933
60.2500 78.2945
60.5000 78.3954
60.7500 78.4961
61.0000 78.5966
61.2500 78.6969
61.5000 78.7969
61.7500 78.8968
62.0000 78.9964
62.2500 79.0958
62.5000 79.1949
62.7500 79.2939
63.0000 79.3926
63.2500 79.4911
63.5000 79.5895
63.7500 79.6875
64.0000 79.7854
64.2500 79.8831
64.5000 79.9805
64.7500 80.0778
65.0000 80.1748
65.2500 80.2716
65.5000 80.3682
65.7500 80.4646
66.0000 80.5608
66.2500 80.6568
66.5000 80.7525
66.7500 80.8481
67.0000 80.9435
67.2500 81.0386
67.5000 81.1336
67.7500 81.2283
68.0000 81.3228
68.2500 81.4172
68.5000 81.5113
68.7500 81.6052
69.0000 81.6989
69.2500 81.7925
69.5000 81.8858
69.7500 81.9789
70.0000 82.0718
70.2500 82.1645
70.5000 82.2570
70.7500 82.3494
71.0000 82.4415
71.2500 82.5334
71.5000 82.6251
71.7500 82.7167
72.0000 82.8080
72.2500 82.8991
72.5000 82.9901
72.7500 83.0808
73.0000 83.1714
73.2500 83.2617
73.5000 83.3519
73.7500 83.4419
74.0000 83.5316
74.2500 83.6212
74.5000 83.7106
74.7500 83.7998
75.0000 83.8888
75.2500 83.9776
75.5000 84.0663
75.7500 84.1547
76.0000 84.2429
76.2500 84.3310
76.5000 84.4189
76.7500 84.5065
77.0000 84.5940
77.2500 84.6813
77.5000 84.7685
77.7500 84.8554
78.0000 84.9421
78.2500 85.0287
78.5000 85.1151
78.7500 85.2012
79.0000 85.2872
79.2500 85.3731
79.5000 85.4587
79.7500 85.5441
80.0000 85.6294
80.2500 85.7145
80.5000 85.7994
80.7500 85.8841
81.0000 85.9686
81.2500 86.0530
81.5000 86.1371
81.7500 86.2211
82.0000 86.3049
82.2500 86.3885
82.5000 86.4720
82.7500 86.5552
83.0000 86.6383
83.2500 86.7212
83.5000 86.8039
83.7500 86.8865
84.0000 86.9689
84.2500 87.0510
84.5000 87.1330
84.7500 87.2149
85.0000 87.2965
85.2500 87.3780
85.5000 87.4593
85.7500 87.5404
86.0000 87.6214
86.2500 87.7021
86.5000 87.7827
86.7500 87.8631
87.0000 87.9434
87.2500 88.0234
87.5000 88.1033
87.7500 88.1830
88.0000 88.2626
88.2500 88.3419
88.5000 88.4211
88.7500 88.5001
89.0000 88.5790
89.2500 88.6576
89.5000 88.7361
89.7500 88.8145
90.0000 88.8926
90.2500 88.9706
90.5000 89.0484
90.7500 89.1260
91.0000 89.2035
91.2500 89.2808
91.5000 89.3579
91.7500 89.4349
92.0000 89.5116
92.2500 89.5882
92.5000 89.6647
92.7500 89.7409
93.0000 89.8170
93.2500 89.8930
93.5000 89.9687
93.7500 90.0443
94.0000 90.1197
94.2500 90.1950
94.5000 90.2701
94.7500 90.3450
95.0000 90.4197
95.2500 90.4943
95.5000 90.5687
95.7500 90.6429
96.0000 90.7170
96.2500 90.7909
96.5000 90.8647
96.7500 90.9382
97.0000 91.0116
97.2500 91.0849
97.5000 91.1579
97.7500 91.2308
98.0000 91.3036
98.2500 91.3762
98.5000 91.4486
98.7500 91.5208
99.0000 91.5929
99.2500 91.6648
99.5000 91.7365
99.7500 91.8081
100.0000 91.8795


==> _datas/reliability/fi_HPM_satk.dat <==
I f
0.0000 0.0000
0.2500 0.0000
0.5000 0.0000
0.7500 0.0000
1.0000 0.0000
1.2500 0.0000
1.5000 0.0000
1.7500 0.0000
2.0000 0.0000
2.2500 0.0000
2.5000 0.0000
2.7500 0.0000
3.0000 0.0000
3.2500 0.0000
3.5000 0.0000
3.7500 0.0000
4.0000 0.0000
4.2500 0.0000
4.5000 0.0000
4.7500 0.0000
5.0000 0.0000
5.2500 0.0000
5.5000 0.0000
5.7500 0.0000
6.0000 0.0000
6.2500 0.0000
6.5000 0.0000
6.7500 0.0000
7.0000 0.0000
7.2500 0.0000
7.5000 0.0000
7.7500 0.0000
8.0000 0.0000
8.2500 0.0000
8.5000 0.0000
8.7500 0.0000
9.0000 0.0000
9.2500 0.0000
9.5000 0.0000
9.7500 0.0000
10.0000 0.0000
10.2500 0.0000
10.5000 0.0000
10.7500 0.0000
11.0000 0.0000
11.2500 0.0000
11.5000 0.0000
11.7500 0.0000
12.0000 0.0000
12.2500 41.9840
12.5000 46.3996
12.7500 48.5987
13.0000 50.1340
13.2500 51.3345
13.5000 52.3298
13.7500 53.1852
14.0000 53.9386
14.2500 54.6140
14.5000 55.2277
14.7500 55.7911
15.0000 56.3129
15.2500 56.7993
15.5000 57.2555
15.7500 57.6854
16.0000 58.0923
16.2500 58.4788
16.5000 58.8471
16.7500 59.1991
17.0000 59.5364
17.2500 59.8603
17.5000 60.1720
17.7500 60.4725
18.0000 60.7626
18.2500 61.0432
18.5000 61.3150
18.7500 61.5786
19.0000 61.8345
19.2500 62.0833
19.5000 62.3253
19.7500 62.5611
20.0000 62.7909
20.2500 63.0151
20.5000 63.2340
20.7500 63.4479
21.0000 63.6571
21.2500 63.8617
21.5000 64.0621
21.7500 64.2584
22.0000 64.4508
22.2500 64.6395
22.5000 64.8246
22.7500 65.0063
23.0000 65.1848
23.2500 65.3602
23.5000 65.5325
23.7500 65.7020
24.0000 65.8687
24.2500 66.0327
24.5000 66.1942
24.7500 66.3532
25.0000 66.5098
25.2500 66.6641
25.5000 66.8162
25.7500 66.9662
26.0000 67.1140
26.2500 67.2599
26.5000 67.4038
26.7500 67.5458
27.0000 67.6859
27.2500 67.8243
27.5000 67.9610
27.7500 68.0960
28.0000 68.2294
28.2500 68.3612
28.5000 68.4914
28.7500 68.6202
29.0000 68.7475
29.2500 68.8734
29.5000 68.9979
29.7500 69.1211
30.0000 69.2429
30.2500 69.3635
30.5000 69.4828
30.7500 69.6009
31.0000 69.7179
31.2500 69.8336
31.5000 69.9483
31.7500 70.0618
32.0000 70.1743
32.2500 70.2857
32.5000 70.3960
32.7500 70.5054
33.0000 70.6137
33.2500 70.7211
33.5000 70.8276
33.7500 70.9331
34.0000 71.0377
34.2500 71.1414
34.5000 71.2443
34.7500 71.3463
35.0000 71.4474
35.2500 71.5478
35.5000 71.6473
35.7500 71.7461
36.0000 71.8440
36.2500 71.9412
36.5000 72.0377
36.7500 72.1334
37.0000 72.2284
37.2500 72.3227
37.5000 72.4163
37.7500 72.5092
38.0000 72.6015
38.2500 72.6931
38.5000 72.7840
38.7500 72.8743
39.0000 72.9640
39.2500 73.0530
39.5000 73.1415
39.7500 73.2294
40.0000 73.3166
40.2500 73.4033
40.5000 73.4894
40.7500 73.5750
41.0000 73.6600
41.2500 73.7445
41.5000 73.8284
41.7500 73.9118
42.0000 73.9947
42.2500 74.0771
42.5000 74.1590
42.7500 74.2404
43.0000 74.3213
43.2500 74.4017
43.5000 74.4817
43.7500 74.5611
44.0000 74.6401
44.2500 74.7187
44.5000 74.7968
44.7500 74.8745
45.0000 74.9517
45.2500 75.0285
45.5000 75.1049
45.7500 75.1808
46.0000 75.2564
46.2500 75.3315
46.5000 75.4063
46.7500 75.4806
47.0000 75.5545
47.2500 75.6281
47.5000 75.7013
47.7500 75.7741
48.0000 75.8465
48.2500 75.9185
48.5000 75.9902
48.7500 76.0615
49.0000 76.1325
49.2500 76.2031
49.5000 76.2734
49.7500 76.3433
50.0000 76.4129
50.2500 76.4822
50.5000 76.5511
50.7500 76.6197
51.0000 76.6880
51.2500 76.7560
51.5000 76.8236
51.7500 76.8909
52.0000 76.9580
52.2500 77.0247
52.5000 77.0911
52.7500 77.1572
53.0000 77.2230
53.2500 77.2886
53.5000 77.3538
53.7500 77.4187
54.0000 77.4834
54.2500 77.5478
54.5000 77.6119
54.7500 77.6757
55.0000 77.7393
55.2500 77.8026
55.5000 77.8656
55.7500 77.9284
56.0000 77.9909
56.2500 78.0531
56.5000 78.1151
56.7500 78.1769
57.0000 78.2384
57.2500 78.2996
57.5000 78.3606
57.7500 78.4214
58.0000 78.4819
58.2500 78.5421
58.5000 78.6022
58.7500 78.6620
59.0000 78.7216
59.2500 78.7809
59.5000 78.8400
59.7500 78.8989
60.0000 78.9576
60.2500 79.0160
60.5000 79.0742
60.7500 79.1323
61.0000 79.1900
61.2500 79.2476
61.5000 79.3050
61.7500 79.3622
62.0000 79.4191
62.2500 79.4759
62.5000 79.5324
62.7500 79.5887
63.0000 79.6449
63.2500 79.7008
63.5000 79.7566
63.7500 79.8121
64.0000 79.8675
64.2500 79.9227
64.5000 79.9776
64.7500 80.0324
65.0000 80.0870
65.2500 80.1414
65.5000 80.1957
65.7500 80.2497
66.0000 80.3036
66.2500 80.3573
66.5000 80.4108
66.7500 80.4641
67.0000 80.5173
67.2500 80.5702
67.5000 80.6231
67.7500 80.6757
68.0000 80.7282
68.2500 80.7805
68.5000 80.8326
68.7500 80.8846
69.0000 80.9364
69.2500 80.9880
69.5000 81.0395
69.7500 81.0908
70.0000 81.1420
70.2500 81.1930
70.5000 81.2438
70.7500 81.2945
71.0000 81.3451
71.2500 81.3954
71.5000 81.4457
71.7500 81.4957
72.0000 81.5457
72.2500 81.5954
72.5000 81.6451
72.7500 81.6946
73.0000 81.7439
73.2500 81.7931
73.5000 81.8421
73.7500 81.8911
74.0000 81.9398
74.2500 81.9884
74.5000 82.0369
74.7500 82.0853
75.0000 82.1335
75.2500 82.1816
75.5000 82.2295
75.7500 82.2773
76.0000 82.3250
76.2500 82.3725
76.5000 82.4199
76.7500 82.4672
77.0000 82.5143
77.2500 82.5613
77.5000 82.6082
77.7500 82.6550
78.0000 82.7016
78.2500 82.7481
78.5000 82.7945
78.7500 82.8407
79.0000 82.8869
79.2500 82.9329
79.5000 82.9788
79.7500 83.0245
80.0000 83.0702
80.2500 83.1157
80.5000 83.1611
80.7500 83.2064
81.0000 83.2516
81.2500 83.2966
81.5000 83.3416
81.7500 83.3864
82.0000 83.4311
82.2500 83.4757
82.5000 83.5202
82.7500 83.5645
83.0000 83.6088
83.2500 83.6529
83.5000 83.6970
83.7500 83.7409
84.0000 83.7847
84.2500 83.8285
84.5000 83.8721
84.7500 83.9156
85.0000 83.9589
85.2500 84.0022
85.5000 84.0454
85.7500 84.0885
86.0000 84.1315
86.2500 84.1743
86.5000 84.2171
86.7500 84.2598
87.0000 84.3023
87.2500 84.3448
87.5000 84.3872
87.7500 84.4294
88.0000 84.4716
88.2500 84.5137
88.5000 84.5557
88.7500 84.5975
89.0000 84.6393
89.2500 84.6810
89.5000 84.7226
89.7500 84.7641
90.0000 84.8055
90.2500 84.8468
90.5000 84.8880
90.7500 84.9291
91.0000 84.9701
91.2500 85.0110
91.5000 85.0519
91.7500 85.0926
92.0000 85.1333
92.2500 85.1739
92.5000 85.2144
92.7500 85.2547
93.0000 85.2950
93.2500 85.3353
93.5000 85.3754
93.7500 85.4154
94.0000 85.4554
94.2500 85.4953
94.5000 85.5350
94.7500 85.5747
95.0000 85.6144
95.2500 85.6539
95.5000 85.6933
95.7500 85.7327
96.0000 85.7720
96.2500 85.8112
96.5000 85.8503
96.7500 85.8893
97.0000 85.9283
97.2500 85.9672
97.5000 86.0059
97.7500 86.0447
98.0000 86.0833
98.2500 86.1218
98.5000 86.1603
98.7500 86.1987
99.0000 86.2370
99.2500 86.2753
99.5000 86.3134
99.7500 86.3515
100.0000 86.3895


==> _datas/reliability/fi_LIF.dat <==
I f
0.0000 0.0000
0.2500 0.0000
0.5000 0.0000
0.7500 0.0000
1.0000 0.0000
1.2500 0.0000
1.5000 0.0000
1.7500 0.0000
2.0000 0.0000
2.2500 0.0000
2.5000 0.0000
2.7500 0.0000
3.0000 27.9576
3.2500 31.4450
3.5000 33.4511
3.7500 34.9322
4.0000 36.1322
4.2500 37.1537
4.5000 38.0507
4.7500 38.8551
5.0000 39.5877
5.2500 40.2626
5.5000 40.8902
5.7500 41.4780
6.0000 42.0320
6.2500 42.5566
6.5000 43.0557
6.7500 43.5323
7.0000 43.9887
7.2500 44.4271
7.5000 44.8492
7.7500 45.2565
8.0000 45.6504
8.2500 46.0320
8.5000 46.4021
8.7500 46.7618
9.0000 47.1117
9.2500 47.4525
9.5000 47.7849
9.7500 48.1094
10.0000 48.4265
10.2500 48.7365
10.5000 49.0401
10.7500 49.3374
11.0000 49.6288
11.2500 49.9147
11.5000 50.1953
11.7500 50.4709
12.0000 50.7417
12.2500 51.0080
12.5000 51.2700
12.7500 51.5277
13.0000 51.7816
13.2500 52.0316
13.5000 52.2780
13.7500 52.5208
14.0000 52.7603
14.2500 52.9966
14.5000 53.2298
14.7500 53.4599
15.0000 53.6872
15.2500 53.9117
15.5000 54.1335
15.7500 54.3527
16.0000 54.5694
16.2500 54.7836
16.5000 54.9955
16.7500 55.2051
17.0000 55.4125
17.2500 55.6178
17.5000 55.8209
17.7500 56.0221
18.0000 56.2213
18.2500 56.4185
18.5000 56.6140
18.7500 56.8076
19.0000 56.9994
19.2500 57.1896
19.5000 57.3781
19.7500 57.5649
20.0000 57.7502
20.2500 57.9340
20.5000 58.1162
20.7500 58.2970
21.0000 58.4763
21.2500 58.6543
21.5000 58.8308
21.7500 59.0061
22.0000 59.1800
22.2500 59.3526
22.5000 59.5240
22.7500 59.6942
23.0000 59.8632
23.2500 60.0310
23.5000 60.1977
23.7500 60.3633
24.0000 60.5277
24.2500 60.6911
24.5000 60.8534
24.7500 61.0147
25.0000 61.1750
25.2500 61.3342
25.5000 61.4925
25.7500 61.6499
26.0000 61.8063
26.2500 61.9617
26.5000 62.1163
26.7500 62.2700
27.0000 62.4228
27.2500 62.5747
27.5000 62.7258
27.7500 62.8761
28.0000 63.0256
28.2500 63.1742
28.5000 63.3221
28.7500 63.4692
29.0000 63.6156
29.2500 63.7611
29.5000 63.9060
29.7500 64.0501
30.0000 64.1935
30.2500 64.3362
30.5000 64.4782
30.7500 64.6196
31.0000 64.7602
31.2500 64.9002
31.5000 65.0396
31.7500 65.1783
32.0000 65.3164
32.2500 65.4538
32.5000 65.5907
32.7500 65.7269
33.0000 65.8625
33.2500 65.9976
33.5000 66.1321
33.7500 66.2660
34.0000 66.3993
34.2500 66.5321
34.5000 66.6643
34.7500 66.7960
35.0000 66.9272
35.2500 67.0578
35.5000 67.1879
35.7500 67.3175
36.0000 67.4466
36.2500 67.5752
36.5000 67.7033
36.7500 67.8309
37.0000 67.9580
37.2500 68.0847
37.5000 68.2108
37.7500 68.3366
38.0000 68.4618
38.2500 68.5866
38.5000 68.7110
38.7500 68.8349
39.0000 68.9584
39.2500 69.0814
39.5000 69.2041
39.7500 69.3263
40.0000 69.4480
40.2500 69.5694
40.5000 69.6904
40.7500 69.8109
41.0000 69.9311
41.2500 70.0509
41.5000 70.1703
41.7500 70.2893
42.0000 70.4079
42.2500 70.5261
42.5000 70.6440
42.7500 70.7615
43.0000 70.8786
43.2500 70.9954
43.5000 71.1118
43.7500 71.2279
44.0000 71.3436
44.2500 71.4590
44.5000 71.5740
44.7500 71.6887
45.0000 71.8030
45.2500 71.9170
45.5000 72.0307
45.7500 72.1441
46.0000 72.2571
46.2500 72.3698
46.5000 72.4822
46.7500 72.5943
47.0000 72.7061
47.2500 72.8176
47.5000 72.9288
47.7500 73.0396
48.0000 73.1502
48.2500 73.2605
48.5000 73.3705
48.7500 73.4802
49.0000 73.5896
49.2500 73.6987
49.5000 73.8075
49.7500 73.9161
50.0000 74.0244
50.2500 74.1324
50.5000 74.2401
50.7500 74.3476
51.0000 74.4548
51.2500 74.5617
51.5000 74.6684
51.7500 74.7748
52.0000 74.8810
52.2500 74.9869
52.5000 75.0925
52.7500 75.1979
53.0000 75.3030
53.2500 75.4079
53.5000 75.5126
53.7500 75.6170
54.0000 75.7212
54.2500 75.8251
54.5000 75.9288
54.7500 76.0322
55.0000 76.1355
55.2500 76.2385
55.5000 76.3412
55.7500 76.4438
56.0000 76.5461
56.2500 76.6481
56.5000 76.7500
56.7500 76.8517
57.0000 76.9531
57.2500 77.0543
57.5000 77.1553
57.7500 77.2561
58.0000 77.3566
58.2500 77.4570
58.5000 77.5571
58.7500 77.6571
59.0000 77.7568
59.2500 77.8563
59.5000 77.9557
59.7500 78.0548
60.0000 78.1537
60.2500 78.2525
60.5000 78.3510
60.7500 78.4493
61.0000 78.5475
61.2500 78.6454
61.5000 78.7432
61.7500 78.8408
62.0000 78.9382
62.2500 79.0354
62.5000 79.1324
62.7500 79.2292
63.0000 79.3259
63.2500 79.4223
63.5000 79.5186
63.7500 79.6147
64.0000 79.7107
64.2500 79.8064
64.5000 79.9020
64.7500 79.9974
65.0000 80.0926
65.2500 80.1877
65.5000 80.2826
65.7500 80.3773
66.0000 80.4719
66.2500 80.5663
66.5000 80.6605
66.7500 80.7545
67.0000 80.8484
67.2500 80.9422
67.5000 81.0357
67.7500 81.1291
68.0000 81.2224
68.2500 81.3155
68.5000 81.4084
68.7500 81.5012
69.0000 81.5938
69.2500 81.6863
69.5000 81.7786
69.7500 81.8708
70.0000 81.9628
70.2500 82.0546
70.5000 82.1464
70.7500 82.2379
71.0000 82.3293
71.2500 82.4206
71.5000 82.5117
71.7500 82.6027
72.0000 82.6935
72.2500 82.7842
72.5000 82.8748
72.7500 82.9652
73.0000 83.0555
73.2500 83.1456
73.5000 83.2356
73.7500 83.3254
74.0000 83.4152
74.2500 83.5047
74.5000 83.5942
74.7500 83.6835
75.0000 83.7727
75.2500 83.8617
75.5000 83.9506
75.7500 84.0394
76.0000 84.1281
76.2500 84.2166
76.5000 84.3050
76.7500 84.3932
77.0000 84.4814
77.2500 84.5694
77.5000 84.6572
77.7500 84.7450
78.0000 84.8326
78.2500 84.9201
78.5000 85.0075
78.7500 85.0948
79.0000 85.1819
79.2500 85.2689
79.5000 85.3558
79.7500 85.4426
80.0000 85.5293
80.2500 85.6158
80.5000 85.7022
80.7500 85.7885
81.0000 85.8747
81.2500 85.9608
81.5000 86.0468
81.7500 86.1326
82.0000 86.2183
82.2500 86.3039
82.5000 86.3894
82.7500 86.4748
83.0000 86.5601
83.2500 86.6453
83.5000 86.7303
83.7500 86.8153
84.0000 86.9001
84.2500 86.9848
84.5000 87.0694
84.7500 87.1540
85.0000 87.2384
85.2500 87.3227
85.5000 87.4068
85.7500 87.4909
86.0000 87.5749
86.2500 87.6588
86.5000 87.7426
86.7500 87.8262
87.0000 87.9098
87.2500 87.9933
87.5000 88.0766
87.7500 88.1599
88.0000 88.2430
88.2500 88.3261
88.5000 88.4091
88.7500 88.4919
89.0000 88.5747
89.2500 88.6574
89.5000 88.7399
89.7500 88.8224
90.0000 88.9048
90.2500 88.9870
90.5000 89.0692
90.7500 89.1513
91.0000 89.2333
91.2500 89.3152
91.5000 89.3970
91.7500 89.4787
92.0000 89.5603
92.2500 89.6418
92.5000 89.7233
92.7500 89.8046
93.0000 89.8859
93.2500 89.9670
93.5000 90.0481
93.7500 90.1291
94.0000 90.2099
94.2500 90.2907
94.5000 90.3715
94.7500 90.4521
95.0000 90.5326
95.2500 90.6131
95.5000 90.6934
95.7500 90.7737
96.0000 90.8539
96.2500 90.9340
96.5000 91.0140
96.7500 91.0939
97.0000 91.1737
97.2500 91.2535
97.5000 91.3332
97.7500 91.4128
98.0000 91.4923
98.2500 91.5717
98.5000 91.6511
98.7500 91.7303
99.0000 91.8095
99.2500 91.8886
99.5000 91.9676
99.7500 92.0465
100.0000 92.1254


==> _datas/reliability/raster_GNEU_II.dat <==
t_ms trial
206.5 0
224.25 0
239.25 0
255.5 0
272.5 0
289.5 0
309.75 0
328.25 0
349.0 0
365.75 0
382.25 0
398.75 0
414.25 0
432.0 0
449.0 0
468.5 0
491.0 0
513.25 0
530.25 0
548.25 0
570.0 0
589.0 0
611.0 0
627.0 0
647.0 0
664.0 0
680.5 0
701.5 0
719.0 0
742.75 0
762.25 0
781.5 0
800.0 0
822.0 0
840.0 0
856.25 0
874.75 0
892.25 0
909.5 0
930.5 0
949.0 0
967.5 0
982.0 0
1006.75 0
1023.25 0
1042.25 0
1059.25 0
1080.0 0
1098.0 0
1115.25 0
1131.25 0
1150.5 0
1170.25 0
1186.5 0
206.5 1
224.0 1
239.25 1
262.0 1
280.5 1
296.25 1
317.25 1
336.25 1
352.0 1
367.5 1
387.5 1
405.0 1
425.25 1
442.5 1
459.0 1
482.25 1
506.5 1
523.5 1
542.25 1
561.0 1
576.5 1
591.75 1
611.0 1
627.0 1
647.0 1
664.0 1
680.5 1
701.5 1
719.0 1
742.25 1
762.25 1
781.25 1
799.75 1
822.0 1
839.75 1
856.25 1
874.75 1
892.25 1
909.25 1
930.25 1
947.75 1
967.5 1
982.0 1
1006.5 1
1023.25 1
1042.0 1
1059.25 1
1080.0 1
1097.75 1
1115.25 1
1131.25 1
1150.25 1
1170.25 1
1186.5 1
206.5 2
224.25 2
244.75 2
262.25 2
280.75 2
296.5 2
317.25 2
336.25 2
354.0 2
370.0 2
387.75 2
405.0 2
425.25 2
442.75 2
459.25 2
482.25 2
506.75 2
523.5 2
542.25 2
561.0 2
580.5 2
599.75 2
621.75 2
639.5 2
657.0 2
674.75 2
695.5 2
713.25 2
734.75 2
750.75 2
772.5 2
791.75 2
807.25 2
830.0 2
851.25 2
870.75 2
887.5 2
906.5 2
924.0 2
941.75 2
961.0 2
979.25 2
995.75 2
1015.75 2
1030.5 2
1050.25 2
1070.5 2
1087.0 2
1107.25 2
1128.5 2
1150.25 2
1170.25 2
1186.5 2
203.25 3
220.75 3
238.0 3
254.0 3
269.25 3
285.25 3
309.25 3
327.25 3
348.75 3
365.5 3
382.25 3
398.5 3
414.0 3
432.0 3
449.0 3
468.5 3
491.0 3
513.0 3
530.0 3
545.75 3
563.5 3
580.5 3
599.25 3
614.5 3
635.5 3
655.25 3
673.75 3
694.0 3
713.25 3
734.75 3
749.75 3
772.25 3
791.5 3
806.25 3
824.5 3
843.0 3
863.0 3
880.25 3
898.0 3
914.0 3
934.75 3
955.5 3
978.25 3
995.0 3
1013.5 3
1029.5 3
1046.0 3
1062.5 3
1080.0 3
1097.75 3
1115.25 3
1130.75 3
1150.25 3
1170.0 3
1186.25 3
206.5 4
224.0 4
238.75 4
254.25 4
269.75 4
286.75 4
309.25 4
327.75 4
349.0 4
365.5 4
382.25 4
398.5 4
414.25 4
432.0 4
449.0 4
468.5 4
491.0 4
513.25 4
530.0 4
548.25 4
563.75 4
580.5 4
599.5 4
615.0 4
635.5 4
655.25 4
674.0 4
695.0 4
713.25 4
734.75 4
750.0 4
772.25 4
791.5 4
806.75 4
824.5 4
843.0 4
863.0 4
880.25 4
898.25 4
914.0 4
934.75 4
955.5 4
978.25 4
995.0 4
1013.5 4
1029.5 4
1046.0 4
1062.75 4
1080.0 4
1097.75 4
1115.25 4
1131.0 4
1150.25 4
1170.25 4
1186.5 4
206.5 5
224.0 5
238.75 5
254.25 5
269.75 5
286.5 5
309.25 5
328.25 5
349.0 5
365.5 5
382.25 5
398.5 5
414.25 5
432.0 5
449.0 5
468.5 5
491.0 5
513.25 5
530.25 5
548.25 5
563.75 5
580.5 5
599.5 5
621.5 5
639.5 5
657.0 5
674.5 5
695.25 5
713.25 5
734.75 5
750.0 5
772.25 5
791.5 5
806.75 5
824.5 5
843.0 5
863.0 5
880.25 5
898.25 5
914.25 5
934.75 5
955.5 5
978.25 5
995.0 5
1013.5 5
1029.5 5
1046.0 5
1062.75 5
1080.0 5
1097.75 5
1115.25 5
1131.0 5
1150.25 5
1170.25 5
1186.5 5
206.5 6
224.0 6
239.0 6
254.5 6
272.25 6
289.5 6
309.5 6
328.25 6
349.0 6
365.5 6
382.25 6
398.5 6
414.25 6
432.0 6
449.0 6
468.5 6
491.0 6
513.25 6
530.25 6
548.25 6
563.75 6
580.5 6
599.5 6
621.5 6
639.5 6
657.0 6
674.5 6
695.25 6
713.25 6
734.75 6
750.0 6
772.25 6
791.5 6
807.0 6
824.75 6
843.0 6
863.0 6
880.25 6
898.25 6
914.25 6
934.75 6
955.5 6
978.25 6
995.0 6
1013.5 6
1029.5 6
1046.25 6
1062.75 6
1080.25 6
1098.0 6
1115.25 6
1131.0 6
1150.25 6
1170.25 6
1186.5 6
206.5 7
224.25 7
244.5 7
262.25 7
280.75 7
296.5 7
317.25 7
336.25 7
354.0 7
370.0 7
387.75 7
405.0 7
425.25 7
442.75 7
459.25 7
482.25 7
506.5 7
523.5 7
542.25 7
561.0 7
580.5 7
599.75 7
621.75 7
639.5 7
657.0 7
674.75 7
695.5 7
713.25 7
734.75 7
753.5 7
772.5 7
791.75 7
807.5 7
830.0 7
851.25 7
870.5 7
887.25 7
906.5 7
924.0 7
941.75 7
961.0 7
979.25 7
995.75 7
1014.0 7
1029.5 7
1046.5 7
1063.25 7
1081.5 7
1098.5 7
1115.5 7
1131.5 7
1150.5 7
1170.25 7
1186.5 7
206.5 8
224.25 8
244.75 8
262.25 8
281.0 8
296.75 8
317.25 8
336.25 8
354.0 8
370.0 8
387.75 8
405.0 8
425.25 8
442.75 8
459.25 8
482.5 8
506.75 8
523.75 8
542.5 8
561.0 8
580.5 8
599.75 8
621.75 8
639.5 8
657.0 8
674.75 8
695.75 8
713.25 8
734.75 8
753.5 8
772.5 8
791.75 8
807.75 8
829.75 8
851.5 8
870.75 8
887.5 8
906.5 8
924.0 8
941.75 8
961.0 8
979.25 8
995.75 8
1016.0 8
1035.75 8
1054.25 8
1072.0 8
1093.0 8
1112.25 8
1129.75 8
1150.25 8
1170.25 8
1186.5 8
206.5 9
224.0 9
238.75 9
254.5 9
272.25 9
289.5 9
309.5 9
328.25 9
349.0 9
365.5 9
382.25 9
398.5 9
414.25 9
432.0 9
449.0 9
468.5 9
491.0 9
513.25 9
530.25 9
548.25 9
563.75 9
580.5 9
599.5 9
621.5 9
639.5 9
657.0 9
674.5 9
695.25 9
713.25 9
734.75 9
750.0 9
772.25 9
791.5 9
807.0 9
824.5 9
843.0 9
863.0 9
880.25 9
898.25 9
914.25 9
934.75 9
955.5 9
978.25 9
995.0 9
1013.5 9
1029.5 9
1046.0 9
1062.75 9
1080.0 9
1097.75 9
1115.25 9
1131.0 9
1150.25 9
1170.25 9
1186.5 9
206.5 10
224.25 10
239.0 10
254.5 10
272.25 10
289.5 10
309.75 10
328.5 10
349.0 10
365.5 10
382.25 10
398.5 10
414.25 10
432.0 10
449.0 10
468.5 10
491.25 10
513.25 10
530.25 10
548.25 10
564.0 10
580.75 10
599.75 10
621.75 10
639.5 10
657.0 10
674.5 10
695.5 10
713.25 10
734.75 10
750.0 10
772.25 10
791.75 10
807.0 10
824.75 10
843.0 10
863.0 10
880.5 10
898.25 10
914.25 10
934.75 10
955.5 10
978.25 10
995.0 10
1013.5 10
1029.5 10
1046.25 10
1063.0 10
1080.5 10
1098.25 10
1115.25 10
1131.25 10
1150.25 10
1170.25 10
1186.5 10
206.5 11
224.0 11
238.75 11
254.25 11
277.5 11
296.0 11
313.5 11
330.0 11
349.0 11
365.5 11
382.25 11
398.5 11
414.25 11
432.0 11
449.0 11
468.5 11
491.0 11
513.25 11
530.25 11
548.25 11
563.75 11
580.5 11
599.5 11
621.5 11
639.5 11
657.0 11
674.5 11
695.25 11
713.25 11
734.75 11
750.0 11
772.25 11
791.5 11
806.75 11
824.5 11
843.0 11
863.0 11
880.25 11
898.25 11
914.25 11
934.75 11
955.5 11
978.25 11
995.0 11
1013.5 11
1029.5 11
1046.0 11
1062.75 11
1080.0 11
1097.75 11
1115.25 11
1131.0 11
1150.25 11
1170.25 11
1186.5 11
203.25 12
224.0 12
238.5 12
254.25 12
269.5 12
285.5 12
309.25 12
327.25 12
348.75 12
365.5 12
382.25 12
398.5 12
414.25 12
432.0 12
449.0 12
468.5 12
491.0 12
513.0 12
530.0 12
548.25 12
563.75 12
580.5 12
599.5 12
614.75 12
635.5 12
655.25 12
674.0 12
694.5 12
713.25 12
734.75 12
750.0 12
772.25 12
791.5 12
806.5 12
824.5 12
843.0 12
863.0 12
880.25 12
898.0 12
914.0 12
934.75 12
955.5 12
978.25 12
995.0 12
1013.5 12
1029.5 12
1046.0 12
1062.75 12
1080.0 12
1097.75 12
1115.25 12
1131.0 12
1150.25 12
1170.0 12
1186.25 12
206.5 13
224.25 13
244.75 13
262.0 13
280.5 13
296.25 13
317.25 13
336.25 13
354.0 13
370.0 13
387.75 13
405.0 13
425.25 13
442.5 13
459.25 13
482.25 13
506.5 13
523.5 13
542.25 13
561.0 13
580.5 13
599.75 13
621.75 13
639.5 13
657.0 13
674.5 13
695.5 13
713.25 13
734.75 13
750.25 13
772.5 13
791.75 13
807.25 13
825.0 13
843.25 13
863.0 13
880.5 13
898.25 13
914.75 13
934.75 13
955.5 13
978.25 13
995.25 13
1013.75 13
1029.5 13
1046.25 13
1063.0 13
1081.0 13
1098.5 13
1115.5 13
1131.25 13
1150.5 13
1170.25 13
1186.5 13
206.5 14
224.25 14
244.5 14
262.25 14
281.0 14
297.75 14
317.25 14
336.25 14
354.0 14
370.0 14
387.75 14
405.25 14
425.25 14
442.75 14
459.25 14
482.5 14
506.5 14
523.75 14
542.5 14
561.0 14
580.5 14
599.75 14
621.75 14
639.5 14
657.0 14
674.75 14
695.75 14
713.25 14
734.75 14
753.5 14
772.5 14
791.75 14
809.5 14
829.75 14
851.5 14
870.75 14
887.5 14
906.5 14
924.0 14
942.0 14
961.0 14
979.25 14
995.75 14
1015.75 14
1035.75 14
1054.25 14
1072.0 14
1093.0 14
1112.25 14
1130.0 14
1150.25 14
1170.25 14
1186.5 14
206.5 15
224.25 15
244.75 15
262.25 15
281.25 15
298.0 15
317.5 15
336.25 15
354.0 15
370.0 15
387.75 15
405.25 15
425.25 15
442.75 15
459.5 15
482.5 15
506.75 15
523.75 15
542.5 15
561.0 15
580.5 15
599.75 15
621.75 15
639.5 15
657.0 15
674.75 15
701.5 15
719.0 15
749.25 15
772.5 15
791.75 15
809.5 15
829.75 15
851.5 15
870.75 15
887.75 15
906.5 15
924.0 15
942.0 15
961.0 15
979.5 15
995.75 15
1015.75 15
1035.75 15
1054.25 15
1072.0 15
1093.0 15
1112.25 15
1130.0 15
1150.25 15
1170.25 15
1186.5 15
206.5 16
224.25 16
244.75 16
262.0 16
280.5 16
296.25 16
317.25 16
336.25 16
354.0 16
370.0 16
387.75 16
405.0 16
425.25 16
442.5 16
459.25 16
482.25 16
506.5 16
523.5 16
542.25 16
561.0 16
580.5 16
599.75 16
621.75 16
639.5 16
657.0 16
674.5 16
695.5 16
713.25 16
734.75 16
750.25 16
772.5 16
791.75 16
807.25 16
825.0 16
843.25 16
863.0 16
880.5 16
898.25 16
920.25 16
939.0 16
961.0 16
979.0 16
995.5 16
1013.75 16
1029.5 16
1046.25 16
1063.0 16
1081.0 16
1098.5 16
1115.5 16
1131.25 16
1150.5 16
1170.25 16
1186.5 16
206.75 17
224.25 17
245.25 17
262.5 17
281.75 17
298.5 17
317.75 17
336.5 17
354.25 17
374.0 17
395.0 17
413.25 17
432.25 17
452.75 17
469.25 17
491.25 17
515.25 17
538.25 17
561.0 17
580.5 17
600.5 17
621.75 17
640.25 17
657.5 17
674.75 17
701.75 17
719.0 17
749.5 17
772.5 17
802.5 17
822.5 17
851.5 17
871.75 17
892.25 17
912.25 17
934.75 17
955.75 17
978.5 17
995.75 17
1016.0 17
1036.0 17
1059.25 17
1081.0 17
1098.75 17
1115.5 17
1132.5 17
1150.75 17
1176.0 17
1195.5 17
206.5 18
224.25 18
245.0 18
262.25 18
281.25 18
297.5 18
317.5 18
336.25 18
354.25 18
370.0 18
387.75 18
405.25 18
425.5 18
442.75 18
459.25 18
482.5 18
506.75 18
523.75 18
542.5 18
561.0 18
580.5 18
599.75 18
621.75 18
639.5 18
657.0 18
674.75 18
701.5 18
719.0 18
749.5 18
772.5 18
792.5 18
809.25 18
830.0 18
851.5 18
871.0 18
887.5 18
906.5 18
924.0 18
942.0 18
961.0 18
979.25 18
995.75 18
1016.0 18
1036.0 18
1054.25 18
1072.0 18
1093.0 18
1112.25 18
1129.75 18
1150.5 18
1170.25 18
1186.5 18
206.5 19
224.25 19
244.5 19
262.0 19
280.5 19
296.25 19
317.25 19
336.25 19
354.0 19
370.0 19
387.5 19
405.0 19
425.25 19
442.5 19
459.0 19
482.25 19
506.5 19
523.5 19
542.25 19
561.0 19
577.0 19
591.75 19
611.0 19
627.0 19
647.0 19
664.0 19
680.5 19
701.5 19
719.0 19
742.0 19
762.25 19
781.25 19
799.75 19
822.0 19
839.75 19
856.25 19
874.75 19
892.25 19
909.5 19
930.25 19
948.0 19
967.5 19
982.25 19
1006.75 19
1023.25 19
1042.0 19
1059.25 19
1079.75 19
1097.75 19
1115.25 19
1131.25 19
1150.25 19
1170.25 19
1186.5 19
206.5 20
224.25 20
239.5 20
262.0 20
280.5 20
296.25 20
317.25 20
336.25 20
354.25 20
370.0 20
387.75 20
405.0 20
425.25 20
442.5 20
459.25 20
482.25 20
506.75 20
523.5 20
542.25 20
561.0 20
577.0 20
591.75 20
611.0 20
627.0 20
647.0 20
664.0 20
680.75 20
701.5 20
719.0 20
749.5 20
772.5 20
791.75 20
807.25 20
825.25 20
843.5 20
863.0 20
880.5 20
898.25 20
915.0 20
934.75 20
955.75 20
978.25 20
995.25 20
1013.75 20
1029.5 20
1046.25 20
1063.0 20
1081.25 20
1098.5 20
1115.5 20
1131.25 20
1150.5 20
1170.25 20
1186.5 20
203.25 21
224.0 21
238.5 21
254.25 21
269.25 21
285.5 21
309.25 21
327.25 21
348.75 21
365.5 21
382.25 21
398.5 21
414.25 21
432.0 21
449.0 21
468.5 21
491.0 21
513.0 21
530.0 21
548.25 21
563.75 21
580.5 21
599.25 21
614.5 21
635.5 21
655.25 21
674.0 21
694.0 21
713.25 21
734.75 21
749.75 21
772.25 21
791.5 21
806.25 21
824.5 21
843.0 21
863.0 21
880.25 21
898.0 21
914.0 21
934.75 21
955.5 21
978.25 21
995.0 21
1013.5 21
1029.5 21
1046.0 21
1062.5 21
1080.0 21
1097.75 21
1115.25 21
1130.75 21
1150.25 21
1170.0 21
1186.25 21
206.25 22
224.0 22
238.75 22
254.25 22
269.25 22
285.5 22
309.0 22
327.0 22
348.75 22
365.5 22
382.0 22
398.5 22
414.0 22
431.75 22
448.75 22
468.5 22
491.0 22
513.0 22
530.0 22
545.75 22
563.25 22
580.25 22
599.25 22
614.5 22
635.5 22
655.0 22
673.75 22
693.75 22
713.25 22
734.75 22
749.75 22
772.25 22
791.5 22
806.25 22
824.5 22
843.0 22
860.0 22
875.0 22
892.25 22
908.75 22
930.25 22
947.75 22
961.5 22
979.0 22
995.0 22
1013.5 22
1029.5 22
1046.0 22
1062.5 22
1079.75 22
1097.75 22
1115.25 22
1130.75 22
1150.25 22
1170.0 22
1186.25 22
206.5 23
224.25 23
239.0 23
255.0 23
272.25 23
289.5 23
309.5 23
328.25 23
349.0 23
365.5 23
382.25 23
398.5 23
414.25 23
432.0 23
449.0 23
468.5 23
491.0 23
513.25 23
530.25 23
548.25 23
569.75 23
589.0 23
611.0 23
627.0 23
647.0 23
664.0 23
680.5 23
701.5 23
719.0 23
742.75 23
762.25 23
781.25 23
799.75 23
822.0 23
839.75 23
856.25 23
874.75 23
892.25 23
909.25 23
930.25 23
948.0 23
967.5 23
982.0 23
1006.75 23
1023.25 23
1042.0 23
1059.25 23
1080.0 23
1098.0 23
1115.25 23
1131.25 23
1150.25 23
1170.25 23
1186.5 23
206.5 24
224.25 24
239.0 24
254.5 24
272.25 24
289.5 24
309.75 24
328.25 24
349.0 24
365.5 24
382.25 24
398.5 24
414.25 24
432.0 24
449.0 24
468.5 24
491.0 24
513.25 24
530.25 24
548.25 24
570.25 24
589.0 24
610.75 24
627.0 24
647.0 24
664.0 24
680.5 24
701.5 24
719.0 24
743.0 24
762.25 24
781.25 24
799.75 24
822.0 24
839.75 24
856.25 24
874.75 24
892.25 24
909.25 24
930.5 24
948.0 24
967.5 24
982.0 24
1006.75 24
1023.25 24
1042.0 24
1059.25 24
1075.25 24
1093.0 24
1112.0 24
1129.25 24
1150.25 24
1170.25 24
1186.5 24
206.5 25
224.25 25
244.5 25
262.0 25
280.5 25
296.5 25
317.25 25
336.25 25
354.0 25
370.0 25
387.75 25
405.0 25
425.25 25
442.5 25
459.25 25
482.25 25
506.5 25
523.5 25
542.25 25
561.0 25
580.25 25
599.75 25
621.75 25
639.5 25
657.0 25
674.5 25
695.5 25
713.25 25
734.75 25
753.5 25
772.5 25
791.75 25
807.25 25
825.5 25
844.25 25
863.0 25
880.5 25
898.25 25
920.25 25
938.75 25
961.0 25
979.25 25
995.5 25
1013.75 25
1029.5 25
1046.25 25
1063.0 25
1081.25 25
1098.5 25
1115.5 25
1131.5 25
1150.5 25
1170.25 25
1186.5 25
206.5 26
224.25 26
244.75 26
262.25 26
280.75 26
296.5 26
317.25 26
336.25 26
354.0 26
370.0 26
387.75 26
405.0 26
425.25 26
442.75 26
459.25 26
482.25 26
506.75 26
523.5 26
542.25 26
561.0 26
580.5 26
599.75 26
621.75 26
639.5 26
657.0 26
674.75 26
695.5 26
713.25 26
734.75 26
750.5 26
772.5 26
791.75 26
807.25 26
825.5 26
845.0 26
863.0 26
880.5 26
898.25 26
920.25 26
939.0 26
961.0 26
979.25 26
995.5 26
1013.75 26
1029.5 26
1046.25 26
1063.0 26
1081.5 26
1098.5 26
1115.5 26
1131.5 26
1150.5 26
1170.25 26
1186.5 26
203.25 27
224.0 27
238.5 27
254.25 27
269.5 27
285.5 27
309.25 27
327.25 27
349.0 27
365.5 27
382.25 27
398.5 27
414.25 27
432.0 27
449.0 27
468.5 27
491.0 27
513.0 27
530.0 27
548.25 27
563.75 27
580.5 27
599.5 27
614.75 27
635.5 27
655.25 27
674.0 27
694.75 27
713.25 27
734.75 27
750.0 27
772.25 27
791.5 27
806.5 27
824.5 27
843.0 27
863.0 27
880.25 27
898.0 27
914.0 27
934.75 27
955.5 27
978.25 27
995.0 27
1013.5 27
1029.5 27
1046.0 27
1062.75 27
1080.0 27
1097.75 27
1115.25 27
1131.0 27
1150.25 27
1170.25 27
1186.25 27
206.5 28
224.25 28
244.75 28
262.25 28
281.5 28
298.25 28
317.5 28
336.25 28
354.0 28
370.0 28
388.0 28
405.25 28
425.5 28
442.75 28
459.75 28
482.5 28
506.75 28
523.75 28
542.5 28
561.0 28
580.5 28
599.75 28
621.75 28
639.75 28
657.25 28
674.75 28
701.5 28
719.0 28
749.5 28
772.5 28
792.25 28
809.25 28
829.75 28
851.5 28
871.25 28
892.25 28
912.0 28
934.75 28
955.75 28
978.25 28
995.25 28
1016.25 28
1035.75 28
1054.5 28
1072.0 28
1093.0 28
1112.25 28
1130.25 28
1150.5 28
1170.25 28
1186.5 28
206.5 29
224.0 29
238.75 29
254.25 29
269.5 29
285.5 29
309.0 29
327.0 29
348.75 29
365.5 29
382.0 29
398.5 29
414.25 29
431.75 29
448.75 29
468.5 29
491.0 29
513.0 29
530.0 29
548.25 29
563.75 29
580.5 29
599.25 29
614.5 29
635.25 29
655.0 29
673.75 29
693.75 29
713.25 29
734.75 29
750.0 29
772.0 29
791.5 29
806.5 29
824.5 29
843.0 29
860.0 29
875.0 29
892.25 29
908.75 29
930.0 29
947.5 29
961.75 29
979.0 29
995.0 29
1013.5 29
1029.5 29
1046.0 29
1062.5 29
1079.75 29
1097.75 29
1115.25 29
1131.0 29
1150.25 29
1170.0 29
1186.25 29
206.5 30
224.25 30
244.75 30
262.25 30
280.75 30
296.5 30
317.25 30
336.25 30
354.0 30
370.0 30
387.75 30
405.0 30
425.25 30
442.75 30
459.25 30
482.25 30
506.75 30
523.5 30
542.25 30
561.0 30
580.5 30
599.75 30
621.75 30
639.5 30
657.0 30
674.75 30
695.5 30
713.25 30
734.75 30
750.5 30
772.5 30
791.75 30
807.25 30
825.5 30
844.75 30
863.0 30
880.5 30
898.25 30
920.25 30
939.0 30
961.0 30
979.25 30
995.5 30
1014.0 30
1029.5 30
1046.25 30
1063.0 30
1081.25 30
1098.5 30
1115.5 30
1131.5 30
1150.5 30
1170.25 30
1186.5 30
203.25 31
220.0 31
238.0 31
254.0 31
269.0 31
285.25 31
309.0 31
326.75 31
342.5 31
358.5 31
374.0 31
389.75 31
405.25 31
425.25 31
442.25 31
457.5 31
476.75 31
491.75 31
513.0 31
530.0 31
545.5 31
561.5 31
576.25 31
591.5 31
610.75 31
627.0 31
646.75 31
663.75 31
680.25 31
701.5 31
718.75 31
741.75 31
762.0 31
780.75 31
798.25 31
814.5 31
830.75 31
850.0 31
869.25 31
884.5 31
899.25 31
914.5 31
934.75 31
955.5 31
978.25 31
995.0 31
1013.5 31
1029.5 31
1046.0 31
1062.5 31
1079.75 31
1094.0 31
1112.0 31
1128.75 31
1146.25 31
1162.75 31
1179.5 31
1195.5 31
206.5 32
224.0 32
238.75 32
254.25 32
269.75 32
289.5 32
309.25 32
328.25 32
349.0 32
365.5 32
382.25 32
398.5 32
414.25 32
432.0 32
449.0 32
468.5 32
491.0 32
513.0 32
530.0 32
548.0 32
563.75 32
580.5 32
599.5 32
615.0 32
635.5 32
655.25 32
674.0 32
695.0 32
713.25 32
734.75 32
750.0 32
772.25 32
791.5 32
806.75 32
824.5 32
843.0 32
863.0 32
880.25 32
898.25 32
914.25 32
934.75 32
955.5 32
978.25 32
995.0 32
1013.5 32
1029.5 32
1046.0 32
1062.75 32
1080.0 32
1097.75 32
1115.25 32
1131.0 32
1150.25 32
1170.25 32
1186.25 32
218.25 33
237.75 33
253.75 33
269.0 33
285.25 33
309.0 33
326.5 33
342.0 33
358.25 33
373.75 33
389.5 33
405.0 33
421.25 33
439.75 33
456.75 33
476.5 33
491.75 33
513.0 33
529.5 33
545.25 33
561.25 33
576.0 33
591.5 33
610.75 33
627.0 33
643.0 33
657.75 33
674.25 33
693.75 33
713.25 33
730.75 33
749.25 33
764.75 33
781.5 33
798.25 33
814.5 33
830.5 33
849.75 33
869.25 33
884.5 33
899.0 33
914.25 33
931.25 33
947.75 33
961.5 33
978.5 33
995.0 33
1013.25 33
1029.5 33
1046.0 33
1062.5 33
1079.75 33
1093.75 33
1110.5 33
1128.5 33
1146.0 33
1162.5 33
1179.5 33
1195.5 33
206.5 34
224.25 34
239.75 34
262.0 34
280.5 34
296.25 34
317.25 34
336.25 34
354.25 34
370.0 34
387.5 34
405.0 34
425.25 34
442.5 34
459.25 34
482.25 34
506.5 34
523.5 34
542.25 34
561.0 34
576.5 34
591.75 34
611.0 34
627.0 34
647.0 34
664.0 34
680.5 34
701.5 34
719.0 34
742.5 34
762.25 34
781.25 34
800.0 34
822.0 34
839.75 34
856.25 34
874.75 34
892.25 34
909.25 34
930.25 34
948.0 34
967.5 34
982.0 34
1006.75 34
1023.25 34
1042.0 34
1059.25 34
1080.0 34
1098.0 34
1115.25 34
1131.25 34
1150.25 34
1170.25 34
1186.5 34
206.5 35
224.25 35
244.75 35
262.25 35
280.75 35
296.5 35
317.25 35
336.25 35
354.0 35
370.0 35
387.75 35
405.0 35
425.25 35
442.75 35
459.25 35
482.5 35
506.5 35
523.5 35
542.25 35
561.0 35
580.5 35
599.75 35
621.75 35
639.5 35
657.0 35
674.75 35
695.75 35
713.25 35
734.75 35
750.75 35
772.5 35
791.75 35
807.5 35
830.25 35
851.5 35
870.5 35
887.5 35
906.5 35
924.0 35
941.75 35
961.0 35
979.25 35
995.75 35
1014.0 35
1029.5 35
1046.5 35
1063.25 35
1081.5 35
1098.5 35
1115.5 35
1131.5 35
1150.5 35
1170.25 35
1186.5 35
206.5 36
224.25 36
244.75 36
262.25 36
281.25 36
297.75 36
317.5 36
336.25 36
354.0 36
370.0 36
387.75 36
405.25 36
425.5 36
442.75 36
459.5 36
482.5 36
506.75 36
523.75 36
542.5 36
561.0 36
580.5 36
599.75 36
621.75 36
639.5 36
657.0 36
674.75 36
701.5 36
719.0 36
749.5 36
772.5 36
791.75 36
809.5 36
829.75 36
851.5 36
870.75 36
887.5 36
906.5 36
924.0 36
942.0 36
961.0 36
979.25 36
995.75 36
1016.0 36
1035.75 36
1054.25 36
1072.0 36
1093.0 36
1112.25 36
1130.0 36
1150.25 36
1170.25 36
1186.5 36
203.25 37
220.5 37
238.0 37
254.0 37
269.0 37
285.25 37
309.25 37
327.0 37
348.75 37
365.5 37
382.25 37
398.5 37
414.0 37
432.0 37
448.75 37
468.5 37
491.0 37
513.0 37
530.0 37
545.5 37
563.5 37
580.5 37
599.5 37
614.5 37
629.75 37
647.25 37
664.0 37
680.25 37
701.25 37
718.75 37
741.75 37
762.0 37
781.0 37
798.25 37
814.5 37
831.0 37
851.25 37
869.75 37
884.75 37
899.25 37
920.25 37
935.5 37
955.5 37
978.25 37
995.0 37
1013.5 37
1029.5 37
1046.0 37
1062.5 37
1079.75 37
1094.0 37
1112.0 37
1128.75 37
1146.5 37
1163.0 37
1179.5 37
1195.75 37
206.5 38
224.0 38
238.75 38
254.25 38
277.5 38
296.0 38
313.5 38
330.0 38
349.0 38
365.5 38
382.25 38
398.5 38
414.25 38
432.0 38
449.0 38
468.5 38
491.0 38
513.0 38
530.25 38
548.0 38
563.75 38
580.5 38
599.5 38
621.5 38
639.5 38
657.0 38
674.5 38
695.25 38
713.25 38
734.75 38
750.0 38
772.25 38
791.5 38
806.75 38
824.5 38
843.0 38
863.0 38
880.25 38
898.25 38
914.25 38
934.75 38
955.5 38
978.25 38
995.0 38
1013.5 38
1029.5 38
1046.0 38
1062.75 38
1080.0 38
1097.75 38
1115.25 38
1131.0 38
1150.25 38
1170.25 38
1186.5 38
203.25 39
220.25 39
238.0 39
254.0 39
269.0 39
285.25 39
309.25 39
327.0 39
349.0 39
365.5 39
382.0 39
398.5 39
414.0 39
431.75 39
448.75 39
468.5 39
491.0 39
513.0 39
530.0 39
545.5 39
563.5 39
580.25 39
599.25 39
614.5 39
629.75 39
647.25 39
664.0 39
680.25 39
701.5 39
718.75 39
741.75 39
762.0 39
780.75 39
798.25 39
814.5 39
830.75 39
851.25 39
869.5 39
884.75 39
899.25 39
915.0 39
934.75 39
955.5 39
978.25 39
995.0 39
1013.5 39
1029.5 39
1046.0 39
1062.5 39
1079.75 39
1094.25 39
1112.0 39
1128.75 39
1146.5 39
1162.75 39
1179.5 39
1195.5 39
203.25 40
220.5 40
238.0 40
254.0 40
269.25 40
285.25 40
309.25 40
327.0 40
348.75 40
365.5 40
382.25 40
398.5 40
414.0 40
432.0 40
448.75 40
468.5 40
491.0 40
513.0 40
530.0 40
545.5 40
563.5 40
580.25 40
599.25 40
614.5 40
635.5 40
655.25 40
673.75 40
694.0 40
713.25 40
734.75 40
749.75 40
772.25 40
791.5 40
806.25 40
824.5 40
843.0 40
863.0 40
880.25 40
898.0 40
914.0 40
934.75 40
955.5 40
978.25 40
995.0 40
1013.5 40
1029.5 40
1046.0 40
1062.5 40
1080.0 40
1097.75 40
1115.25 40
1130.75 40
1150.25 40
1170.0 40
1186.25 40
206.5 41
224.25 41
244.75 41
262.25 41
280.75 41
296.5 41
317.25 41
336.25 41
354.25 41
370.0 41
387.75 41
405.0 41
425.5 41
442.75 41
459.25 41
482.5 41
506.75 41
523.5 41
542.25 41
561.0 41
580.5 41
599.75 41
621.75 41
639.5 41
657.0 41
674.75 41
695.75 41
713.25 41
734.75 41
750.5 41
772.5 41
791.75 41
807.25 41
825.75 41
851.5 41
870.75 41
887.25 41
902.25 41
920.5 41
939.0 41
961.0 41
979.25 41
995.5 41
1014.0 41
1029.5 41
1046.25 41
1063.0 41
1081.25 41
1098.5 41
1115.5 41
1131.5 41
1150.5 41
1170.25 41
1186.5 41
206.5 42
224.0 42
239.0 42
254.5 42
272.25 42
289.5 42
309.25 42
328.25 42
349.0 42
365.5 42
382.25 42
398.5 42
414.25 42
432.0 42
449.0 42
468.5 42
491.0 42
513.0 42
530.25 42
548.0 42
563.75 42
580.5 42
599.5 42
621.5 42
639.5 42
657.0 42
674.5 42
695.0 42
713.25 42
734.75 42
750.0 42
772.25 42
791.5 42
807.0 42
824.5 42
843.0 42
863.0 42
880.25 42
898.25 42
914.25 42
934.75 42
955.5 42
978.25 42
995.0 42
1013.5 42
1029.5 42
1046.0 42
1062.75 42
1080.0 42
1097.75 42
1115.25 42
1131.0 42
1150.25 42
1170.25 42
1186.5 42
206.5 43
224.0 43
239.0 43
254.75 43
272.25 43
289.5 43
309.5 43
328.25 43
349.0 43
365.5 43
382.25 43
398.5 43
414.25 43
432.0 43
449.0 43
468.5 43
491.0 43
513.25 43
530.25 43
548.25 43
564.25 43
580.75 43
599.75 43
621.5 43
639.5 43
657.0 43
674.5 43
695.25 43
713.25 43
734.75 43
750.0 43
772.25 43
791.5 43
807.0 43
824.75 43
843.0 43
863.0 43
880.25 43
898.25 43
914.25 43
934.75 43
955.5 43
978.25 43
995.0 43
1013.5 43
1029.5 43
1046.25 43
1063.0 43
1080.25 43
1098.0 43
1115.25 43
1131.25 43
1150.25 43
1170.25 43
1186.5 43
206.75 44
224.25 44
244.75 44
262.25 44
281.5 44
298.25 44
317.5 44
336.25 44
354.0 44
370.25 44
388.0 44
405.25 44
425.5 44
443.0 44
468.5 44
491.25 44
513.5 44
531.0 44
548.75 44
570.25 44
589.25 44
611.0 44
627.25 44
647.25 44
664.0 44
681.25 44
701.5 44
719.0 44
749.5 44
772.5 44
798.5 44
822.0 44
840.75 44
863.0 44
880.5 44
898.5 44
920.25 44
939.0 44
961.0 44
979.75 44
996.0 44
1015.75 44
1035.75 44
1054.5 44
1072.0 44
1093.0 44
1112.25 44
1130.25 44
1150.5 44
1170.25 44
1186.5 44
206.5 45
224.25 45
244.75 45
262.0 45
280.5 45
296.25 45
317.25 45
336.25 45
354.0 45
370.0 45
387.75 45
405.0 45
425.25 45
442.5 45
459.25 45
482.25 45
506.5 45
523.5 45
542.25 45
561.0 45
580.5 45
599.75 45
621.75 45
639.5 45
657.0 45
674.5 45
695.5 45
713.25 45
734.75 45
750.25 45
772.25 45
791.75 45
807.25 45
825.0 45
843.25 45
863.0 45
880.5 45
898.25 45
914.5 45
934.75 45
955.5 45
978.25 45
995.0 45
1013.75 45
1029.5 45
1046.25 45
1063.0 45
1081.0 45
1098.5 45
1115.5 45
1131.25 45
1150.5 45
1170.25 45
1186.5 45
206.5 46
224.25 46
244.75 46
262.25 46
281.25 46
297.5 46
317.25 46
336.25 46
354.0 46
370.0 46
387.75 46
405.0 46
425.25 46
442.75 46
459.25 46
482.5 46
506.75 46
523.75 46
542.5 46
561.0 46
580.5 46
599.75 46
621.75 46
639.5 46
657.0 46
674.75 46
696.0 46
713.25 46
734.75 46
753.5 46
772.5 46
792.0 46
809.25 46
829.75 46
851.5 46
870.75 46
887.5 46
906.5 46
924.0 46
942.0 46
961.0 46
979.5 46
995.75 46
1015.75 46
1035.75 46
1054.25 46
1072.0 46
1093.0 46
1112.25 46
1130.0 46
1150.25 46
1170.25 46
1186.5 46
206.5 47
224.0 47
239.25 47
255.25 47
272.25 47
289.5 47
309.5 47
328.25 47
349.0 47
365.5 47
382.25 47
398.5 47
414.25 47
432.0 47
449.0 47
468.5 47
491.0 47
513.25 47
530.25 47
548.25 47
569.75 47
589.0 47
610.75 47
627.0 47
647.0 47
664.0 47
680.5 47
701.5 47
719.0 47
742.0 47
762.25 47
781.25 47
799.5 47
822.0 47
839.75 47
856.25 47
874.75 47
892.25 47
909.0 47
930.25 47
947.75 47
967.5 47
982.0 47
1006.5 47
1023.25 47
1042.0 47
1059.25 47
1080.0 47
1097.75 47
1115.25 47
1131.25 47
1150.25 47
1170.25 47
1186.5 47
203.5 48
224.0 48
245.25 48
268.5 48
289.5 48
317.75 48
336.5 48
354.5 48
374.0 48
395.0 48
414.0 48
443.0 48
468.75 48
491.25 48
515.5 48
537.75 48
561.0 48
580.5 48
603.0 48
622.0 48
647.25 48
664.25 48
683.5 48
704.25 48
734.75 48
753.5 48
772.75 48
802.5 48
825.0 48
851.5 48
871.75 48
892.25 48
912.25 48
934.75 48
956.0 48
978.5 48
996.0 48
1016.0 48
1036.0 48
1059.25 48
1087.0 48
1107.25 48
1128.75 48
1150.5 48
1176.0 48
1195.75 48
203.25 49
224.0 49
238.5 49
254.25 49
269.5 49
285.5 49
309.25 49
327.25 49
348.75 49
365.5 49
382.25 49
398.5 49
414.25 49
432.0 49
449.0 49
468.5 49
491.0 49
513.25 49
530.0 49
548.25 49
563.75 49
580.5 49
599.5 49
614.75 49
635.5 49
655.25 49
674.0 49
694.75 49
713.25 49
734.75 49
750.0 49
772.25 49
791.5 49
806.5 49
824.5 49
843.0 49
863.0 49
880.25 49
898.0 49
914.0 49
934.75 49
955.5 49
978.25 49
995.0 49
1013.5 49
1029.5 49
1046.0 49
1062.75 49
1080.0 49
1097.75 49
1115.25 49
1131.0 49
1150.25 49
1170.25 49
1186.25 49


==> _datas/reliability/raster_HPM.dat <==
t_ms trial
206.75 0
220.75 0
239.75 0
248.5 0
263.25 0
280.25 0
291.75 0
312.0 0
322.5 0
343.5 0
352.5 0
367.5 0
382.5 0
397.0 0
415.25 0
426.75 0
439.0 0
450.75 0
459.25 0
470.0 0
484.5 0
493.25 0
508.25 0
520.0 0
533.0 0
546.25 0
556.25 0
573.5 0
582.5 0
593.25 0
604.25 0
614.25 0
623.75 0
636.75 0
649.25 0
666.25 0
676.5 0
696.5 0
709.0 0
725.5 0
745.75 0
765.0 0
775.0 0
785.0 0
802.75 0
815.25 0
824.75 0
840.5 0
853.0 0
864.5 0
873.25 0
882.25 0
894.5 0
903.0 0
915.0 0
923.5 0
935.75 0
958.25 0
969.5 0
982.5 0
992.0 0
1010.0 0
1024.25 0
1046.5 0
1062.75 0
1076.25 0
1088.75 0
1100.25 0
1112.5 0
1131.75 0
1148.5 0
1157.25 0
1171.0 0
1179.5 0
1188.5 0
207.25 1
220.0 1
239.5 1
254.25 1
263.0 1
278.5 1
291.75 1
312.0 1
322.0 1
337.5 1
351.25 1
360.0 1
374.5 1
383.0 1
399.5 1
409.5 1
418.5 1
432.75 1
450.75 1
469.75 1
482.5 1
492.75 1
503.0 1
515.25 1
531.25 1
540.25 1
550.75 1
562.0 1
573.25 1
582.25 1
593.25 1
604.0 1
623.25 1
639.75 1
649.25 1
658.0 1
676.0 1
695.5 1
714.75 1
732.25 1
750.75 1
763.5 1
774.75 1
785.75 1
797.0 1
810.0 1
825.5 1
844.5 1
864.25 1
875.5 1
885.5 1
900.0 1
914.25 1
924.25 1
935.75 1
956.25 1
981.75 1
992.0 1
1007.75 1
1019.0 1
1030.75 1
1044.5 1
1060.5 1
1074.25 1
1084.75 1
1094.0 1
1108.5 1
1117.0 1
1131.5 1
1146.75 1
1156.25 1
1177.5 1
1192.25 1
206.75 2
220.75 2
239.75 2
256.0 2
270.25 2
280.25 2
291.75 2
312.0 2
322.5 2
343.5 2
352.5 2
367.5 2
383.5 2
396.5 2
405.5 2
415.25 2
426.75 2
439.0 2
450.75 2
459.25 2
470.0 2
484.25 2
493.25 2
508.25 2
520.0 2
533.0 2
546.25 2
556.25 2
573.5 2
582.5 2
593.25 2
604.25 2
614.25 2
623.75 2
636.75 2
649.25 2
658.25 2
676.25 2
696.5 2
709.0 2
725.5 2
745.75 2
765.0 2
775.0 2
785.0 2
798.75 2
807.5 2
824.75 2
840.0 2
853.75 2
864.5 2
873.25 2
882.25 2
894.5 2
903.0 2
915.0 2
923.5 2
935.75 2
956.5 2
982.25 2
992.25 2
1010.0 2
1019.25 2
1031.75 2
1046.5 2
1062.0 2
1074.25 2
1088.75 2
1100.25 2
1112.5 2
1131.75 2
1148.0 2
1157.25 2
1171.0 2
1184.75 2
1196.75 2
205.5 3
220.5 3
234.0 3
247.25 3
256.0 3
270.0 3
278.75 3
290.75 3
313.5 3
322.25 3
343.5 3
360.75 3
375.25 3
391.25 3
399.75 3
415.0 3
426.75 3
438.5 3
450.75 3
459.25 3
469.75 3
484.25 3
493.0 3
508.25 3
520.25 3
531.75 3
543.5 3
563.75 3
573.25 3
582.25 3
592.75 3
604.25 3
613.5 3
623.75 3
636.75 3
649.25 3
658.0 3
676.25 3
696.5 3
709.0 3
725.5 3
745.75 3
765.0 3
774.75 3
783.75 3
798.0 3
807.25 3
824.75 3
840.0 3
853.0 3
864.5 3
873.25 3
881.75 3
894.25 3
903.0 3
914.5 3
931.75 3
944.0 3
956.5 3
982.0 3
992.25 3
1009.75 3
1019.0 3
1031.5 3
1046.5 3
1062.0 3
1074.25 3
1088.75 3
1100.0 3
1109.5 3
1131.75 3
1148.0 3
1171.0 3
1184.5 3
1196.75 3
201.75 4
226.5 4
240.0 4
254.25 4
270.5 4
280.25 4
292.0 4
312.5 4
322.5 4
343.5 4
352.75 4
367.5 4
382.75 4
397.0 4
408.75 4
427.25 4
439.0 4
450.75 4
459.5 4
470.0 4
484.75 4
493.25 4
508.25 4
521.0 4
533.5 4
546.25 4
556.75 4
573.5 4
582.75 4
593.25 4
604.25 4
614.5 4
624.25 4
641.25 4
657.75 4
676.75 4
696.5 4
709.0 4
726.0 4
737.0 4
751.0 4
765.0 4
775.0 4
786.5 4
799.0 4
807.5 4
824.75 4
840.5 4
854.25 4
864.5 4
873.5 4
882.25 4
894.5 4
903.0 4
915.25 4
925.75 4
937.5 4
949.0 4
963.25 4
982.25 4
997.0 4
1011.25 4
1032.25 4
1046.5 4
1063.0 4
1076.25 4
1088.75 4
1100.75 4
1113.5 4
1132.0 4
1148.5 4
1157.75 4
1171.75 4
1180.5 4
206.75 5
221.25 5
234.0 5
254.25 5
270.25 5
280.25 5
292.0 5
312.0 5
322.5 5
343.5 5
352.75 5
367.5 5
382.75 5
397.0 5
415.25 5
426.75 5
439.0 5
450.75 5
459.25 5
470.0 5
484.5 5
493.25 5
508.25 5
520.0 5
533.5 5
546.25 5
556.25 5
573.5 5
582.75 5
593.25 5
604.25 5
614.5 5
624.0 5
641.25 5
657.75 5
676.5 5
696.5 5
709.0 5
726.0 5
745.75 5
765.0 5
775.0 5
786.5 5
799.0 5
807.5 5
824.75 5
840.0 5
853.75 5
864.5 5
873.25 5
882.25 5
894.5 5
903.0 5
915.0 5
923.5 5
937.5 5
958.5 5
973.25 5
982.5 5
992.25 5
1010.0 5
1024.25 5
1046.5 5
1062.75 5
1076.25 5
1088.75 5
1100.75 5
1113.5 5
1131.75 5
1148.5 5
1157.75 5
1171.0 5
1179.75 5
1188.5 5
202.25 6
222.0 6
234.0 6
255.75 6
270.25 6
280.25 6
292.0 6
312.5 6
322.5 6
343.5 6
352.75 6
367.5 6
382.75 6
397.0 6
409.0 6
427.25 6
443.0 6
453.0 6
470.25 6
484.75 6
493.25 6
508.25 6
521.0 6
533.75 6
546.25 6
556.75 6
573.5 6
582.75 6
593.25 6
604.5 6
614.5 6
629.5 6
643.0 6
659.0 6
676.75 6
696.0 6
709.0 6
732.25 6
747.0 6
765.0 6
775.0 6
786.5 6
803.0 6
815.75 6
827.25 6
841.5 6
854.25 6
865.0 6
873.5 6
882.25 6
894.5 6
903.25 6
915.5 6
925.75 6
937.5 6
948.5 6
963.25 6
982.25 6
997.25 6
1011.25 6
1032.25 6
1046.5 6
1063.0 6
1076.25 6
1088.75 6
1100.75 6
1113.5 6
1132.0 6
1154.0 6
1171.75 6
1180.5 6
206.75 7
220.75 7
239.75 7
254.25 7
270.25 7
280.25 7
292.0 7
312.0 7
322.5 7
343.5 7
352.75 7
367.5 7
382.5 7
397.0 7
415.25 7
426.75 7
439.0 7
450.75 7
459.25 7
470.0 7
484.5 7
493.25 7
508.25 7
520.75 7
531.75 7
543.5 7
552.0 7
563.75 7
573.5 7
582.5 7
593.25 7
604.25 7
614.25 7
624.0 7
641.25 7
657.75 7
676.5 7
696.5 7
709.0 7
726.0 7
745.75 7
765.0 7
775.0 7
786.5 7
799.0 7
807.5 7
824.75 7
840.5 7
853.0 7
864.5 7
873.25 7
882.25 7
894.5 7
903.0 7
915.0 7
923.5 7
935.75 7
958.25 7
973.25 7
982.5 7
992.25 7
1010.0 7
1024.25 7
1046.5 7
1062.75 7
1076.25 7
1088.75 7
1100.75 7
1113.5 7
1131.75 7
1148.5 7
1157.75 7
1171.0 7
1179.75 7
1188.5 7
207.25 8
220.0 8
239.5 8
254.25 8
263.0 8
278.5 8
290.75 8
312.0 8
322.0 8
337.5 8
351.0 8
359.75 8
374.5 8
383.0 8
399.5 8
409.25 8
418.5 8
432.75 8
450.75 8
469.5 8
482.5 8
492.75 8
503.0 8
514.75 8
531.25 8
540.0 8
550.5 8
563.75 8
573.25 8
582.25 8
592.75 8
604.0 8
623.25 8
639.75 8
649.0 8
657.75 8
676.0 8
695.5 8
714.75 8
731.0 8
745.0 8
763.5 8
774.5 8
785.75 8
796.75 8
810.0 8
825.5 8
843.75 8
852.5 8
864.25 8
875.5 8
885.5 8
899.75 8
909.5 8
921.75 8
930.75 8
943.25 8
956.25 8
972.0 8
981.75 8
991.5 8
1007.75 8
1018.25 8
1030.75 8
1044.5 8
1060.25 8
1074.25 8
1084.75 8
1094.0 8
1108.0 8
1116.75 8
1131.0 8
1147.25 8
1156.0 8
1164.75 8
1177.25 8
1187.75 8
207.25 9
220.0 9
239.5 9
254.25 9
263.0 9
278.75 9
290.75 9
313.25 9
322.0 9
337.5 9
351.25 9
359.75 9
374.5 9
383.0 9
399.5 9
409.5 9
418.5 9
432.75 9
450.75 9
469.75 9
482.5 9
492.75 9
503.0 9
515.25 9
531.25 9
540.25 9
550.75 9
562.0 9
573.25 9
582.75 9
593.25 9
604.0 9
623.25 9
639.75 9
649.25 9
657.75 9
676.0 9
695.5 9
714.75 9
732.25 9
751.0 9
763.5 9
774.75 9
785.75 9
797.0 9
810.0 9
825.5 9
844.5 9
864.25 9
875.5 9
885.5 9
900.0 9
914.25 9
931.75 9
943.25 9
956.25 9
982.0 9
992.0 9
1007.75 9
1019.0 9
1030.75 9
1044.5 9
1060.5 9
1074.25 9
1084.75 9
1094.0 9
1108.5 9
1117.0 9
1131.5 9
1146.75 9
1156.25 9
1177.5 9
1192.25 9
207.25 10
220.5 10
233.75 10
246.75 10
270.0 10
278.75 10
290.75 10
313.5 10
322.25 10
343.5 10
359.75 10
375.0 10
390.25 10
399.5 10
415.0 10
426.75 10
438.5 10
450.75 10
459.25 10
469.75 10
484.0 10
493.0 10
503.0 10
515.5 10
531.25 10
540.75 10
551.0 10
563.5 10
573.25 10
582.25 10
592.75 10
604.25 10
613.5 10
623.75 10
636.75 10
649.25 10
658.0 10
676.25 10
696.5 10
708.75 10
725.5 10
745.75 10
764.75 10
774.75 10
786.5 10
798.75 10
807.25 10
824.5 10
839.75 10
852.75 10
864.5 10
875.75 10
893.75 10
914.25 10
925.25 10
935.75 10
956.5 10
982.0 10
992.0 10
1009.75 10
1019.0 10
1031.5 10
1044.0 10
1055.25 10
1064.75 10
1074.25 10
1088.0 10
1100.0 10
1108.5 10
1117.0 10
1131.5 10
1147.25 10
1156.25 10
1165.0 10
1177.75 10
1196.75 10
207.25 11
220.0 11
239.5 11
254.25 11
263.0 11
278.75 11
290.5 11
313.25 11
322.0 11
337.5 11
351.5 11
367.5 11
383.0 11
399.5 11
409.5 11
418.5 11
437.5 11
450.75 11
459.25 11
469.5 11
482.5 11
492.75 11
503.0 11
515.25 11
531.25 11
540.25 11
550.75 11
562.0 11
573.25 11
582.25 11
593.25 11
604.0 11
623.25 11
641.25 11
658.0 11
676.0 11
696.0 11
714.75 11
732.25 11
751.0 11
763.5 11
774.75 11
785.75 11
797.0 11
810.25 11
825.5 11
844.5 11
864.25 11
875.5 11
885.5 11
900.0 11
914.25 11
924.5 11
935.75 11
956.25 11
982.0 11
992.0 11
1007.75 11
1019.0 11
1030.75 11
1044.5 11
1060.5 11
1074.25 11
1084.75 11
1094.0 11
1108.5 11
1117.0 11
1131.5 11
1146.75 11
1156.25 11
1177.5 11
1192.25 11
207.25 12
220.0 12
239.5 12
254.25 12
263.0 12
278.5 12
291.75 12
312.0 12
322.0 12
337.5 12
351.25 12
359.75 12
374.5 12
383.0 12
399.5 12
409.5 12
418.5 12
432.75 12
450.75 12
469.75 12
482.5 12
492.75 12
503.0 12
515.25 12
531.25 12
540.0 12
550.5 12
562.0 12
573.25 12
582.25 12
593.0 12
604.0 12
623.25 12
639.75 12
649.0 12
658.0 12
676.0 12
695.5 12
714.75 12
731.0 12
750.75 12
763.5 12
774.75 12
785.75 12
796.75 12
810.0 12
825.5 12
844.5 12
864.25 12
875.5 12
885.5 12
900.0 12
914.25 12
924.25 12
935.5 12
956.25 12
981.75 12
991.75 12
1007.75 12
1019.0 12
1030.75 12
1044.5 12
1060.5 12
1074.25 12
1084.75 12
1094.0 12
1108.5 12
1117.0 12
1131.5 12
1146.75 12
1156.25 12
1177.25 12
1192.25 12
206.75 13
220.75 13
233.75 13
254.25 13
270.25 13
278.75 13
299.0 13
314.0 13
330.0 13
343.5 13
360.75 13
375.25 13
396.5 13
405.25 13
415.25 13
426.75 13
438.75 13
450.75 13
459.25 13
469.75 13
484.25 13
493.0 13
508.25 13
520.0 13
533.0 13
546.0 13
556.25 13
573.5 13
582.25 13
592.75 13
604.25 13
614.0 13
623.75 13
636.75 13
649.25 13
658.0 13
676.25 13
696.5 13
709.0 13
725.5 13
745.75 13
765.0 13
774.75 13
784.75 13
798.75 13
807.25 13
824.75 13
840.0 13
853.0 13
864.5 13
873.25 13
882.25 13
894.25 13
903.0 13
914.5 13
931.75 13
944.0 13
956.5 13
982.0 13
992.25 13
1009.75 13
1019.0 13
1031.5 13
1046.5 13
1062.0 13
1074.25 13
1088.75 13
1100.0 13
1111.75 13
1126.25 13
1148.0 13
1171.0 13
1184.75 13
1196.75 13
202.25 14
222.0 14
234.0 14
255.75 14
270.25 14
280.25 14
292.0 14
312.5 14
322.5 14
343.5 14
352.75 14
367.5 14
382.75 14
397.0 14
409.0 14
427.25 14
443.25 14
453.0 14
470.25 14
484.75 14
493.5 14
508.25 14
521.0 14
533.75 14
546.25 14
556.75 14
573.5 14
582.75 14
593.25 14
604.5 14
614.5 14
629.5 14
643.0 14
659.0 14
676.75 14
696.0 14
709.0 14
732.5 14
747.0 14
765.25 14
775.0 14
785.5 14
803.0 14
825.5 14
841.5 14
854.25 14
872.25 14
882.5 14
894.5 14
903.25 14
915.5 14
925.75 14
937.5 14
948.5 14
963.25 14
982.25 14
997.25 14
1011.25 14
1032.25 14
1046.5 14
1063.0 14
1076.25 14
1088.75 14
1100.75 14
1113.5 14
1132.0 14
1154.0 14
1171.75 14
1180.5 14
203.75 15
220.75 15
234.0 15
255.75 15
270.5 15
280.25 15
292.0 15
312.5 15
322.5 15
343.75 15
352.75 15
367.75 15
382.75 15
397.0 15
409.0 15
427.75 15
443.25 15
453.25 15
470.25 15
484.75 15
493.5 15
509.25 15
521.25 15
533.75 15
548.25 15
563.75 15
573.5 15
583.5 15
593.75 15
604.5 15
614.5 15
629.5 15
643.0 15
659.0 15
676.75 15
696.5 15
709.0 15
732.5 15
747.0 15
765.75 15
783.0 15
798.5 15
810.25 15
824.75 15
841.5 15
854.25 15
872.25 15
882.75 15
894.5 15
903.25 15
915.5 15
925.75 15
937.5 15
949.0 15
963.25 15
982.25 15
997.25 15
1011.25 15
1032.25 15
1046.5 15
1063.0 15
1076.25 15
1089.0 15
1101.0 15
1113.5 15
1132.0 15
1154.0 15
1171.75 15
1181.0 15
202.25 16
222.0 16
234.0 16
255.75 16
270.5 16
280.25 16
292.0 16
312.5 16
322.5 16
343.75 16
352.75 16
367.75 16
382.75 16
397.0 16
409.0 16
427.75 16
443.25 16
453.25 16
470.25 16
484.75 16
493.5 16
509.25 16
521.25 16
533.75 16
548.25 16
563.75 16
573.5 16
583.5 16
593.75 16
604.5 16
614.5 16
629.75 16
643.0 16
659.0 16
676.75 16
696.0 16
709.0 16
732.5 16
747.0 16
765.75 16
783.0 16
798.5 16
810.25 16
824.75 16
841.25 16
854.25 16
865.0 16
873.5 16
882.75 16
894.5 16
903.25 16
915.5 16
925.75 16
937.5 16
949.0 16
963.25 16
982.25 16
997.25 16
1011.25 16
1032.25 16
1046.5 16
1063.0 16
1076.25 16
1089.0 16
1101.0 16
1113.5 16
1132.0 16
1149.25 16
1158.5 16
1171.75 16
1181.0 16
206.75 17
221.25 17
234.0 17
254.25 17
270.25 17
280.25 17
292.0 17
312.0 17
322.5 17
343.5 17
352.75 17
367.5 17
382.75 17
397.0 17
405.5 17
415.25 17
426.75 17
439.0 17
450.75 17
459.25 17
470.0 17
484.5 17
493.25 17
508.25 17
520.0 17
533.5 17
546.25 17
556.25 17
573.5 17
582.75 17
593.25 17
604.25 17
614.5 17
624.0 17
641.25 17
657.75 17
676.5 17
696.5 17
709.0 17
726.0 17
745.75 17
765.0 17
775.0 17
785.0 17
803.0 17
815.75 17
824.75 17
840.5 17
853.0 17
864.5 17
873.25 17
882.25 17
894.5 17
903.0 17
915.0 17
923.5 17
937.5 17
958.5 17
973.25 17
982.5 17
992.25 17
1010.0 17
1024.25 17
1046.5 17
1062.75 17
1076.25 17
1088.75 17
1100.75 17
1113.5 17
1132.0 17
1148.5 17
1157.75 17
1171.0 17
1179.75 17
1188.5 17
219.5 18
233.0 18
246.5 18
263.0 18
282.25 18
299.0 18
311.0 18
322.0 18
337.0 18
351.0 18
367.25 18
382.75 18
399.25 18
409.25 18
426.0 18
443.25 18
457.5 18
469.5 18
482.25 18
492.75 18
507.75 18
520.0 18
531.0 18
548.75 18
563.75 18
576.5 18
592.75 18
603.75 18
623.0 18
635.75 18
649.0 18
657.5 18
676.0 18
695.5 18
708.0 18
719.5 18
735.5 18
745.0 18
763.5 18
774.5 18
785.0 18
800.75 18
825.5 18
840.25 18
852.0 18
864.25 18
875.5 18
885.0 18
893.5 18
912.75 18
921.5 18
943.5 18
956.0 18
981.75 18
991.25 18
1010.0 18
1023.5 18
1044.5 18
1064.0 18
1074.5 18
1087.5 18
1099.75 18
1112.75 18
1132.0 18
1146.75 18
1156.0 18
1177.0 18
1187.0 18
1196.25 18
207.0 19
226.5 19
240.0 19
255.75 19
270.5 19
283.75 19
313.25 19
323.25 19
338.75 19
352.75 19
367.75 19
384.25 19
397.25 19
410.5 19
427.75 19
443.25 19
453.25 19
470.25 19
485.0 19
499.0 19
516.75 19
533.5 19
548.5 19
563.75 19
573.5 19
583.5 19
593.75 19
604.5 19
614.5 19
629.75 19
643.0 19
660.0 19
677.25 19
698.0 19
709.0 19
732.5 19
747.0 19
766.0 19
783.75 19
803.0 19
825.5 19
841.5 19
854.5 19
872.25 19
882.75 19
894.5 19
903.25 19
924.0 19
937.5 19
958.5 19
982.25 19
997.25 19
1011.25 19
1026.25 19
1042.25 19
1056.0 19
1065.5 19
1076.5 19
1089.0 19
1101.0 19
1114.0 19
1132.75 19
1154.0 19
1172.25 19
1181.5 19
1195.5 19
220.5 20
233.0 20
246.5 20
263.0 20
278.5 20
290.5 20
310.75 20
321.75 20
337.0 20
351.0 20
367.25 20
382.75 20
396.0 20
409.25 20
426.0 20
437.5 20
450.25 20
469.5 20
482.5 20
492.75 20
507.75 20
520.0 20
531.25 20
545.5 20
555.0 20
563.75 20
573.0 20
582.0 20
592.75 20
604.0 20
623.0 20
636.0 20
648.75 20
657.75 20
676.0 20
695.25 20
708.5 20
719.5 20
731.0 20
745.0 20
763.5 20
774.5 20
785.5 20
801.25 20
815.0 20
825.5 20
845.75 20
856.75 20
875.5 20
885.0 20
893.5 20
909.5 20
921.5 20
930.75 20
943.5 20
956.0 20
968.0 20
981.75 20
991.5 20
1010.0 20
1018.5 20
1030.5 20
1044.5 20
1060.25 20
1070.75 20
1081.0 20
1094.0 20
1107.75 20
1116.75 20
1131.0 20
1147.0 20
1156.0 20
1164.5 20
1177.0 20
1187.75 20
201.75 21
221.25 21
234.0 21
255.0 21
270.25 21
280.25 21
292.0 21
312.0 21
322.5 21
343.5 21
352.75 21
367.5 21
382.75 21
397.0 21
408.75 21
426.75 21
439.0 21
450.75 21
459.25 21
470.0 21
484.5 21
493.25 21
508.25 21
520.75 21
533.5 21
546.25 21
556.25 21
573.5 21
582.75 21
593.25 21
604.25 21
614.25 21
629.5 21
643.0 21
658.25 21
676.5 21
696.5 21
709.0 21
732.25 21
745.75 21
765.0 21
775.0 21
786.5 21
803.0 21
815.25 21
824.75 21
840.5 21
853.75 21
864.5 21
873.25 21
882.25 21
894.5 21
903.0 21
915.0 21
925.25 21
937.5 21
948.5 21
958.5 21
973.25 21
982.5 21
992.25 21
1010.0 21
1024.25 21
1046.5 21
1062.75 21
1076.25 21
1088.75 21
1100.75 21
1113.5 21
1132.0 21
1154.0 21
1165.25 21
1177.75 21
1198.25 21
201.75 22
221.25 22
234.0 22
255.25 22
270.5 22
280.25 22
292.0 22
312.5 22
322.5 22
343.5 22
352.75 22
367.5 22
382.75 22
397.0 22
408.75 22
426.75 22
439.0 22
450.75 22
459.5 22
470.0 22
484.5 22
493.25 22
508.25 22
520.75 22
533.5 22
546.25 22
556.25 22
573.5 22
582.75 22
593.25 22
604.25 22
614.5 22
629.5 22
643.0 22
657.75 22
676.5 22
696.5 22
709.0 22
732.25 22
746.25 22
754.75 22
765.0 22
775.0 22
786.5 22
803.0 22
815.75 22
824.75 22
840.5 22
853.75 22
864.5 22
873.5 22
882.25 22
894.5 22
903.0 22
915.25 22
925.75 22
937.5 22
948.5 22
958.5 22
973.25 22
982.5 22
992.5 22
1010.0 22
1024.25 22
1046.5 22
1063.0 22
1076.25 22
1088.75 22
1100.75 22
1113.5 22
1132.0 22
1148.5 22
1157.75 22
1171.0 22
1179.75 22
1188.5 22
206.75 23
220.75 23
239.75 23
256.0 23
270.25 23
280.25 23
292.0 23
312.0 23
322.5 23
343.5 23
352.5 23
367.5 23
383.5 23
396.5 23
405.5 23
415.25 23
426.75 23
439.0 23
450.75 23
459.25 23
470.0 23
484.5 23
493.25 23
508.25 23
517.75 23
527.5 23
539.75 23
552.0 23
563.75 23
573.5 23
582.5 23
593.25 23
604.25 23
614.25 23
624.0 23
636.75 23
649.25 23
658.25 23
676.25 23
696.5 23
709.0 23
725.5 23
745.75 23
765.0 23
775.0 23
785.0 23
798.75 23
807.5 23
824.75 23
840.0 23
853.75 23
864.5 23
873.25 23
882.25 23
894.5 23
903.0 23
915.0 23
923.5 23
935.75 23
956.5 23
982.25 23
992.25 23
1010.0 23
1019.25 23
1031.75 23
1046.5 23
1062.75 23
1076.0 23
1088.75 23
1100.25 23
1112.5 23
1131.75 23
1148.0 23
1157.25 23
1171.0 23
1184.75 23
1196.75 23
207.25 24
220.0 24
239.5 24
254.25 24
263.25 24
278.75 24
290.75 24
313.25 24
322.0 24
337.5 24
351.5 24
367.5 24
383.0 24
399.5 24
409.5 24
418.5 24
437.75 24
450.75 24
459.25 24
469.5 24
482.5 24
492.75 24
503.0 24
515.25 24
531.25 24
540.25 24
550.75 24
562.0 24
573.25 24
582.25 24
593.25 24
604.0 24
623.25 24
639.75 24
649.25 24
658.0 24
676.0 24
695.5 24
714.75 24
732.25 24
751.0 24
764.5 24
774.75 24
785.75 24
797.0 24
810.25 24
825.5 24
840.5 24
851.75 24
864.25 24
875.5 24
885.5 24
900.0 24
914.25 24
924.5 24
935.5 24
956.25 24
981.75 24
992.0 24
1007.75 24
1019.0 24
1030.75 24
1040.5 24
1051.0 24
1060.5 24
1074.25 24
1084.75 24
1094.25 24
1108.5 24
1117.0 24
1131.5 24
1146.75 24
1156.25 24
1177.5 24
1196.5 24
201.75 25
221.25 25
234.0 25
254.25 25
270.25 25
280.25 25
292.0 25
312.0 25
322.5 25
343.5 25
352.75 25
367.5 25
382.75 25
397.0 25
405.5 25
415.25 25
426.75 25
439.0 25
450.75 25
459.5 25
470.0 25
484.5 25
493.25 25
508.25 25
520.75 25
531.75 25
543.5 25
552.0 25
563.75 25
573.5 25
582.75 25
593.25 25
604.25 25
614.5 25
624.0 25
641.25 25
657.75 25
676.5 25
696.5 25
709.0 25
726.0 25
746.25 25
754.75 25
765.0 25
775.0 25
786.5 25
803.0 25
815.75 25
832.25 25
846.75 25
857.5 25
872.0 25
882.25 25
894.5 25
903.0 25
915.0 25
923.5 25
937.5 25
958.5 25
973.25 25
982.5 25
992.25 25
1010.0 25
1024.25 25
1046.5 25
1063.0 25
1076.25 25
1088.75 25
1100.75 25
1113.5 25
1132.0 25
1148.5 25
1157.75 25
1171.0 25
1179.75 25
1188.5 25
207.25 26
220.0 26
239.5 26
254.25 26
263.25 26
278.75 26
290.75 26
313.25 26
322.0 26
337.5 26
351.5 26
367.5 26
383.0 26
399.5 26
409.5 26
418.5 26
437.5 26
450.75 26
459.25 26
469.5 26
482.5 26
492.75 26
503.0 26
515.25 26
531.25 26
540.25 26
550.75 26
562.0 26
573.25 26
582.25 26
593.25 26
604.0 26
623.25 26
641.25 26
658.0 26
676.0 26
696.0 26
714.75 26
732.25 26
751.0 26
764.5 26
774.75 26
785.75 26
797.0 26
810.25 26
825.5 26
844.5 26
864.25 26
875.5 26
885.5 26
900.0 26
914.25 26
924.5 26
935.75 26
956.25 26
982.0 26
992.0 26
1007.75 26
1019.0 26
1030.75 26
1044.5 26
1060.5 26
1074.25 26
1084.75 26
1094.25 26
1108.5 26
1117.0 26
1131.5 26
1146.75 26
1156.25 26
1177.75 26
1196.5 26
206.75 27
220.75 27
233.75 27
247.25 27
256.0 27
270.25 27
278.75 27
291.75 27
312.0 27
322.5 27
343.5 27
360.75 27
375.25 27
391.25 27
399.75 27
415.25 27
426.75 27
438.75 27
450.75 27
459.25 27
469.75 27
484.25 27
493.0 27
503.25 27
515.5 27
531.75 27
543.5 27
563.75 27
573.25 27
582.25 27
592.75 27
604.25 27
614.0 27
623.75 27
636.75 27
649.25 27
658.0 27
676.25 27
696.5 27
709.0 27
725.5 27
745.75 27
765.0 27
774.75 27
786.5 27
798.75 27
807.25 27
824.75 27
840.0 27
853.0 27
864.5 27
873.25 27
882.25 27
894.25 27
903.0 27
914.5 27
931.75 27
944.0 27
956.5 27
982.0 27
992.25 27
1010.0 27
1019.0 27
1031.5 27
1046.5 27
1062.0 27
1074.25 27
1088.75 27
1105.5 27
1117.25 27
1131.75 27
1147.75 27
1171.0 27
1184.75 27
1196.75 27
206.75 28
220.75 28
233.75 28
254.25 28
270.25 28
278.75 28
299.0 28
314.0 28
330.0 28
343.5 28
360.75 28
375.25 28
396.5 28
405.25 28
415.25 28
426.75 28
438.75 28
450.75 28
459.25 28
469.75 28
484.25 28
493.0 28
508.25 28
520.0 28
533.0 28
546.0 28
556.25 28
573.5 28
582.25 28
592.75 28
604.25 28
614.0 28
623.25 28
640.25 28
649.25 28
658.0 28
676.25 28
696.5 28
709.0 28
725.5 28
745.75 28
765.0 28
774.75 28
785.0 28
802.5 28
815.25 28
832.25 28
846.0 28
857.5 28
873.25 28
882.25 28
894.25 28
903.0 28
914.5 28
931.75 28
944.0 28
956.5 28
982.25 28
996.75 28
1010.0 28
1019.0 28
1031.5 28
1046.5 28
1062.0 28
1074.25 28
1088.75 28
1100.0 28
1111.75 28
1131.75 28
1151.75 28
1165.0 28
1177.75 28
1196.75 28
207.25 29
220.5 29
233.5 29
246.75 29
263.25 29
278.75 29
290.75 29
313.5 29
322.0 29
337.5 29
351.5 29
367.5 29
383.0 29
399.5 29
415.0 29
426.75 29
438.5 29
450.75 29
459.25 29
469.75 29
484.0 29
493.0 29
503.0 29
515.5 29
531.25 29
540.75 29
550.0 29
563.5 29
573.25 29
582.25 29
592.75 29
604.0 29
613.5 29
623.75 29
636.25 29
649.25 29
658.0 29
676.25 29
696.5 29
714.75 29
732.25 29
745.75 29
764.75 29
774.75 29
783.75 29
792.5 29
802.5 29
815.25 29
827.25 29
839.75 29
852.75 29
864.5 29
875.75 29
893.75 29
914.25 29
924.5 29
935.5 29
956.5 29
982.25 29
991.75 29
1009.75 29
1019.0 29
1031.5 29
1040.5 29
1062.0 29
1074.25 29
1084.75 29
1094.25 29
1108.5 29
1117.0 29
1131.75 29
1146.75 29
1156.25 29
1177.75 29
1196.75 29
207.25 30
220.0 30
239.5 30
254.25 30
263.0 30
278.5 30
290.75 30
312.0 30
322.0 30
337.5 30
351.0 30
359.75 30
374.5 30
383.0 30
399.5 30
409.25 30
426.0 30
440.75 30
450.75 30
469.5 30
482.5 30
492.75 30
503.0 30
514.75 30
531.25 30
540.0 30
550.5 30
563.75 30
573.25 30
582.25 30
593.0 30
604.0 30
623.25 30
639.75 30
649.0 30
657.75 30
676.0 30
695.5 30
714.75 30
731.0 30
745.0 30
763.5 30
774.5 30
785.75 30
801.25 30
825.5 30
843.75 30
857.0 30
875.5 30
885.5 30
899.75 30
914.25 30
924.25 30
935.5 30
956.25 30
981.75 30
991.5 30
1007.75 30
1018.25 30
1030.75 30
1044.5 30
1060.25 30
1073.0 30
1087.75 30
1100.0 30
1113.25 30
1131.5 30
1146.75 30
1156.0 30
1164.75 30
1177.25 30
1187.75 30
201.75 31
226.25 31
240.0 31
255.75 31
270.25 31
280.25 31
292.0 31
312.5 31
322.5 31
343.5 31
352.75 31
367.5 31
382.75 31
397.0 31
409.0 31
426.75 31
439.0 31
450.75 31
459.5 31
470.0 31
484.75 31
493.25 31
508.25 31
521.0 31
533.75 31
546.25 31
556.75 31
573.5 31
582.75 31
593.25 31
604.25 31
614.5 31
629.5 31
643.0 31
659.0 31
676.5 31
696.5 31
709.0 31
732.25 31
746.25 31
754.75 31
765.0 31
775.0 31
786.5 31
803.0 31
815.75 31
824.75 31
841.5 31
853.75 31
864.5 31
873.5 31
882.25 31
894.5 31
903.0 31
915.25 31
925.75 31
937.5 31
948.5 31
958.5 31
976.5 31
992.5 31
1010.0 31
1024.25 31
1046.5 31
1063.0 31
1076.25 31
1088.75 31
1100.75 31
1113.5 31
1132.0 31
1154.0 31
1171.75 31
1180.5 31
207.25 32
220.0 32
233.5 32
246.75 32
270.0 32
278.75 32
290.75 32
313.5 32
322.0 32
343.5 32
359.75 32
375.0 32
390.25 32
399.5 32
415.0 32
426.75 32
438.5 32
450.75 32
459.25 32
469.75 32
484.0 32
493.0 32
503.0 32
515.5 32
531.25 32
540.75 32
550.0 32
562.25 32
573.25 32
582.25 32
593.25 32
604.0 32
613.5 32
623.25 32
636.25 32
649.25 32
658.0 32
676.0 32
696.0 32
714.75 32
732.25 32
745.5 32
764.5 32
774.75 32
786.25 32
798.75 32
807.25 32
827.25 32
840.25 32
852.75 32
864.5 32
875.75 32
893.75 32
914.25 32
925.25 32
935.75 32
956.5 32
982.0 32
992.0 32
1008.25 32
1019.0 32
1031.5 32
1044.0 32
1055.25 32
1064.75 32
1074.25 32
1088.0 32
1100.0 32
1108.5 32
1117.0 32
1131.5 32
1147.25 32
1156.25 32
1177.75 32
1196.75 32
206.75 33
220.75 33
233.75 33
253.25 33
263.25 33
278.75 33
290.75 33
313.5 33
322.25 33
343.5 33
360.75 33
375.25 33
396.5 33
405.25 33
415.25 33
426.75 33
438.5 33
450.75 33
459.25 33
469.75 33
484.25 33
493.0 33
508.25 33
520.25 33
531.75 33
543.5 33
563.75 33
573.25 33
582.25 33
592.75 33
604.25 33
614.0 33
623.25 33
640.25 33
649.25 33
658.0 33
676.25 33
696.5 33
709.0 33
725.5 33
745.75 33
765.0 33
774.75 33
784.75 33
798.75 33
807.25 33
824.75 33
840.0 33
853.0 33
864.5 33
873.25 33
882.25 33
894.25 33
903.0 33
914.5 33
931.75 33
944.0 33
956.5 33
982.0 33
992.25 33
1009.75 33
1019.0 33
1031.5 33
1046.5 33
1062.0 33
1074.25 33
1088.75 33
1100.0 33
1109.5 33
1131.75 33
1148.0 33
1171.0 33
1184.75 33
1196.75 33
206.75 34
220.75 34
233.75 34
247.25 34
256.0 34
270.25 34
278.75 34
290.75 34
313.5 34
322.25 34
343.5 34
360.75 34
375.25 34
391.25 34
399.75 34
415.0 34
426.75 34
438.5 34
450.75 34
459.25 34
469.75 34
484.25 34
493.0 34
508.25 34
520.25 34
531.75 34
543.5 34
563.75 34
573.25 34
582.25 34
592.75 34
604.25 34
613.5 34
624.0 34
636.75 34
649.25 34
658.0 34
676.25 34
696.5 34
709.0 34
725.5 34
745.75 34
765.0 34
774.75 34
784.75 34
798.75 34
807.25 34
824.75 34
840.0 34
853.0 34
864.5 34
873.25 34
881.75 34
894.25 34
903.0 34
914.5 34
931.75 34
943.75 34
956.5 34
982.0 34
992.25 34
1009.75 34
1019.0 34
1031.5 34
1046.5 34
1062.0 34
1074.25 34
1088.75 34
1100.0 34
1109.5 34
1131.75 34
1148.0 34
1171.0 34
1184.75 34
1196.75 34
205.5 35
220.5 35
231.0 35
239.5 35
256.0 35
270.0 35
278.75 35
290.75 35
313.5 35
322.25 35
343.5 35
359.75 35
375.25 35
390.5 35
399.75 35
415.0 35
426.75 35
438.5 35
450.75 35
459.25 35
469.75 35
484.0 35
493.0 35
503.0 35
515.5 35
531.75 35
543.5 35
563.75 35
573.25 35
582.25 35
592.75 35
604.25 35
613.5 35
623.75 35
636.75 35
649.25 35
658.0 35
676.25 35
696.5 35
708.75 35
725.5 35
745.75 35
764.75 35
774.75 35
786.5 35
798.75 35
807.25 35
824.75 35
840.0 35
853.0 35
864.5 35
875.75 35
894.25 35
903.0 35
914.25 35
925.25 35
935.75 35
956.5 35
982.0 35
992.25 35
1009.75 35
1019.0 35
1031.5 35
1046.25 35
1062.0 35
1074.25 35
1088.0 35
1100.0 35
1109.5 35
1131.75 35
1147.25 35
1156.25 35
1165.0 35
1177.75 35
1196.75 35
207.25 36
220.25 36
233.5 36
246.75 36
263.25 36
278.75 36
290.75 36
313.5 36
322.0 36
343.5 36
359.75 36
375.0 36
390.25 36
399.5 36
415.0 36
426.75 36
438.5 36
450.75 36
459.25 36
469.75 36
484.0 36
493.0 36
503.0 36
515.5 36
531.25 36
540.75 36
550.0 36
562.5 36
573.25 36
582.25 36
592.75 36
604.0 36
613.5 36
623.25 36
636.25 36
649.25 36
658.0 36
676.25 36
696.0 36
714.75 36
732.25 36
745.5 36
764.5 36
774.75 36
783.75 36
792.5 36
802.25 36
815.25 36
827.25 36
840.25 36
852.75 36
864.5 36
875.75 36
893.75 36
914.25 36
925.25 36
935.5 36
956.5 36
976.25 36
991.75 36
1008.25 36
1019.0 36
1031.5 36
1044.0 36
1055.25 36
1064.75 36
1074.25 36
1088.0 36
1100.0 36
1108.5 36
1117.0 36
1131.5 36
1146.75 36
1156.25 36
1177.75 36
1196.75 36
206.75 37
220.75 37
239.75 37
256.0 37
270.25 37
280.25 37
291.75 37
312.0 37
322.5 37
343.5 37
352.5 37
367.5 37
383.5 37
396.5 37
405.5 37
415.25 37
426.75 37
439.0 37
450.75 37
459.25 37
470.0 37
484.5 37
493.25 37
508.25 37
520.0 37
533.0 37
546.25 37
556.25 37
573.5 37
582.5 37
593.25 37
604.25 37
614.25 37
623.75 37
636.75 37
649.25 37
666.25 37
676.5 37
696.5 37
709.0 37
725.5 37
745.75 37
765.0 37
775.0 37
785.0 37
803.0 37
815.25 37
824.75 37
840.0 37
853.75 37
864.5 37
873.25 37
882.25 37
894.5 37
903.0 37
915.0 37
923.5 37
935.75 37
958.25 37
969.5 37
982.5 37
992.0 37
1010.0 37
1024.25 37
1046.5 37
1062.75 37
1076.25 37
1088.75 37
1100.25 37
1112.5 37
1131.75 37
1148.25 37
1157.25 37
1171.0 37
1179.5 37
1188.5 37
201.75 38
221.25 38
234.0 38
254.25 38
270.5 38
280.25 38
292.0 38
312.5 38
322.5 38
343.5 38
352.75 38
367.5 38
382.75 38
397.0 38
408.75 38
426.75 38
439.0 38
450.75 38
459.5 38
470.0 38
484.75 38
493.25 38
508.25 38
521.0 38
533.5 38
546.25 38
556.75 38
573.5 38
582.75 38
593.25 38
604.25 38
614.5 38
624.25 38
641.25 38
657.75 38
676.5 38
696.5 38
709.0 38
726.0 38
737.0 38
751.0 38
765.0 38
775.0 38
786.5 38
799.0 38
807.5 38
824.75 38
840.5 38
853.75 38
864.5 38
873.5 38
882.25 38
894.5 38
903.0 38
915.25 38
925.75 38
937.5 38
948.5 38
958.5 38
973.25 38
982.5 38
992.5 38
1010.0 38
1024.25 38
1046.5 38
1063.0 38
1076.25 38
1088.75 38
1100.75 38
1113.5 38
1132.0 38
1148.5 38
1157.75 38
1171.75 38
1180.5 38
201.75 39
221.25 39
234.0 39
254.25 39
270.25 39
280.25 39
292.0 39
312.0 39
322.5 39
343.5 39
352.75 39
367.5 39
382.75 39
397.0 39
405.5 39
415.25 39
426.75 39
439.0 39
450.75 39
459.5 39
470.0 39
484.5 39
493.25 39
508.25 39
520.75 39
533.0 39
546.25 39
556.25 39
573.5 39
582.75 39
593.25 39
604.25 39
614.5 39
624.0 39
641.25 39
657.75 39
676.5 39
696.5 39
709.0 39
726.0 39
745.75 39
754.75 39
765.0 39
775.0 39
786.5 39
803.0 39
815.75 39
824.75 39
840.5 39
853.0 39
864.5 39
873.25 39
882.25 39
894.5 39
903.0 39
915.0 39
925.25 39
937.5 39
958.5 39
973.25 39
982.5 39
992.25 39
1010.0 39
1024.25 39
1046.5 39
1063.0 39
1076.25 39
1088.75 39
1100.75 39
1113.5 39
1132.0 39
1148.5 39
1157.75 39
1171.0 39
1179.75 39
1188.5 39
206.75 40
220.75 40
233.75 40
248.5 40
270.25 40
278.75 40
299.0 40
313.75 40
330.0 40
343.5 40
360.75 40
375.25 40
396.5 40
405.25 40
415.25 40
426.75 40
438.5 40
450.75 40
459.25 40
469.75 40
484.25 40
493.0 40
508.25 40
517.5 40
526.25 40
539.5 40
550.0 40
563.5 40
573.25 40
582.25 40
592.75 40
604.25 40
613.5 40
624.0 40
636.75 40
649.25 40
658.0 40
676.25 40
696.5 40
709.0 40
725.5 40
745.75 40
764.75 40
774.75 40
784.75 40
798.75 40
807.25 40
824.75 40
840.0 40
853.0 40
864.5 40
873.25 40
882.25 40
894.25 40
903.0 40
914.5 40
931.75 40
944.0 40
956.5 40
982.0 40
992.25 40
1009.75 40
1019.0 40
1031.5 40
1046.5 40
1062.0 40
1074.25 40
1088.75 40
1100.0 40
1109.5 40
1131.75 40
1147.75 40
1156.5 40
1165.0 40
1177.75 40
1196.75 40
207.25 41
220.0 41
239.5 41
254.25 41
263.0 41
278.5 41
290.75 41
313.25 41
322.0 41
337.5 41
351.25 41
359.75 41
374.5 41
383.0 41
399.5 41
409.5 41
418.5 41
432.75 41
450.75 41
469.5 41
482.5 41
492.75 41
503.0 41
515.25 41
531.25 41
540.0 41
550.5 41
562.0 41
573.25 41
582.75 41
593.25 41
604.0 41
623.25 41
639.75 41
649.0 41
657.75 41
676.0 41
695.5 41
714.75 41
731.0 41
750.75 41
763.5 41
774.75 41
785.75 41
796.75 41
810.0 41
825.5 41
844.5 41
864.25 41
875.5 41
885.5 41
900.0 41
914.25 41
924.25 41
935.5 41
956.25 41
981.75 41
991.75 41
1007.75 41
1018.25 41
1030.75 41
1044.5 41
1060.5 41
1074.25 41
1084.75 41
1094.0 41
1108.5 41
1117.0 41
1131.5 41
1146.75 41
1156.25 41
1177.25 41
1192.25 41
215.0 42
225.75 42
239.25 42
254.75 42
269.75 42
282.25 42
299.0 42
310.0 42
322.0 42
337.0 42
351.0 42
367.25 42
382.75 42
396.0 42
409.25 42
426.0 42
437.0 42
450.0 42
469.5 42
482.25 42
492.75 42
507.75 42
520.0 42
539.0 42
548.75 42
563.75 42
572.75 42
582.0 42
592.75 42
603.75 42
623.0 42
636.0 42
649.0 42
657.5 42
676.0 42
695.5 42
708.0 42
719.5 42
735.5 42
745.0 42
763.5 42
774.0 42
785.0 42
800.75 42
815.0 42
825.5 42
838.0 42
852.0 42
864.25 42
875.5 42
885.0 42
893.5 42
912.75 42
921.5 42
930.75 42
939.25 42
952.25 42
962.25 42
980.5 42
991.25 42
1010.0 42
1023.5 42
1036.25 42
1051.0 42
1064.0 42
1074.5 42
1084.5 42
1094.0 42
1107.75 42
1116.25 42
1132.0 42
1146.75 42
1156.0 42
1177.0 42
1187.0 42
1196.25 42
206.75 43
220.75 43
239.75 43
256.0 43
270.25 43
278.75 43
299.0 43
314.0 43
330.0 43
343.5 43
360.75 43
375.25 43
396.5 43
405.25 43
415.25 43
426.75 43
438.75 43
450.75 43
459.25 43
470.0 43
484.25 43
493.0 43
508.25 43
520.0 43
533.0 43
546.25 43
556.25 43
573.5 43
582.5 43
593.25 43
604.25 43
614.0 43
623.75 43
636.75 43
649.25 43
658.0 43
676.25 43
696.5 43
709.0 43
725.5 43
745.75 43
765.0 43
774.75 43
785.0 43
798.75 43
807.5 43
824.75 43
840.0 43
853.0 43
864.5 43
873.25 43
882.25 43
894.5 43
903.0 43
914.5 43
931.75 43
944.0 43
956.5 43
982.25 43
992.25 43
1010.0 43
1019.0 43
1031.5 43
1046.5 43
1062.0 43
1074.25 43
1088.75 43
1100.0 43
1112.25 43
1131.75 43
1148.0 43
1156.5 43
1165.0 43
1177.75 43
1196.75 43
207.25 44
220.5 44
231.0 44
239.5 44
254.25 44
270.0 44
278.75 44
290.75 44
313.5 44
322.25 44
343.5 44
359.75 44
375.0 44
390.5 44
399.75 44
415.0 44
426.75 44
438.5 44
450.75 44
459.25 44
469.75 44
484.0 44
493.0 44
503.0 44
515.5 44
531.75 44
543.5 44
563.75 44
573.25 44
582.25 44
592.75 44
604.0 44
613.5 44
623.25 44
640.0 44
649.25 44
658.0 44
676.25 44
696.5 44
708.75 44
725.5 44
745.75 44
764.75 44
774.75 44
786.5 44
798.75 44
807.25 44
827.25 44
840.25 44
853.0 44
864.5 44
875.75 44
893.75 44
914.25 44
925.25 44
935.75 44
956.5 44
982.0 44
992.0 44
1009.75 44
1019.0 44
1031.5 44
1046.25 44
1062.0 44
1074.25 44
1088.0 44
1100.0 44
1109.5 44
1131.75 44
1147.75 44
1156.5 44
1177.75 44
1196.75 44
207.25 45
220.25 45
233.5 45
246.75 45
263.25 45
278.75 45
290.75 45
313.5 45
322.0 45
337.5 45
351.5 45
367.5 45
383.0 45
399.5 45
415.0 45
426.75 45
438.5 45
450.75 45
459.25 45
469.75 45
484.0 45
493.0 45
503.0 45
515.5 45
531.25 45
540.75 45
550.0 45
562.5 45
573.25 45
582.25 45
593.25 45
604.0 45
613.5 45
623.25 45
641.25 45
658.0 45
676.25 45
696.0 45
714.75 45
732.25 45
745.5 45
764.5 45
774.75 45
783.75 45
792.5 45
802.25 45
815.25 45
827.25 45
840.25 45
852.75 45
864.5 45
875.75 45
893.75 45
914.25 45
924.75 45
935.5 45
956.5 45
982.25 45
992.0 45
1008.25 45
1019.0 45
1031.5 45
1044.0 45
1055.25 45
1064.75 45
1074.25 45
1088.0 45
1100.0 45
1108.5 45
1117.0 45
1131.5 45
1146.75 45
1156.25 45
1177.75 45
1196.75 45
206.75 46
220.75 46
239.75 46
256.0 46
270.25 46
280.25 46
291.75 46
312.0 46
322.5 46
343.5 46
352.5 46
367.5 46
383.5 46
396.5 46
405.5 46
415.25 46
426.75 46
439.0 46
450.75 46
459.25 46
470.0 46
484.5 46
493.25 46
508.25 46
520.0 46
533.0 46
546.25 46
556.25 46
573.5 46
582.5 46
593.25 46
604.25 46
614.25 46
623.75 46
636.75 46
649.25 46
666.25 46
676.5 46
696.5 46
709.0 46
725.5 46
745.75 46
765.0 46
775.0 46
785.0 46
798.75 46
807.5 46
824.75 46
840.0 46
853.75 46
864.5 46
873.25 46
882.25 46
894.5 46
903.0 46
915.0 46
923.5 46
935.75 46
958.25 46
969.5 46
982.5 46
992.0 46
1010.0 46
1024.25 46
1046.5 46
1062.75 46
1076.25 46
1088.75 46
1100.25 46
1112.5 46
1131.75 46
1148.0 46
1171.0 46
1184.75 46
1196.75 46
201.75 47
226.5 47
240.0 47
254.25 47
270.5 47
280.25 47
292.0 47
312.5 47
322.5 47
343.5 47
352.75 47
367.5 47
382.75 47
397.0 47
409.0 47
427.25 47
443.0 47
453.0 47
470.25 47
484.75 47
493.5 47
508.25 47
521.0 47
533.75 47
546.25 47
556.75 47
573.5 47
582.75 47
593.25 47
604.25 47
614.5 47
624.25 47
641.25 47
657.75 47
676.75 47
696.5 47
709.0 47
732.25 47
747.0 47
765.0 47
775.0 47
786.5 47
803.0 47
815.75 47
824.75 47
840.5 47
854.25 47
864.5 47
873.5 47
882.5 47
894.5 47
903.25 47
915.25 47
925.75 47
937.5 47
949.0 47
963.25 47
982.25 47
997.25 47
1011.25 47
1032.25 47
1046.5 47
1063.0 47
1076.25 47
1088.75 47
1100.75 47
1113.5 47
1132.0 47
1148.5 47
1157.75 47
1171.75 47
1180.5 47
207.0 48
226.5 48
240.0 48
255.75 48
270.5 48
283.5 48
292.0 48
313.25 48
322.5 48
334.25 48
343.5 48
354.5 48
370.25 48
383.75 48
397.25 48
409.0 48
427.75 48
443.25 48
453.25 48
470.25 48
484.75 48
493.5 48
509.25 48
521.25 48
533.75 48
548.25 48
563.75 48
573.5 48
583.5 48
593.75 48
604.5 48
614.5 48
629.75 48
643.0 48
659.0 48
676.75 48
696.5 48
709.25 48
732.5 48
747.0 48
765.75 48
783.0 48
798.75 48
810.5 48
825.5 48
841.5 48
854.5 48
872.25 48
882.75 48
894.5 48
903.25 48
924.0 48
937.5 48
958.5 48
976.5 48
997.25 48
1011.25 48
1032.25 48
1046.5 48
1063.0 48
1076.25 48
1089.0 48
1101.0 48
1114.0 48
1132.75 48
1154.0 48
1171.75 48
1181.0 48
219.5 49
233.0 49
246.5 49
263.0 49
278.0 49
290.25 49
299.0 49
311.25 49
322.0 49
337.0 49
351.0 49
367.25 49
382.75 49
396.0 49
409.25 49
426.0 49
437.25 49
450.0 49
469.5 49
482.25 49
492.75 49
507.75 49
520.0 49
531.0 49
548.75 49
563.75 49
572.75 49
582.0 49
592.75 49
603.75 49
612.25 49
623.0 49
636.0 49
649.0 49
657.5 49
676.0 49
695.5 49
708.0 49
719.5 49
735.5 49
745.0 49
763.5 49
774.5 49
785.0 49
800.75 49
815.0 49
825.5 49
838.0 49
852.0 49
864.25 49
875.5 49
885.0 49
893.5 49
912.75 49
921.5 49
930.75 49
939.25 49
952.25 49
962.25 49
981.75 49
991.5 49
1010.0 49
1023.5 49
1036.25 49
1051.0 49
1060.25 49
1074.5 49
1087.5 49
1099.75 49
1112.75 49
1132.0 49
1156.0 49
1177.0 49
1187.0 49
1196.25 49


==> _datas/reliability/raster_HPM_satk.dat <==
t_ms trial
206.75 0
220.75 0
234.25 0
247.5 0
261.5 0
276.0 0
290.5 0
304.5 0
318.5 0
331.5 0
345.0 0
358.75 0
371.5 0
386.0 0
399.5 0
413.5 0
426.75 0
440.75 0
454.0 0
467.25 0
482.0 0
495.75 0
510.5 0
524.0 0
538.0 0
551.25 0
564.75 0
577.75 0
590.75 0
604.25 0
618.25 0
631.25 0
645.75 0
658.75 0
674.5 0
688.25 0
702.5 0
715.0 0
729.5 0
743.25 0
758.5 0
773.25 0
786.25 0
799.75 0
813.5 0
827.0 0
840.75 0
854.25 0
869.75 0
882.5 0
896.0 0
909.75 0
922.75 0
936.25 0
951.25 0
965.5 0
979.75 0
992.5 0
1006.75 0
1019.75 0
1033.0 0
1046.75 0
1060.25 0
1073.5 0
1087.25 0
1100.25 0
1113.5 0
1127.0 0
1141.75 0
1155.0 0
1169.25 0
1183.75 0
1197.0 0
209.75 3
222.0 3
234.0 3
246.0 3
258.25 3
270.0 3
282.0 3
294.0 3
306.25 3
318.5 3
330.25 3
343.0 3
354.75 3
366.75 3
379.0 3
390.75 3
402.75 3
414.25 3
426.5 3
439.0 3
451.0 3
463.25 3
476.0 3
488.75 3
502.25 3
514.75 3
526.25 3
538.5 3
551.0 3
562.5 3
574.75 3
586.75 3
599.5 3
612.25 3
623.5 3
636.5 3
648.75 3
661.0 3
674.25 3
686.75 3
699.25 3
712.25 3
725.0 3
737.5 3
750.5 3
763.25 3
775.25 3
787.0 3
799.25 3
810.75 3
823.25 3
835.5 3
848.0 3
860.0 3
872.25 3
885.5 3
897.75 3
909.75 3
921.75 3
934.25 3
947.25 3
959.75 3
972.0 3
983.25 3
996.0 3
1008.25 3
1020.5 3
1032.75 3
1044.75 3
1058.5 3
1071.0 3
1083.0 3
1094.75 3
1108.0 3
1120.25 3
1132.0 3
1145.5 3
1157.25 3
1169.5 3
1181.0 3
1193.0 3
205.25 4
218.0 4
230.5 4
242.5 4
254.5 4
267.0 4
279.0 4
290.75 4
303.0 4
314.75 4
326.75 4
338.75 4
350.5 4
362.5 4
374.5 4
386.75 4
398.75 4
410.25 4
422.0 4
433.75 4
445.75 4
458.0 4
469.75 4
482.0 4
493.75 4
506.5 4
518.5 4
530.25 4
542.25 4
554.25 4
566.5 4
578.5 4
590.25 4
602.5 4
614.5 4
626.25 4
638.5 4
650.0 4
661.75 4
674.25 4
686.5 4
698.75 4
711.25 4
723.0 4
735.5 4
747.5 4
759.25 4
772.25 4
783.75 4
795.75 4
807.25 4
820.25 4
832.0 4
844.0 4
856.0 4
869.5 4
881.5 4
893.5 4
905.5 4
917.75 4
930.5 4
942.5 4
954.75 4
967.5 4
979.75 4
991.25 4
1003.75 4
1016.25 4
1028.0 4
1040.25 4
1052.0 4
1063.75 4
1075.5 4
1087.25 4
1099.0 4
1111.0 4
1122.75 4
1134.25 4
1146.5 4
1158.75 4
1171.0 4
1183.25 4
1195.5 4
204.5 5
216.25 5
228.5 5
239.75 5
251.5 5
263.25 5
275.25 5
286.5 5
297.75 5
309.75 5
321.75 5
334.0 5
346.75 5
358.25 5
370.0 5
382.25 5
394.0 5
405.75 5
418.0 5
430.5 5
442.0 5
453.75 5
466.25 5
478.0 5
490.0 5
502.5 5
514.25 5
526.0 5
537.75 5
549.5 5
561.75 5
573.25 5
585.0 5
597.5 5
609.5 5
621.75 5
635.25 5
647.5 5
658.75 5
671.0 5
682.5 5
694.5 5
706.5 5
718.5 5
731.0 5
742.75 5
754.5 5
765.75 5
778.0 5
789.75 5
801.5 5
813.25 5
825.5 5
838.25 5
850.25 5
862.75 5
874.5 5
886.0 5
897.75 5
909.5 5
921.25 5
933.5 5
945.0 5
956.75 5
968.5 5
980.25 5
991.75 5
1005.0 5
1016.5 5
1028.25 5
1040.25 5
1052.0 5
1063.5 5
1075.0 5
1086.75 5
1098.75 5
1110.5 5
1122.25 5
1133.75 5
1146.25 5
1157.25 5
1169.25 5
1180.75 5
1192.75 5
204.75 6
219.75 6
234.25 6
248.0 6
263.25 6
279.0 6
293.0 6
310.5 6
326.0 6
343.25 6
356.5 6
371.0 6
388.75 6
403.0 6
419.0 6
433.25 6
449.75 6
464.75 6
483.5 6
498.75 6
514.75 6
530.0 6
544.25 6
560.5 6
573.75 6
589.0 6
604.25 6
619.75 6
636.75 6
650.25 6
665.25 6
679.5 6
696.25 6
714.75 6
732.0 6
748.25 6
763.75 6
781.0 6
796.75 6
810.25 6
825.75 6
840.75 6
857.25 6
872.75 6
886.0 6
900.0 6
914.75 6
932.0 6
949.0 6
962.75 6
979.75 6
996.25 6
1011.0 6
1024.75 6
1041.5 6
1055.75 6
1071.5 6
1086.0 6
1100.0 6
1113.75 6
1129.75 6
1146.75 6
1163.75 6
1178.25 6
1193.0 6
208.0 7
225.75 7
247.0 7
263.75 7
282.25 7
297.75 7
315.0 7
331.5 7
351.25 7
367.25 7
383.75 7
400.25 7
415.75 7
433.5 7
450.5 7
470.0 7
493.0 7
520.75 7
539.0 7
556.0 7
573.25 7
590.5 7
612.5 7
628.75 7
648.0 7
665.5 7
682.0 7
703.0 7
720.5 7
751.0 7
774.25 7
793.25 7
808.5 7
827.25 7
846.0 7
864.75 7
881.75 7
899.25 7
915.5 7
936.5 7
957.5 7
981.5 7
997.5 7
1015.25 7
1031.0 7
1047.5 7
1064.25 7
1081.25 7
1099.0 7
1116.75 7
1132.5 7
1152.0 7
1171.75 7
1188.0 7
207.75 8
225.5 8
247.5 8
270.25 8
286.5 8
318.75 8
337.75 8
352.25 8
367.75 8
383.75 8
400.0 8
415.5 8
443.75 8
458.75 8
493.0 8
520.75 8
540.25 8
562.5 8
577.75 8
593.0 8
612.5 8
628.5 8
648.75 8
665.5 8
682.0 8
709.0 8
751.0 8
774.75 8
801.75 8
833.0 8
857.25 8
876.0 8
893.75 8
913.25 8
936.25 8
962.5 8
981.75 8
997.5 8
1019.0 8
1037.25 8
1060.75 8
1075.5 8
1094.25 8
1113.75 8
1132.0 8
1152.0 8
1180.75 8
1199.25 8
200.0 11
219.75 11
239.5 11
255.5 11
270.5 11
286.75 11
310.75 11
327.75 11
343.5 11
359.0 11
375.25 11
391.0 11
406.25 11
422.25 11
441.25 11
458.5 11
483.75 11
503.75 11
520.75 11
539.0 11
555.75 11
573.25 11
590.25 11
605.0 11
623.0 11
641.0 11
658.25 11
676.0 11
696.5 11
715.0 11
732.5 11
750.75 11
766.0 11
783.0 11
799.75 11
816.25 11
832.25 11
848.5 11
864.75 11
881.75 11
899.0 11
915.25 11
932.25 11
949.25 11
963.0 11
980.75 11
996.5 11
1014.75 11
1031.0 11
1047.5 11
1063.5 11
1079.75 11
1094.75 11
1111.25 11
1130.0 11
1148.5 11
1164.25 11
1181.0 11
1197.0 11
291.25 12
352.25 12
400.25 12
521.0 12
593.0 12
623.75 12
665.75 12
715.0 12
807.25 12
882.5 12
902.5 12
944.0 12
962.75 12
983.25 12
1031.0 12
1065.5 12
1095.0 12
1117.75 12
1157.25 12
1188.0 12
209.75 13
223.25 13
237.0 13
250.0 13
263.0 13
276.25 13
289.75 13
302.5 13
316.0 13
328.75 13
342.0 13
354.25 13
366.75 13
379.5 13
391.75 13
404.5 13
418.25 13
431.25 13
443.75 13
457.5 13
470.0 13
483.25 13
496.25 13
509.25 13
521.0 13
533.75 13
546.25 13
560.0 13
573.0 13
586.25 13
599.75 13
612.25 13
624.75 13
638.25 13
650.25 13
663.75 13
676.25 13
688.5 13
702.0 13
714.75 13
729.25 13
742.5 13
754.75 13
767.5 13
780.75 13
793.25 13
806.0 13
818.75 13
831.25 13
844.0 13
857.0 13
870.5 13
882.5 13
894.75 13
907.25 13
920.25 13
933.5 13
947.25 13
960.5 13
973.0 13
986.0 13
998.0 13
1010.75 13
1023.75 13
1036.5 13
1050.0 13
1062.75 13
1075.0 13
1087.75 13
1100.0 13
1113.0 13
1126.25 13
1138.5 13
1151.5 13
1164.0 13
1177.0 13
1189.25 13
204.75 15
220.75 15
239.25 15
253.5 15
270.0 15
283.25 15
297.5 15
314.0 15
329.75 15
343.25 15
356.5 15
371.0 15
388.75 15
403.0 15
419.0 15
433.25 15
450.0 15
467.0 15
483.75 15
498.75 15
515.75 15
531.0 15
546.25 15
562.25 15
577.0 15
590.75 15
604.5 15
620.25 15
636.75 15
650.0 15
665.25 15
679.5 15
696.25 15
714.75 15
732.25 15
750.75 15
764.25 15
782.0 15
798.0 15
811.0 15
826.0 15
841.5 15
857.25 15
873.0 15
886.0 15
899.75 15
914.75 15
932.0 15
949.0 15
962.5 15
979.75 15
996.25 15
1010.75 15
1024.75 15
1041.5 15
1060.5 15
1075.0 15
1088.25 15
1103.25 15
1116.75 15
1131.75 15
1151.75 15
1165.5 15
1180.75 15
1196.5 15
213.25 17
225.75 17
239.25 17
252.0 17
266.25 17
279.0 17
291.25 17
304.5 17
317.5 17
330.0 17
343.25 17
355.5 17
367.75 17
380.75 17
393.75 17
406.25 17
419.0 17
431.75 17
444.5 17
458.0 17
470.5 17
483.5 17
497.75 17
511.0 17
524.0 17
537.5 17
550.25 17
562.75 17
576.25 17
589.0 17
603.0 17
615.5 17
628.25 17
641.0 17
654.0 17
666.0 17
679.0 17
693.25 17
706.5 17
719.75 17
733.25 17
746.5 17
759.5 17
773.25 17
786.0 17
799.0 17
811.25 17
825.25 17
838.5 17
852.0 17
864.75 17
876.75 17
890.25 17
902.5 17
915.25 17
930.5 17
943.25 17
956.75 17
970.25 17
982.5 17
996.25 17
1009.0 17
1022.75 17
1035.5 17
1048.0 17
1060.75 17
1073.25 17
1086.0 17
1099.0 17
1112.0 17
1124.75 17
1137.5 17
1151.25 17
1164.0 17
1177.0 17
1189.25 17
200.0 19
214.0 19
226.75 19
239.75 19
253.25 19
268.5 19
281.5 19
294.25 19
308.75 19
322.0 19
336.25 19
350.0 19
363.25 19
375.5 19
388.75 19
402.25 19
415.0 19
428.25 19
441.25 19
454.0 19
467.25 19
481.5 19
494.25 19
507.75 19
520.75 19
533.75 19
546.5 19
560.25 19
573.25 19
586.5 19
600.0 19
612.5 19
625.5 19
639.0 19
652.0 19
665.25 19
678.5 19
692.5 19
705.25 19
718.75 19
732.0 19
745.25 19
758.75 19
773.0 19
786.0 19
799.25 19
811.5 19
825.5 19
838.75 19
852.25 19
864.75 19
878.25 19
892.25 19
905.25 19
918.75 19
932.0 19
944.25 19
957.25 19
970.5 19
982.75 19
996.25 19
1010.25 19
1023.75 19
1036.75 19
1050.25 19
1063.25 19
1075.75 19
1088.25 19
1100.75 19
1113.5 19
1126.75 19
1140.25 19
1153.5 19
1167.25 19
1180.5 19
1193.25 19
206.5 20
216.25 20
225.75 20
235.75 20
245.5 20
255.0 20
264.75 20
274.5 20
284.5 20
294.25 20
304.0 20
313.75 20
323.25 20
333.0 20
342.75 20
352.25 20
362.0 20
371.75 20
381.5 20
391.25 20
400.75 20
410.5 20
420.25 20
430.0 20
439.75 20
449.5 20
459.25 20
469.0 20
479.0 20
488.75 20
498.5 20
508.25 20
518.0 20
527.5 20
537.5 20
547.0 20
556.75 20
566.5 20
576.25 20
586.25 20
596.0 20
605.75 20
615.25 20
625.0 20
635.0 20
644.75 20
654.5 20
664.25 20
674.25 20
684.0 20
693.75 20
703.5 20
713.5 20
723.25 20
733.0 20
742.75 20
752.5 20
762.5 20
772.5 20
782.25 20
792.0 20
801.75 20
811.25 20
821.25 20
831.0 20
840.75 20
850.5 20
860.0 20
870.0 20
879.75 20
889.25 20
899.0 20
908.75 20
918.75 20
928.5 20
938.25 20
948.0 20
957.75 20
967.75 20
977.75 20
987.5 20
997.0 20
1007.0 20
1016.5 20
1026.5 20
1036.25 20
1046.0 20
1055.75 20
1065.25 20
1075.0 20
1084.75 20
1094.25 20
1104.0 20
1113.75 20
1123.5 20
1133.0 20
1143.0 20
1152.75 20
1162.75 20
1172.5 20
1182.5 20
1192.0 20
202.75 21
213.5 21
224.5 21
235.0 21
245.5 21
255.75 21
266.75 21
277.5 21
288.0 21
298.25 21
309.0 21
319.25 21
329.75 21
340.5 21
351.0 21
361.25 21
371.25 21
382.0 21
392.75 21
403.0 21
413.5 21
424.25 21
435.25 21
445.75 21
456.75 21
467.0 21
477.75 21
488.25 21
498.75 21
509.25 21
519.75 21
530.25 21
540.5 21
551.0 21
561.75 21
572.5 21
582.75 21
593.0 21
603.25 21
613.75 21
624.0 21
635.0 21
645.75 21
656.25 21
666.5 21
676.5 21
687.25 21
698.0 21
708.5 21
719.25 21
729.75 21
740.5 21
750.75 21
761.75 21
772.75 21
783.25 21
794.0 21
804.25 21
815.0 21
825.5 21
836.25 21
846.75 21
857.25 21
868.5 21
878.75 21
889.25 21
899.75 21
910.0 21
920.75 21
931.25 21
942.0 21
952.75 21
962.75 21
973.5 21
983.75 21
995.0 21
1006.0 21
1016.5 21
1027.0 21
1037.25 21
1047.5 21
1058.5 21
1069.25 21
1079.5 21
1090.0 21
1100.5 21
1110.75 21
1121.25 21
1131.75 21
1142.5 21
1153.25 21
1163.75 21
1174.5 21
1184.75 21
1195.5 21
208.0 22
239.75 22
291.0 22
323.0 22
352.25 22
369.0 22
400.25 22
454.0 22
493.25 22
521.0 22
565.0 22
583.5 22
604.75 22
623.5 22
649.25 22
665.75 22
685.25 22
715.0 22
751.25 22
786.0 22
807.0 22
876.5 22
894.0 22
944.0 22
962.75 22
982.5 22
1025.0 22
1065.25 22
1094.75 22
1117.0 22
1138.5 22
1157.25 22
1184.5 22
204.5 23
219.75 23
234.25 23
248.25 23
263.25 23
279.0 23
293.0 23
310.25 23
326.0 23
342.25 23
355.75 23
371.0 23
388.75 23
403.0 23
419.0 23
433.25 23
449.75 23
464.5 23
482.25 23
498.5 23
514.75 23
530.0 23
544.25 23
560.5 23
573.75 23
588.75 23
603.5 23
618.5 23
636.75 23
650.25 23
665.25 23
679.5 23
695.5 23
709.25 23
725.5 23
740.75 23
754.75 23
773.25 23
787.25 23
801.75 23
816.0 23
831.0 23
845.75 23
860.25 23
874.75 23
888.75 23
902.5 23
918.0 23
936.0 23
953.0 23
968.75 23
982.5 23
996.5 23
1011.0 23
1025.0 23
1041.5 23
1055.75 23
1071.5 23
1086.0 23
1100.0 23
1114.0 23
1129.75 23
1146.75 23
1163.75 23
1178.25 23
1193.0 23
201.75 25
213.75 25
225.25 25
237.75 25
249.5 25
261.25 25
273.0 25
284.75 25
297.0 25
308.75 25
320.5 25
332.5 25
343.75 25
355.0 25
366.5 25
378.25 25
389.5 25
400.75 25
412.5 25
424.25 25
436.5 25
448.0 25
459.25 25
470.5 25
482.5 25
493.75 25
506.5 25
518.0 25
529.5 25
541.0 25
553.0 25
564.5 25
576.25 25
587.5 25
599.5 25
611.25 25
622.75 25
635.5 25
647.5 25
658.75 25
670.0 25
681.5 25
693.5 25
705.0 25
717.0 25
729.25 25
741.25 25
753.0 25
764.25 25
775.5 25
787.0 25
798.5 25
810.0 25
821.75 25
833.0 25
844.5 25
856.0 25
869.25 25
881.0 25
892.75 25
903.75 25
915.25 25
926.75 25
938.25 25
950.5 25
962.25 25
974.25 25
985.75 25
997.25 25
1008.75 25
1020.5 25
1031.5 25
1043.0 25
1054.75 25
1066.25 25
1077.5 25
1088.75 25
1100.0 25
1111.75 25
1123.0 25
1134.25 25
1146.25 25
1157.25 25
1169.25 25
1180.75 25
1192.0 25
213.0 27
225.5 27
239.25 27
252.0 27
264.75 27
278.25 27
290.75 27
304.25 27
317.5 27
329.75 27
343.0 27
355.5 27
367.75 27
380.5 27
393.75 27
406.25 27
419.0 27
431.75 27
444.25 27
457.75 27
470.25 27
483.5 27
496.5 27
510.5 27
523.75 27
537.5 27
550.0 27
562.5 27
576.0 27
589.0 27
602.0 27
614.5 27
627.75 27
640.75 27
653.75 27
665.75 27
678.75 27
693.25 27
706.0 27
719.25 27
732.25 27
745.25 27
758.75 27
773.0 27
786.0 27
799.0 27
811.0 27
823.75 27
836.75 27
850.25 27
863.5 27
876.0 27
888.5 27
900.5 27
913.25 27
925.75 27
938.5 27
952.0 27
965.5 27
979.25 27
991.75 27
1006.25 27
1018.75 27
1031.0 27
1044.5 27
1059.0 27
1071.5 27
1084.5 27
1098.0 27
1110.75 27
1123.75 27
1137.0 27
1151.0 27
1163.75 27
1177.0 27
1189.25 27
205.75 28
217.75 28
229.5 28
240.25 28
251.75 28
263.0 28
274.5 28
286.0 28
297.25 28
308.75 28
320.0 28
331.25 28
342.75 28
353.75 28
365.25 28
376.75 28
388.25 28
399.5 28
410.25 28
421.5 28
433.0 28
444.0 28
455.75 28
467.0 28
478.5 28
490.0 28
501.75 28
513.25 28
524.5 28
536.0 28
547.5 28
559.25 28
570.5 28
581.75 28
593.0 28
604.25 28
615.25 28
626.5 28
637.75 28
649.0 28
660.5 28
671.75 28
683.0 28
694.5 28
705.75 28
717.25 28
729.0 28
740.25 28
751.25 28
763.0 28
774.25 28
785.5 28
796.75 28
807.75 28
820.0 28
831.0 28
842.5 28
853.75 28
864.75 28
876.0 28
887.25 28
898.5 28
909.75 28
921.25 28
932.75 28
944.0 28
955.25 28
966.75 28
979.0 28
990.25 28
1002.25 28
1013.75 28
1025.0 28
1036.25 28
1047.5 28
1059.0 28
1070.5 28
1081.5 28
1093.0 28
1104.25 28
1115.75 28
1127.0 28
1138.25 28
1149.75 28
1161.25 28
1173.0 28
1184.25 28
1195.75 28
209.75 30
222.0 30
234.0 30
246.0 30
258.25 30
270.25 30
282.0 30
294.0 30
306.25 30
318.5 30
330.25 30
342.25 30
354.0 30
366.5 30
379.0 30
390.75 30
402.75 30
414.5 30
426.5 30
438.75 30
450.5 30
463.25 30
476.0 30
488.5 30
501.5 30
514.0 30
526.0 30
538.5 30
550.25 30
562.5 30
574.0 30
586.25 30
599.0 30
611.25 30
623.0 30
635.75 30
647.75 30
660.25 30
673.0 30
684.75 30
696.75 30
708.75 30
720.5 30
733.0 30
745.25 30
758.25 30
771.0 30
783.0 30
795.25 30
807.0 30
820.75 30
833.0 30
845.25 30
857.25 30
869.75 30
881.75 30
893.5 30
905.75 30
918.0 30
930.75 30
942.5 30
955.0 30
967.75 30
979.75 30
991.5 30
1005.0 30
1017.0 30
1029.75 30
1041.5 30
1054.0 30
1065.5 30
1077.5 30
1089.5 30
1101.25 30
1113.25 30
1125.25 30
1137.25 30
1150.0 30
1162.75 30
1175.5 30
1187.5 30
1199.25 30
206.75 31
220.75 31
234.0 31
247.5 31
261.75 31
276.25 31
290.5 31
305.25 31
318.75 31
333.0 31
348.0 31
361.0 31
374.5 31
388.75 31
402.75 31
415.5 31
430.75 31
443.75 31
458.0 31
470.75 31
485.0 31
498.5 31
514.0 31
527.25 31
540.25 31
555.25 31
570.25 31
583.0 31
597.75 31
612.25 31
625.25 31
639.25 31
652.75 31
665.5 31
679.25 31
693.5 31
707.75 31
720.5 31
735.75 31
750.5 31
763.75 31
778.0 31
792.5 31
806.0 31
821.5 31
835.75 31
850.25 31
864.25 31
876.5 31
891.0 31
903.75 31
917.75 31
932.0 31
944.0 31
957.25 31
970.75 31
983.0 31
996.25 31
1010.25 31
1024.25 31
1037.25 31
1051.0 31
1064.0 31
1077.5 31
1092.25 31
1105.75 31
1119.5 31
1132.25 31
1146.75 31
1160.0 31
1176.25 31
1189.0 31
209.5 32
222.25 32
235.5 32
247.5 32
260.25 32
273.0 32
286.25 32
298.5 32
311.0 32
323.0 32
336.25 32
349.25 32
361.25 32
374.25 32
387.5 32
400.0 32
412.0 32
425.0 32
437.75 32
450.25 32
463.25 32
476.25 32
489.0 32
502.5 32
515.75 32
528.25 32
540.5 32
553.25 32
565.0 32
577.25 32
589.75 32
603.0 32
615.0 32
627.75 32
640.5 32
653.5 32
665.5 32
678.25 32
691.25 32
703.75 32
717.0 32
730.25 32
743.0 32
755.0 32
767.5 32
780.75 32
793.0 32
805.75 32
818.5 32
831.0 32
844.0 32
857.0 32
870.0 32
882.0 32
894.0 32
907.0 32
919.75 32
932.0 32
944.0 32
956.75 32
969.0 32
981.5 32
994.0 32
1007.25 32
1019.25 32
1031.0 32
1043.5 32
1055.5 32
1069.25 32
1081.5 32
1094.25 32
1106.5 32
1118.25 32
1130.75 32
1144.25 32
1156.75 32
1169.5 32
1183.0 32
1195.75 32
200.0 33
214.0 33
226.75 33
239.5 33
253.25 33
268.5 33
281.75 33
294.25 33
308.75 33
322.0 33
336.5 33
350.25 33
363.25 33
375.5 33
388.75 33
402.5 33
415.25 33
429.25 33
442.0 33
457.5 33
470.25 33
483.75 33
497.75 33
513.0 33
526.25 33
539.0 33
551.5 33
564.75 33
577.25 33
590.25 33
603.25 33
615.75 33
628.5 33
641.25 33
654.25 33
667.25 33
681.0 33
695.0 33
708.5 33
721.0 33
735.5 33
750.5 33
763.75 33
778.0 33
792.25 33
805.75 33
821.25 33
835.5 33
850.25 33
863.5 33
876.25 33
888.75 33
901.25 33
914.25 33
930.5 33
943.25 33
956.75 33
970.25 33
982.75 33
996.25 33
1010.25 33
1024.0 33
1037.0 33
1050.75 33
1063.5 33
1075.75 33
1088.25 33
1100.5 33
1113.25 33
1126.75 33
1141.5 33
1154.75 33
1169.0 33
1183.75 33
1196.75 33
212.25 34
225.0 34
239.0 34
251.5 34
263.5 34
276.0 34
288.0 34
299.75 34
312.25 34
324.75 34
337.5 34
350.0 34
362.5 34
374.75 34
388.0 34
400.0 34
412.0 34
424.25 34
437.0 34
449.5 34
462.5 34
476.0 34
488.75 34
502.25 34
514.75 34
526.75 34
538.75 34
551.0 34
563.5 34
576.0 34
588.5 34
600.75 34
612.5 34
624.5 34
636.75 34
648.75 34
661.25 34
674.25 34
686.75 34
699.25 34
712.25 34
725.0 34
737.75 34
750.5 34
763.25 34
775.25 34
787.0 34
799.25 34
811.0 34
823.5 34
835.75 34
848.0 34
860.0 34
872.5 34
885.5 34
897.75 34
909.75 34
921.75 34
934.75 34
948.0 34
960.5 34
972.75 34
984.75 34
996.5 34
1008.75 34
1021.75 34
1035.0 34
1047.0 34
1059.75 34
1071.5 34
1084.25 34
1097.0 34
1108.75 34
1121.0 34
1132.75 34
1146.25 34
1158.5 34
1171.25 34
1183.75 34
1196.0 34
207.75 36
219.75 36
231.5 36
244.25 36
255.75 36
268.5 36
280.75 36
292.75 36
305.0 36
317.25 36
329.5 36
341.75 36
353.5 36
365.75 36
377.75 36
389.5 36
401.75 36
413.75 36
426.0 36
438.0 36
450.0 36
462.5 36
475.25 36
487.75 36
500.25 36
513.0 36
524.75 36
537.25 36
549.25 36
561.75 36
573.5 36
586.0 36
598.25 36
610.5 36
622.5 36
635.5 36
647.75 36
660.25 36
672.75 36
684.5 36
696.5 36
708.5 36
720.25 36
732.25 36
744.5 36
757.5 36
770.0 36
782.0 36
794.25 36
806.25 36
818.25 36
830.5 36
842.5 36
854.5 36
868.5 36
880.5 36
892.5 36
904.25 36
915.75 36
928.5 36
940.25 36
952.25 36
964.25 36
976.5 36
988.5 36
1002.0 36
1014.0 36
1026.5 36
1038.75 36
1050.75 36
1062.75 36
1074.5 36
1086.75 36
1098.75 36
1110.75 36
1122.5 36
1134.0 36
1146.5 36
1158.5 36
1171.0 36
1183.5 36
1195.75 36
205.5 38
216.25 38
226.75 38
237.75 38
248.75 38
259.25 38
270.0 38
280.75 38
291.0 38
301.75 38
312.25 38
322.75 38
333.75 38
344.5 38
355.0 38
365.75 38
376.5 38
387.25 38
398.0 38
408.5 38
419.0 38
430.0 38
440.75 38
451.25 38
462.25 38
473.0 38
483.75 38
494.25 38
505.25 38
515.75 38
526.25 38
537.25 38
548.25 38
559.25 38
570.0 38
580.75 38
591.25 38
602.0 38
612.5 38
623.0 38
634.25 38
645.25 38
656.0 38
666.0 38
676.25 38
687.25 38
698.0 38
708.75 38
719.5 38
730.25 38
741.25 38
751.5 38
762.75 38
773.5 38
783.75 38
794.75 38
805.5 38
816.0 38
826.75 38
837.75 38
848.25 38
859.0 38
869.75 38
880.25 38
891.0 38
901.5 38
912.5 38
923.0 38
934.0 38
944.25 38
955.0 38
965.5 38
976.5 38
987.0 38
997.5 38
1008.0 38
1018.5 38
1029.5 38
1040.25 38
1051.0 38
1061.25 38
1072.0 38
1082.5 38
1093.0 38
1103.5 38
1114.0 38
1124.5 38
1135.0 38
1146.25 38
1156.75 38
1167.5 38
1178.25 38
1188.5 38
1199.0 38
206.25 40
217.75 40
229.0 40
239.5 40
250.25 40
261.0 40
272.0 40
282.5 40
293.0 40
303.75 40
314.5 40
325.5 40
336.25 40
347.75 40
358.25 40
368.75 40
379.25 40
389.75 40
400.0 40
410.25 40
421.25 40
431.75 40
442.75 40
453.5 40
464.25 40
475.25 40
486.25 40
497.5 40
508.5 40
519.5 40
530.0 40
540.5 40
551.0 40
561.75 40
572.75 40
583.0 40
593.25 40
604.0 40
614.5 40
625.0 40
636.5 40
647.5 40
658.0 40
669.0 40
679.5 40
690.25 40
701.0 40
712.0 40
722.75 40
733.5 40
744.25 40
754.75 40
765.5 40
776.0 40
786.5 40
797.5 40
807.75 40
818.5 40
829.5 40
840.25 40
851.0 40
862.0 40
872.5 40
883.0 40
893.5 40
904.0 40
914.5 40
925.0 40
935.75 40
947.25 40
958.25 40
969.0 40
979.5 40
990.25 40
1002.0 40
1013.5 40
1024.0 40
1035.0 40
1045.75 40
1056.5 40
1067.5 40
1078.0 40
1088.5 40
1099.0 40
1109.75 40
1120.5 40
1131.0 40
1142.25 40
1153.0 40
1163.75 40
1175.25 40
1186.0 40
1196.5 40
202.75 41
213.5 41
224.5 41
235.0 41
245.5 41
255.75 41
266.75 41
277.5 41
288.0 41
298.25 41
309.0 41
319.25 41
329.75 41
340.5 41
351.0 41
361.25 41
371.25 41
382.0 41
392.75 41
403.0 41
413.5 41
424.25 41
435.25 41
445.75 41
456.75 41
467.0 41
477.75 41
488.25 41
498.75 41
509.25 41
519.75 41
530.25 41
540.5 41
551.0 41
561.75 41
572.5 41
582.75 41
593.0 41
603.5 41
613.75 41
624.0 41
635.25 41
645.75 41
656.25 41
666.5 41
676.75 41
687.5 41
698.0 41
708.5 41
719.25 41
729.75 41
740.5 41
750.75 41
761.75 41
772.75 41
783.25 41
794.0 41
804.25 41
815.0 41
825.5 41
836.25 41
846.75 41
857.25 41
868.5 41
878.75 41
889.25 41
899.75 41
910.0 41
920.75 41
931.25 41
942.0 41
952.75 41
962.75 41
973.5 41
983.75 41
995.0 41
1006.0 41
1016.5 41
1027.0 41
1037.25 41
1047.5 41
1058.5 41
1069.25 41
1079.5 41
1090.0 41
1100.5 41
1110.75 41
1121.25 41
1131.75 41
1142.5 41
1153.25 41
1163.75 41
1174.5 41
1184.75 41
1195.5 41
204.75 43
216.25 43
228.5 43
239.75 43
251.5 43
263.25 43
275.75 43
287.75 43
299.0 43
311.0 43
322.75 43
334.25 43
346.75 43
358.75 43
370.75 43
382.75 43
394.75 43
406.25 43
418.25 43
430.75 43
442.75 43
454.0 43
466.75 43
479.25 43
491.25 43
503.5 43
515.75 43
527.25 43
539.0 43
550.5 43
562.25 43
573.75 43
586.0 43
598.25 43
610.25 43
622.5 43
635.5 43
647.5 43
659.0 43
671.0 43
682.5 43
694.5 43
706.5 43
718.5 43
731.0 43
743.0 43
754.5 43
766.0 43
778.0 43
790.0 43
801.5 43
813.5 43
825.5 43
838.25 43
850.25 43
863.0 43
874.75 43
886.0 43
897.75 43
909.75 43
921.5 43
934.0 43
946.75 43
959.0 43
970.75 43
982.0 43
994.0 43
1006.5 43
1018.5 43
1030.75 43
1042.75 43
1055.0 43
1067.0 43
1078.75 43
1090.5 43
1102.25 43
1113.75 43
1125.75 43
1137.5 43
1149.75 43
1162.5 43
1174.75 43
1186.25 43
1198.25 43
204.25 44
218.5 44
231.5 44
245.25 44
258.75 44
273.0 44
286.5 44
299.25 44
313.0 44
327.0 44
341.25 44
354.0 44
367.0 44
380.5 44
394.0 44
406.75 44
419.25 44
433.0 44
446.5 44
459.0 44
473.25 44
487.75 44
502.5 44
516.0 44
529.5 44
543.0 44
556.0 44
570.25 44
583.0 44
597.75 44
611.25 44
623.75 44
637.0 44
649.5 44
663.75 44
676.25 44
690.25 44
704.0 44
717.75 44
732.0 44
745.5 44
759.0 44
773.25 44
786.0 44
799.5 44
813.25 44
827.0 44
840.75 44
854.0 44
869.75 44
882.25 44
895.0 44
908.0 44
921.5 44
935.75 44
949.0 44
962.5 44
976.5 44
989.25 44
1006.0 44
1019.25 44
1031.5 44
1044.75 44
1059.25 44
1073.0 44
1086.25 44
1099.25 44
1112.75 44
1126.75 44
1141.5 44
1154.75 44
1169.25 44
1183.75 44
1196.75 44
204.0 46
215.25 46
226.5 46
238.25 46
249.5 46
261.0 46
272.5 46
283.75 46
294.75 46
306.25 46
317.5 46
328.5 46
340.0 46
351.0 46
362.25 46
373.75 46
385.0 46
396.25 46
407.25 46
418.5 46
430.0 46
441.25 46
452.25 46
463.5 46
475.25 46
486.75 46
498.0 46
509.25 46
520.5 46
531.5 46
542.5 46
553.75 46
564.75 46
576.25 46
587.0 46
598.5 46
610.0 46
621.25 46
633.0 46
643.75 46
655.25 46
665.75 46
676.5 46
687.75 46
699.25 46
710.25 46
721.5 46
733.0 46
744.25 46
755.25 46
766.25 46
777.5 46
788.75 46
799.75 46
810.5 46
822.25 46
833.25 46
844.25 46
855.25 46
867.0 46
878.25 46
889.25 46
900.0 46
911.25 46
922.25 46
933.5 46
944.25 46
956.0 46
967.75 46
979.25 46
990.5 46
1002.25 46
1013.75 46
1024.75 46
1036.25 46
1047.25 46
1059.0 46
1070.25 46
1081.25 46
1092.5 46
1103.25 46
1114.25 46
1125.75 46
1137.0 46
1148.25 46
1159.25 46
1170.75 46
1182.0 46
1193.0 46
204.75 47
220.0 47
234.25 47
250.0 47
270.0 47
286.5 47
300.5 47
315.0 47
329.75 47
345.0 47
359.75 47
375.0 47
389.75 47
403.5 47
419.0 47
433.5 47
449.75 47
464.75 47
482.25 47
498.5 47
515.0 47
530.25 47
544.5 47
560.5 47
576.75 47
590.75 47
604.75 47
620.5 47
636.75 47
651.5 47
665.5 47
679.75 47
696.5 47
714.75 47
732.0 47
748.5 47
763.75 47
781.0 47
796.75 47
810.5 47
825.75 47
840.75 47
857.25 47
872.75 47
886.25 47
900.0 47
915.0 47
931.5 47
948.75 47
962.75 47
979.75 47
996.25 47
1011.0 47
1025.0 47
1041.5 47
1056.25 47
1071.5 47
1087.25 47
1100.75 47
1116.5 47
1131.25 47
1147.0 47
1163.75 47
1178.5 47
1193.25 47
206.75 48
220.75 48
234.25 48
247.5 48
261.5 48
276.25 48
290.75 48
304.75 48
318.5 48
331.5 48
345.0 48
358.75 48
371.5 48
386.75 48
400.0 48
413.75 48
427.5 48
441.25 48
454.0 48
467.5 48
482.0 48
496.25 48
510.75 48
524.0 48
538.5 48
551.75 48
565.0 48
577.75 48
590.75 48
604.25 48
618.5 48
631.0 48
645.75 48
658.75 48
674.5 48
688.25 48
702.5 48
715.0 48
729.5 48
744.25 48
758.75 48
773.25 48
786.25 48
799.75 48
813.75 48
827.25 48
840.75 48
854.25 48
869.75 48
882.5 48
896.0 48
909.75 48
922.75 48
936.25 48
951.25 48
965.5 48
979.75 48
992.5 48
1007.75 48
1022.25 48
1036.25 48
1050.5 48
1063.75 48
1077.25 48
1091.75 48
1105.75 48
1119.5 48
1132.5 48
1146.75 48
1160.0 48
1176.25 48
1189.25 48


==> _datas/reliability/raster_LIF.dat <==
t_ms trial
355.27240360017953 0
405.67952216392797 0
591.8635518277978 0
627.7633659185581 0
806.1594850769062 0
899.7210453129325 0
991.1263002139904 0
1137.452022780653 0
1191.675656952162 0
206.85431814065421 1
262.22083219406176 1
291.14713395757724 1
298.62813767338173 1
321.39949133147866 1
352.7561799302683 1
355.30348665623586 1
359.5709647821511 1
366.8252911928478 1
374.09784991923135 1
398.3756329243499 1
404.3329719549074 1
408.2699522455885 1
412.7218473781819 1
450.687004004891 1
525.6049623827753 1
532.6848079820772 1
543.3414940793812 1
581.797820941052 1
589.7563858365696 1
592.6343910528471 1
613.3438058641519 1
623.6674524371565 1
627.9464327299881 1
648.7623190626688 1
664.6732485033409 1
680.4410334028184 1
799.909102714238 1
805.3335719011036 1
808.471226132428 1
857.4207571129073 1
880.7787219634489 1
886.8824159302625 1
898.3532384979425 1
901.0598711146672 1
909.2787511534046 1
923.8976308414929 1
985.8465980188032 1
990.5384328278359 1
1031.5411591034997 1
1062.7627772266953 1
1074.297862924095 1
1081.1469833529293 1
1088.544611980098 1
1098.9892175027558 1
1112.5445113965943 1
1117.0926280279305 1
1131.8478648844673 1
1137.080110710438 1
1186.253884162218 1
1189.7012476173643 1
292.99027688029634 2
354.21788915301767 2
366.7696497564976 2
401.98371134160476 2
409.38329978893915 2
531.2176420420386 2
589.7497041094498 2
614.4810891106594 2
628.1383717416928 2
683.4737808260326 2
802.4379710613667 2
809.5039063831739 2
886.264501685323 2
900.0410583132414 2
989.7993436824688 2
1063.9151592537082 2
1086.9462049084905 2
1115.9483427490748 2
1136.7008718289144 2
1187.5448922147443 2
291.6138942870412 3
353.5445459160085 3
359.51967147442787 3
369.86268625163467 3
398.7515191811423 3
407.71871851226865 3
414.2144121062385 3
529.9733118922394 3
582.2547995709101 3
591.8226621896551 3
613.9676533057116 3
627.1887807522158 3
649.6686056591017 3
680.7929775121175 3
801.6374049400002 3
807.9968645283049 3
880.9870985193733 3
898.4103483605487 3
902.9557335123537 3
987.5119120785341 3
1063.3831958610258 3
1079.4891814344364 3
1093.9698342426177 3
1115.6598624595447 3
1132.4818757813146 3
1186.694709641928 3
355.53219057314556 4
407.87080657087915 4
592.2278563559985 4
628.41099729121 4
806.6598832809739 4
900.6996709459518 4
991.613451253172 4
355.16545807989644 5
370.8701799114015 5
405.49579951638805 5
591.7190827594885 5
627.6099876284184 5
805.927115687643 5
899.5513154745881 5
990.9466361461992 5
1116.7216765828643 5
1190.259978339171 5
292.8088124051387 6
354.18183592352256 6
366.7827927298257 6
401.91495918358254 6
409.5264736045494 6
531.1094349044715 6
589.6886485013781 6
614.4503048368334 6
628.2049740129277 6
683.4074589144356 6
802.3618062039109 6
809.5886700517037 6
886.1609964036935 6
900.0494579981062 6
989.7362133423545 6
1063.8791512144237 6
1086.8808729217733 6
1115.8908309469782 6
1136.646392766854 6
1187.522592374 6
292.6827269080257 7
354.09576109614596 7
362.7066030425771 7
399.3422431290446 7
408.12067986295983 7
414.69763977847657 7
530.9529421553933 7
589.6420519443909 7
614.2742000247846 7
627.4930722359475 7
683.3780325736453 7
802.293029741434 7
808.6659831020798 7
886.0723403312544 7
899.2789846649504 7
914.1654920073505 7
989.6454004579816 7
1063.836206290286 7
1081.1524108546034 7
1099.3418923336146 7
1116.2327569789134 7
1133.9668828885094 7
1187.3935501444764 7
292.1822994588263 8
353.8678592062796 8
366.1025983381732 8
398.9808754561632 8
408.1673012719968 8
530.4177187840761 8
589.2699339018499 8
614.0455366978655 8
627.4501600409851 8
650.7365045952599 8
683.2548732190988 8
801.9346447085454 8
808.7791488507031 8
881.3400022144602 8
898.7767414588011 8
913.9533253884806 8
987.9594135854519 8
1063.6280628424115 8
1080.8622492599131 8
1099.1421154714435 8
1116.1571996476578 8
1133.2971152731714 8
1186.992948333974 8
298.696443775316 9
354.3527991510859 9
358.35060060933586 9
366.5632760845529 9
371.33488450964296 9
403.1446080808708 9
407.7122124969464 9
409.2246498631628 9
414.037773681582 9
532.7555391161502 9
590.5212524171009 9
592.5176841805271 9
614.6200956529347 9
627.2385605049346 9
629.4426386572981 9
683.7416024988005 9
802.7824003449977 9
806.6169609893177 9
809.065245096825 9
886.5532084706025 9
898.9918080719679 9
901.1025703697388 9
903.457437924655 9
990.0099026819588 9
1064.1040170115484 9
1080.932746027587 9
1099.1819931784942 9
1116.1188605422478 9
1133.0664225449789 9
1187.6490518241953 9
1191.9685423092449 9
354.82534804976854 10
367.23694128448136 10
404.715019156846 10
413.8302916995179 10
533.7012375029791 10
591.3941182867085 10
627.2569495303609 10
805.4706582157331 10
887.1436772133521 10
900.8927237520276 10
990.5539246170034 10
1081.5272837456448 10
1116.2852668366581 10
1137.1956246194404 10
1188.4086553775217 10
206.9186759773854 11
262.2958216713231 11
291.2911197797117 11
321.33494552591407 11
353.0686753562347 11
358.73004808402834 11
367.2142658288166 11
390.3888886509804 11
403.0449319120994 11
408.6917429533506 11
450.73119255598414 11
525.6432277763298 11
542.037760716959 11
581.841204466854 11
591.3869032842799 11
613.3818869628931 11
626.7525298504847 11
648.808433873792 11
665.0689942843895 11
681.3697135885811 11
800.0149897618215 11
806.5562314707191 11
858.8367917750021 11
880.9214038028716 11
893.6568746711387 11
900.88647836754 11
913.7586978352771 11
985.9231271291236 11
992.3230730980272 11
1031.8027760781374 11
1062.8729364034095 11
1075.855279710097 11
1087.1154453049946 11
1099.294559474102 11
1115.6338077540786 11
1131.8932265106414 11
1186.2773291375252 11
1197.9653930939837 11
206.8628947893246 12
262.23003249370043 12
291.21737844097026 12
300.3521374990846 12
321.5388383471595 12
353.0158744348648 12
358.14289733902297 12
366.40633057327506 12
374.42611632042343 12
398.4408630932204 12
405.0200230337291 12
409.15246543173544 12
414.71910144633455 12
452.5966232770252 12
525.6424141761954 12
533.4590020094416 12
549.7728771684066 12
581.8649158637245 12
591.1172759128965 12
613.218548512235 12
624.1453847987314 12
629.2540061197723 12
649.0471883016659 12
664.8773874395162 12
680.822475122689 12
799.912324623022 12
805.7902566439802 12
809.5347813618756 12
857.4415421073904 12
880.8329312359637 12
887.6015968670433 12
898.8342558000936 12
902.1345402084764 12
914.0141490497474 12
943.8800414033013 12
985.9348173371171 12
991.092504380012 12
1031.6264990000177 12
1062.7995362832962 12
1075.079124672293 12
1086.5695631041983 12
1098.8338506055118 12
1112.8432469377278 12
1131.4323273608738 12
1137.4322253217679 12
1186.2684916183414 12
1191.5505511187403 12
298.5666515140195 13
354.24906623097695 13
366.6677664612206 13
403.04824783513834 13
409.7724602018042 13
532.4189666701906 13
589.832011526895 13
614.4880539672937 13
627.9341714822185 13
683.5358680974716 13
802.4924623303807 13
809.3394358309981 13
886.3402945507343 13
899.9036678969467 13
989.8464622078961 13
1063.9408467917613 13
1086.964280491457 13
1115.9775646449991 13
1136.6924854855863 13
1187.562471944848 13
208.1717431934985 14
255.27439614810814 14
289.9408032374682 14
298.76644410877407 14
321.08143161637463 14
352.1495588008111 14
358.1156732995282 14
366.6227057590103 14
382.4529572782805 14
398.4942348439833 14
405.61133503938663 14
412.33313308209773 14
449.6339209851003 14
524.4517075391204 14
532.954271995516 14
548.5739270884347 14
581.2490580973491 14
590.4605721545133 14
612.2341739261645 14
623.6198987224108 14
629.4013072792027 14
648.5936804538079 14
664.5667468878925 14
680.2936839898541 14
786.2578065709654 14
800.8194169843667 14
806.7963003957096 14
855.968039473541 14
880.3813220994294 14
887.5353862085578 14
898.7777965801033 14
903.181692452664 14
914.4124620411653 14
942.9380311291062 14
982.3971931225409 14
990.3200653627526 14
1030.2095487943143 14
1050.8776501401544 14
1063.5586202616093 14
1075.5443718705933 14
1086.6553987750563 14
1098.7960508364029 14
1112.514849473571 14
1123.134063167157 14
1133.2575631996408 14
1158.3156776532082 14
1185.7234653602493 14
1191.6975382429302 14
408.95846997849577 15
809.1084878456905 15
901.6426141838335 15
355.3913269124009 16
407.7544546748706 16
592.0666517486524 16
628.2855937489267 16
806.553775537478 16
900.3184610770295 16
991.3657594224597 16
1191.9479879731691 16
355.4785433951167 17
370.304978312743 17
407.41747639080825 17
414.6704685752791 17
591.9463566641218 17
627.7425343348316 17
806.322925054031 17
899.7004533147473 17
991.3959733921865 17
1116.8810659237693 17
1191.8597697747418 17
208.97999357786492 18
263.24022315577247 18
291.60026272438347 18
321.61362186850204 18
353.4708311250724 18
358.63388902714604 18
367.05438316581234 18
398.5914214688971 18
405.6237676557883 18
410.1178414179427 18
529.7782537512539 18
549.762026325036 18
582.1896586914916 18
591.4330431534447 18
613.7012032720424 18
626.863875076555 18
649.1142175216461 18
665.7251988013467 18
683.3087139343671 18
800.9395935115725 18
806.6343544993383 18
880.9008482424251 18
894.2757309063355 18
900.8289384118083 18
913.8097762348402 18
987.40062896577 18
1063.2063984314618 18
1076.0167303765347 18
1087.1683014693388 18
1099.357250401223 18
1115.765226879319 18
1132.2712698188286 18
1186.4991467548198 18
1198.2544605411867 18
298.8107578583269 19
354.5108753935765 19
367.18720197722354 19
403.53573068860675 19
413.59278582555567 19
533.00871457736 19
591.1735332218597 19
626.9941578545317 19
802.9549899723912 19
886.7499664668143 19
900.8327823149733 19
990.1496349878913 19
1079.846080917063 19
1100.7346862989912 19
1133.0084813203202 19
1188.0918497551577 19
358.6347345402352 20
408.1246130713882 20
592.4468040600998 20
629.1487097387537 20
806.8531409277588 20
900.8696027272861 20
354.88824758234824 21
369.9285470654555 21
404.8852405454888 21
414.37912425051036 21
591.4340478354195 21
627.3254463633061 21
805.536834675916 21
887.2330041396009 21
901.079024674795 21
990.6262494909251 21
1087.2620274734827 21
1116.5795332700764 21
1188.4583209613484 21
359.1863296814665 22
408.3098239020814 22
592.6030596539044 22
629.3591273750892 22
807.0904621961421 22
900.9939123260357 22
208.86029161903505 23
255.75225724410382 23
290.3454769106376 23
298.78509763589176 23
321.2982238310208 23
352.46882006454405 23
358.01293537327365 23
366.3281626366751 23
374.4204918904144 23
396.43282058217545 23
404.44200393194217 23
408.9403128315087 23
414.64722327971344 23
450.3238945271811 23
524.8858178191599 23
532.9902287185316 23
548.7397316813913 23
581.5537530572686 23
590.4960783532256 23
612.8388361451368 23
623.8091856412478 23
629.2086065911325 23
648.7350701743612 23
664.6702874008733 23
680.4438072180155 23
787.4249833579755 23
801.6035344389642 23
806.790008233616 23
856.3981895236572 23
880.6122479203067 23
887.3878888012911 23
898.6948228619789 23
902.2321758347581 23
913.9657948161208 23
943.232121060006 23
983.2303245385782 23
990.4536961972333 23
1031.0477035172644 23
1062.4503379524351 23
1074.4217128053376 23
1084.6296502816936 23
1098.4078884955356 23
1112.4224196179364 23
1122.9081493576798 23
1132.9479935424747 23
1158.8310336801421 23
1186.1295255200798 23
1191.5882134366402 23
207.36256023176597 24
262.54849601076046 24
291.3942102350322 24
321.4183410285713 24
353.26687915739785 24
358.16891166145535 24
366.39127315624813 24
374.3209627184483 24
398.56063729607564 24
405.0422066568846 24
409.01418180774465 24
414.41073978975453 24
529.3707247967473 24
542.439947492777 24
581.9719691650198 24
591.1736357767722 24
613.3907264717412 24
624.6442133578219 24
629.2848064596353 24
649.3734178007397 24
665.0902150142316 24
681.1066575075297 24
800.255404229052 24
805.8629408434037 24
809.4319876958388 24
863.9057512732863 24
881.2155355021961 24
893.442186902504 24
899.9213739539512 24
903.4255312392934 24
923.836369700761 24
987.2674311370969 24
991.4503578749376 24
1062.9016519523884 24
1075.4121298184934 24
1086.6753386384707 24
1098.908115812305 24
1113.1439812554197 24
1131.5840134755317 24
1137.4782253071498 24
1186.4012376941262 24
1191.5702083657213 24
206.5256814958954 25
254.239387913279 25
281.7132042050808 25
291.4123177554724 25
298.79192216494255 25
319.10183305151327 25
329.8650430691164 25
351.6630788705317 25
355.23657849054143 25
361.6500795639627 25
369.1020851419112 25
379.48110240930635 25
395.08603685552026 25
402.6687354789826 25
407.9465195767887 25
413.16077004549413 25
443.06249062926184 25
459.6615625419229 25
523.2988651378278 25
530.4526409691176 25
541.6050652425556 25
554.4024500092082 25
580.7031156511698 25
589.1089098433264 25
592.7187414254267 25
611.8821417206117 25
622.2231191447366 25
627.5989130618319 25
647.8709054190022 25
657.3539746120564 25
668.9916619338057 25
680.3541516775906 25
719.4675213333282 25
785.4477576146002 25
799.3102782555545 25
805.3504701437247 25
809.1566824629156 25
844.4270404082498 25
856.8098240384434 25
878.710139320883 25
885.8536998804673 25
895.3844470091888 25
900.6800029999024 25
908.4624728219576 25
922.6434855993389 25
942.7220560387509 25
981.8772740291432 25
989.1813501066173 25
996.7031736935821 25
1029.8030800286924 25
1045.880521778829 25
1062.1203199805193 25
1073.781866911846 25
1080.7513455867743 25
1087.9317905604494 25
1098.5661949312234 25
1111.52773827763 25
1116.7711887544929 25
1131.1972766141628 25
1136.932657201177 25
1155.994510032715 25
1183.7886183038984 25
1188.3477688042224 25
1197.8943529913709 25
255.60196932825352 26
290.224990544711 26
320.77125228103 26
352.39249775677973 26
358.65621040844513 26
367.3035366738703 26
390.02074109882466 26
401.99508868307464 26
408.61099662548264 26
449.9698326744065 26
524.7196431590138 26
533.8005212184254 26
549.8508448130943 26
581.5186845716423 26
591.3277321820088 26
612.9700012310731 26
624.9642890879995 26
648.392451370042 26
664.7329821500326 26
680.775825881506 26
787.1957038124738 26
801.8570588583326 26
808.3135154744817 26
856.3161528391842 26
880.6108245650576 26
893.3368787708409 26
900.9050707903003 26
913.6929887245752 26
943.1603438070184 26
983.0866283922632 26
990.9379771186319 26
1030.4997018577578 26
1062.380536010743 26
1075.2825460305091 26
1086.9200717463061 26
1099.1422572228657 26
1115.4702237354518 26
1131.6013954092546 26
1158.5388061707686 26
1186.0955940536282 26
1197.8707179903836 26
298.9631999312944 27
354.6749293984433 27
366.63194160282677 27
404.40164732470726 27
409.1438023637951 27
533.4060173697706 27
591.3093389138869 27
627.1178228526935 27
805.3703948175421 27
809.4781286014354 27
886.9677640002778 27
900.0119684601395 27
990.3270988814104 27
1080.9898626588601 27
1099.9322054443842 27
1116.745514815832 27
1136.9602714152556 27
1188.2750924644292 27
298.8947141446472 28
354.63727221262377 28
366.8980106579957 28
403.66532546924924 28
409.8735585015333 28
533.3107301435765 28
591.2608519823841 28
627.045992107197 28
805.3086862307078 28
886.87407622897 28
900.5347424099158 28
990.2424761534712 28
1079.979336176492 28
1099.8712401987957 28
1116.9363932732658 28
1137.0139624829812 28
1188.2533156939817 28
291.66681122775924 29
353.640432349099 29
359.5017568118375 29
369.818595720045 29
398.7661647770107 29
407.66315927443634 29
414.10299466901273 29
530.0862087300292 29
582.5336245260623 29
591.8710346097304 29
614.0121519061784 29
627.1960612966992 29
649.7700956177355 29
680.8128669956876 29
801.7201177078986 29
807.6764873170779 29
881.0503565302253 29
898.4099671572849 29
902.8243642038433 29
987.5709275998611 29
1063.4185422917521 29
1079.4959025267697 29
1093.9599087864538 29
1115.655353307607 29
1132.4925399307556 29
1186.7813633438232 29
208.7277131413014 30
262.97527118879907 30
291.65743238017086 30
321.62121207123573 30
353.5424905969449 30
359.73151216228297 30
370.2691654835259 30
398.6364552056435 30
407.79871573083716 30
414.6459989598228 30
529.7567999037749 30
549.8811022755135 30
582.2301720522082 30
591.9730736054241 30
613.9064675231625 30
627.2003864681701 30
649.6113360683544 30
680.4117848402954 30
800.645218319882 30
807.4009929449312 30
864.16927403951 30
885.4001964352586 30
898.92634722244 30
913.5854279933786 30
987.383839842848 30
1063.0934188599938 30
1079.3447274355321 30
1093.9212398661828 30
1113.1714829009456 30
1132.2435462559708 30
1186.4995072456309 30
292.656625054889 31
354.099664425594 31
366.81812534664493 31
399.44920154708797 31
408.80753267372313 31
530.9516675543731 31
589.6111813788671 31
614.3940177161236 31
628.2536688223785 31
683.3376817111691 31
802.2571883644611 31
809.7220669695981 31
886.0233018872393 31
900.053620068605 31
989.6278464785411 31
1063.8229846549743 31
1086.8193352873923 31
1115.8355462705963 31
1136.589541920035 31
1187.422518213912 31
359.06880918186664 32
408.3111817480982 32
592.5765898853781 32
629.3413327568159 32
807.0525145497363 32
900.9885479176822 32
355.03134698943717 33
369.947117700854 33
405.0827285797713 33
414.1812792717604 33
591.565833469527 33
627.4578592308394 33
805.7505711223414 33
887.6718998195406 33
901.087860069967 33
990.7945284621669 33
1099.9324833188757 33
1137.0221027194743 33
1189.6547073830168 33
206.8514984395484 34
255.4668042911977 34
289.9971431557509 34
297.91203632032943 34
320.6723491659203 34
352.196179861643 34
354.7655694390088 34
358.64182913682487 34
365.9720394181781 34
369.9330182774385 34
382.6575710523428 34
398.28698546674923 34
403.1960307933784 34
407.58526215072504 34
409.9087926236386 34
414.2056080096251 34
449.77865407328227 34
524.6307479171456 34
530.7588061947883 34
541.7306950691539 34
550.1214297639694 34
581.3336710054446 34
589.1270974043906 34
592.0155553545255 34
612.5785903042441 34
622.3280741262402 34
627.1675094074845 34
648.228416932159 34
657.379816361809 34
665.6642609329188 34
678.2530202180407 34
787.0896839645025 34
800.1255136702949 34
805.1337062546389 34
807.6008968300658 34
856.0988666630411 34
880.3529361902708 34
886.0460393335051 34
893.6960062804985 34
899.1548776954638 34
901.5446219168492 34
909.257618647338 34
923.2626632228704 34
943.1901246255268 34
982.8576906737375 34
989.2374891032935 34
992.0624571150056 34
1030.3429484928554 34
1046.3647372633536 34
1062.6555596541978 34
1073.921576373647 34
1079.7660564057667 34
1086.8932322352748 34
1093.958541769568 34
1099.875901474248 34
1112.2417700997007 34
1116.5394180432615 34
1131.3348421938335 34
1136.271098966711 34
1158.4389607672647 34
1185.7569991304051 34
1188.3649878936424 34
1197.7751283473967 34
292.2906132208185 35
353.8849518018305 35
359.55141820618957 35
369.8860367933558 35
399.14847147681866 35
407.8335588215772 35
414.1293264051445 35
530.4454162560534 35
589.3362748053946 35
614.0071518641322 35
627.2681330630991 35
650.4389528537022 35
683.2587248245565 35
801.9627229956096 35
808.1175334472587 35
881.368806902889 35
898.6255831627465 35
902.8458321705035 35
989.1917673042848 35
1063.6542419577404 35
1079.9489252931673 35
1098.9557800551288 35
1116.044750248957 35
1132.7142148717849 35
1187.0141979003822 35
291.8475309538286 36
353.7703641276067 36
359.6676343626872 36
370.14813495018535 36
399.0044914379458 36
407.9147318594439 36
414.501731074538 36
530.2727901837432 36
589.1731086722136 36
613.9102700869098 36
627.2673547265172 36
650.2987911393734 36
681.1652779780545 36
801.8574037698497 36
808.3984160890518 36
881.1868108066853 36
898.5596355145394 36
903.4006670370308 36
987.669444332818 36
1063.5415229818523 36
1079.8931797137557 36
1098.9225942633916 36
1116.0254899389547 36
1132.6841398848035 36
1186.8659749660733 36
359.7361507507765 37
408.74933882038135 37
593.126267258496 37
808.7741831536541 37
901.3791318913171 37
292.56428949455176 38
354.0056573615167 38
359.104049907059 38
367.35258881897863 38
399.28436391000236 38
407.5136191277549 38
413.34574154703296 38
530.8522297151794 38
589.5685388646968 38
592.950359947444 38
614.3973800751822 38
627.2727523872637 38
650.64410255771 38
683.3743566869845 38
802.1769323712426 38
807.0985130204497 38
881.6451794353165 38
898.6664481145209 38
901.8569292054517 38
989.5342998978225 38
1063.7801975920922 38
1079.954537557606 38
1098.9788933010118 38
1116.0426913105487 38
1132.6934665348726 38
1187.2497314229727 38
358.57554125314834 39
407.9280405004062 39
592.3653154695533 39
628.5301175692814 39
806.7620677268753 39
900.777206173359 39
298.5407032687315 40
354.21427973670956 40
359.65278050598573 40
370.11019669472756 40
403.0475303673159 40
408.6496856844683 40
531.217517830412 40
589.7818041090948 40
614.3639260112697 40
627.467467171108 40
683.496576848401 40
802.4583356953735 40
808.4766261927879 40
886.293731472853 40
899.2493028524398 40
914.1474303061402 40
989.8080861558727 40
1063.921337766294 40
1081.2445705274447 40
1099.4121499533808 40
1116.2441152761876 40
1134.0820560905652 40
1187.5324752739182 40
298.79969377989215 41
354.4951679144179 41
359.3233510161156 41
369.67196370080615 41
403.21020974471315 41
408.3235479088409 41
413.89342063198995 41
532.987321261791 41
591.154956876825 41
626.9382421090141 41
802.9394668376383 41
807.2736061734747 41
886.731650165355 41
899.2795301346354 41
902.1356453585388 41
990.1406209888197 41
1079.822963594729 41
1099.3470841384985 41
1116.2927938954565 41
1136.6676433260677 41
1188.0747652336054 41
207.38262179979904 42
262.56964572977546 42
291.40081374757926 42
321.4480936275336 42
353.22996217443466 42
358.551436464351 42
367.0164020222906 42
398.475345152213 42
405.4442105275346 42
410.14433750410984 42
525.772445126262 42
542.1766520917087 42
581.9573389707701 42
591.3481328131089 42
613.4639546970935 42
626.7650356523781 42
648.8725927320701 42
665.188036651159 42
681.4702797657027 42
800.309560279473 42
806.4600398294554 42
863.9651508352858 42
881.2535540582172 42
894.3503041683703 42
900.8678466804926 42
913.7407411380824 42
987.249742609719 42
1032.1909739873925 42
1063.0448016912371 42
1075.871478670919 42
1087.0531477443558 42
1099.2048320819586 42
1115.6572350384379 42
1131.952962218665 42
1186.3665827374996 42
1197.9797989854915 42
207.3195189645195 43
255.57446954292556 43
290.1564020396831 43
298.2346693561139 43
321.0940812699368 43
352.3023937922239 43
355.2126257684038 43
359.62750616750634 43
366.89150505393127 43
374.1661791851108 43
390.3544784266862 43
399.33361962855025 43
405.1718532795497 43
408.9033438362081 43
413.99020428272036 43
450.0286640356487 43
524.6663952570044 43
532.1566132747041 43
542.5899983862846 43
556.6885429895171 43
581.554319609706 43
589.631562088186 43
592.7051519308504 43
612.9441011643695 43
622.9962461697115 43
627.775089418424 43
648.4040719093042 43
664.4630850552819 43
677.9583094693932 43
787.1590224933993 43
800.5396120888513 43
805.697872829133 43
809.079174409534 43
856.310722751972 43
880.4885102535393 43
886.680038373371 43
898.1974512095462 43
901.1260053197508 43
909.4823838471655 43
923.6691685896271 43
943.3716253649666 43
982.9745312810275 43
989.8177512942233 43
1030.433985781107 43
1046.6459342426915 43
1062.8751507668414 43
1074.1856686094043 43
1081.112837955177 43
1088.5344832589376 43
1098.905675433483 43
1112.218642012596 43
1116.988991222875 43
1131.57244733651 43
1137.0216272169396 43
1158.8632399859325 43
1185.9758042445437 43
1189.686405374752 43
206.47795156761865 44
225.85035561184833 44
254.34857963082882 44
281.6688500402991 44
291.33918366114904 44
298.68391577667666 44
318.45639534706817 44
329.626901055205 44
351.43131011636365 44
355.0986716777084 44
359.71405212807986 44
366.93212350532326 44
374.1502815204385 44
389.65315047041037 44
398.7281556063351 44
404.9214352348401 44
408.97842607028423 44
414.2140894990778 44
443.0400977370006 44
459.43717527087523 44
523.2205802593851 44
530.3288049787405 44
541.3934119086455 44
554.3010520052201 44
580.573432168227 44
589.0034109879576 44
592.6280840128702 44
611.804339463379 44
622.1387252804751 44
627.4836112879823 44
647.801339616879 44
657.2438666525121 44
666.2993992434438 44
677.9553456203635 44
719.410006715003 44
785.3849406711989 44
798.8247686939816 44
805.0958039904492 44
808.868588175557 44
832.2001901654851 44
854.4099805498738 44
864.1473160258777 44
880.3113533347605 44
886.6145906666227 44
897.487435382955 44
901.1110186501301 44
908.9655285008656 44
922.740491625929 44
942.676925284044 44
981.8298434584376 44
989.0613955752265 44
996.5927162172762 44
1026.7465469158967 44
1045.599757742557 44
1061.9195784298295 44
1073.6582529128286 44
1080.4046894808823 44
1087.471860734857 44
1098.3640842170612 44
1109.485412276218 44
1116.1610176468066 44
1130.95934259795 44
1136.7575539079205 44
1155.9018503860057 44
1183.7170904254124 44
1188.2359272164342 44
1197.7811968883004 44
208.2929070946297 45
262.64359132040596 45
291.5042496753196 45
321.49462820399077 45
353.41511654488676 45
359.3993664318331 45
369.6914789257764 45
398.52874252944173 45
407.3600141962968 45
413.9486515119154 45
529.5594885156255 45
549.4805150625798 45
582.1250433610504 45
591.6918846910368 45
613.740968208413 45
626.9894481800086 45
649.2329607305571 45
677.9467463015428 45
800.3357762874447 45
806.9275787810678 45
863.9453923097919 45
882.209123557591 45
898.3518344632707 45
902.8930773214994 45
923.9861541626656 45
987.3164409795577 45
1062.9419132312844 45
1076.2461232253818 45
1087.7869241985939 45
1099.9066733370378 45
1115.9146513640633 45
1132.3756728008573 45
1186.4434401012772 45
359.1988250162082 46
408.285834718645 46
592.604204383731 46
629.3504312553157 46
807.0872975949794 46
900.9767739426059 46
354.71448305755865 47
366.9538859300536 47
404.48092635981 47
410.17792367014795 47
533.4797055411956 47
591.3381180251121 47
627.1713475707888 47
805.4051239337698 47
809.9968280980994 47
887.0253926109333 47
900.6133422874176 47
990.4031535275087 47
1081.1337024862185 47
1101.9864370143448 47
1136.7312262952848 47
1188.3066636125204 47
206.1609842842128 48
225.49570878275622 48
254.09585592718824 48
262.3692237304708 48
281.8405006895488 48
291.12311233451834 48
298.2235215755845 48
317.50991129240055 48
328.5959965608809 48
351.0727292085506 48
354.56309372552613 48
358.9167763700598 48
366.0692289211731 48
370.7653069438394 48
382.35119930552804 48
394.9638727408629 48
401.66140316834276 48
406.82812782457677 48
409.9827625644229 48
414.67205945456425 48
442.53329638979926 48
452.4046726788148 48
469.4917474839644 48
522.9879772853689 48
529.7401571246421 48
539.3238907719392 48
548.4413890613583 48
563.6658812732362 48
580.813591532832 48
588.6530543613151 48
592.2064379356217 48
611.5196821084761 48
618.1889205919537 48
625.1822753266154 48
629.2110394479387 48
647.8043062401798 48
656.9116262992904 48
664.9319202814323 48
675.7779795320297 48
683.2695795210232 48
708.487882103653 48
785.0076286798208 48
797.8613848064103 48
802.775117545367 48
806.9549442158147 48
814.4437144193319 48
843.7294919930971 48
856.028268803588 48
877.2071268145042 48
884.589966928551 48
892.9880517744213 48
898.9160853192759 48
901.8923401113323 48
909.6369250022507 48
921.6796791932344 48
942.4792312881046 48
981.6811495100177 48
987.5638827586836 48
991.4908817002038 48
1018.9739858440926 48
1030.450247557882 48
1045.675889005297 48
1061.558761224186 48
1072.9420049777145 48
1078.782544213658 48
1086.5246329314236 48
1093.7592195391187 48
1099.8494791195856 48
1111.5822860259143 48
1116.4577168679768 48
1130.7255625753555 48
1136.0436727640872 48
1155.6848946789128 48
1183.5214288788245 48
1187.5587924820954 48
1195.4093095915546 48
291.97870615119785 49
353.8090022336653 49
358.4509212363466 49
366.78929307003574 49
398.9602497038819 49
405.57250791600364 49
409.16441781459014 49
414.5286863280022 49
530.3413813755495 49
589.2880591602151 49
592.5791960752393 49
614.0978707120775 49
627.0065820354943 49
649.6989480127367 49
681.322766159882 49
801.9319483518341 49
806.6734800585717 49
809.8672936681945 49
881.2596418522919 49
898.4110409602007 49
901.2541234301598 49
914.1395785706294 49
987.7236718476423 49
1063.6071351320513 49
1079.410431513876 49
1093.7985809486531 49
1115.7116483742511 49
1132.4192402166955 49
1186.903051951145 49


==> _datas/reliability/stimulus.dat <==
t_ms I_total
0.0 -9.976771563892122
0.25 -2.49372977011678
0.5 5.739210354649353
0.75 -8.717910263825871
1.0 7.248456580793591
1.25 6.999544016608134
1.5 13.197844002632609
1.75 12.065047058766464
2.0 4.190035695744824
2.25 -3.564770749625753
2.5 0.27957877303293976
2.75 -14.626937597678925
3.0 -4.748069456862421
3.25 6.4909327115120945
3.5 4.690854791051053
3.75 7.713858380509183
4.0 15.666603250652969
4.25 17.354243002524136
4.5 27.15815965118371
4.75 24.607612263522114
5.0 16.312927934460596
5.25 16.421753445897565
5.5 10.38326307654204
5.75 30.744581443458536
6.0 19.802074641126314
6.25 12.724619891968771
6.5 14.031035698382428
6.75 8.604582298203072
7.0 4.6285003169240415
7.25 0.09906445292683941
7.5 10.021937336663944
7.75 12.928744946422984
8.0 2.3232024382612386
8.25 5.395446620116366
8.5 -17.161430110902273
8.75 -13.202331825753596
9.0 4.986821072730677
9.25 6.1127038952740635
9.5 2.350305695523808
9.75 4.777194282971661
10.0 10.520767255916253
10.25 0.15399873927182028
10.5 -1.5829655454954992
10.75 0.3618894560447101
11.0 -7.1633703983601915
11.25 -3.2273702190447615
11.5 -2.6356245491936905
11.75 9.160493236678072
12.0 13.12318483715967
12.25 15.505686893740162
12.5 20.286078613196494
12.75 34.85586012313687
13.0 25.54423178970054
13.25 18.964399693501218
13.5 4.259635249461508
13.75 0.4548105321083824
14.0 -23.846198261641046
14.25 -32.503501164786684
14.5 -14.923917750787808
14.75 3.738594871777244
15.0 -3.5611915126619262
15.25 -18.858609118235947
15.5 -14.265917037412294
15.75 -15.86530719789463
16.0 -33.1035757652424
16.25 -25.67512325730752
16.5 -6.553572320051236
16.75 -13.568207571921572
17.0 7.802982745251783
17.25 16.531375558400512
17.5 13.548379418174763
17.75 15.595309815128457
18.0 0.5193258129761569
18.25 7.563232762943642
18.5 5.192388763713837
18.75 9.816069011627093
19.0 12.817798049830241
19.25 9.708207942239673
19.5 17.337104973883605
19.75 30.593022056350986
20.0 37.30623859271059
20.25 37.370673205187785
20.5 28.294802875175275
20.75 30.159228816895663
21.0 31.573511091203052
21.25 25.763130228339453
21.5 27.106967924652896
21.75 32.591650339413405
22.0 35.26274866026789
22.25 19.144647904824737
22.5 24.288882849530417
22.75 -0.4773132126725752
23.0 0.7258545009119013
23.25 -13.42220676147614
23.5 -24.414029916177142
23.75 -20.586053724636116
24.0 -27.85474702541665
24.25 -31.66847537996871
24.5 -18.46955541597735
24.75 -10.693365484277782
25.0 -16.966793808150804
25.25 -4.927417387224338
25.5 -12.913880311536673
25.75 -27.6051870837279
26.0 -26.784842552532425
26.25 -15.597548890954588
26.5 -3.0559441233352445
26.75 1.4792877671839229
27.0 -4.676425142602126
27.25 0.15908926808140755
27.5 12.209135671084692
27.75 27.295666259405582
28.0 10.150117680228867
28.25 22.199317298846697
28.5 21.681257409837894
28.75 13.878214205776967
29.0 -0.3077533779799122
29.25 -12.676254492957913
29.5 -14.323424343244401
29.75 -10.963962669635041
30.0 -2.96569615393257
30.25 -7.194271434697587
30.5 -0.007317066838531616
30.75 24.870347641077228
31.0 6.564888598952
31.25 10.794405330347864
31.5 5.670252121071591
31.75 11.256738162048393
32.0 -0.05119880762588913
32.25 4.304268658337905
32.5 1.2011869883620214
32.75 5.156858991747711
33.0 11.640800221410188
33.25 -1.9542517857573793
33.5 -15.546018448665897
33.75 -11.938659106388549
34.0 8.631074558300057
34.25 5.62129496065848
34.5 3.087368675661239
34.75 -13.444726800749066
35.0 -11.60657057624698
35.25 19.272123857631005
35.5 29.305523848555914
35.75 18.086738995837514
36.0 44.18200760529625
36.25 38.19186021916032
36.5 34.72212322254033
36.75 39.49910440982919
37.0 32.860193826436976
37.25 37.44366508408098
37.5 36.898174258580084
37.75 13.476943540390721
38.0 22.11074503689084
38.25 23.17900637233054
38.5 22.90177200382777
38.75 16.51452783963454
39.0 21.22805339572868
39.25 36.453419910280644
39.5 49.31169213270703
39.75 30.84750227757752
40.0 20.032104169926548
40.25 -6.858869256360663
40.5 -3.550398079707465
40.75 -5.662006521571804
41.0 7.305935994264084
41.25 -1.769152582852434
41.5 5.865614407584736
41.75 4.205785497299266
42.0 -10.011616646555982
42.25 -14.674277267590796
42.5 -21.98576783280542
42.75 -31.628701179883997
43.0 -35.77986783834407
43.25 -15.535603811706267
43.5 -1.793428571921912
43.75 3.382318826348912
44.0 13.266376218634822
44.25 -4.216252168218851
44.5 -7.326293276510054
44.75 -0.7290449484067256
45.0 12.866708034521587
45.25 26.512103093788745
45.5 3.234105568900887
45.75 22.78075570572031
46.0 19.37815485256788
46.25 11.863106075130558
46.5 14.546852610522247
46.75 7.244935139332211
47.0 -10.795341779659323
47.25 -9.783429196670896
47.5 -6.461731834122871
47.75 -11.238513744211012
48.0 -16.53901352118125
48.25 -8.69666674678997
48.5 -17.036596805441356
48.75 -9.701753443351064
49.0 -11.394717498508435
49.25 -3.9100258032200497
49.5 -3.5988211752552335
49.75 6.8052365405127375
50.0 19.95956321818448
50.25 0.2761355508149519
50.5 13.663279857845325
50.75 8.430774929876309
51.0 -5.921561599907722
51.25 -1.9998975080464607
51.5 -6.149615330997799
51.75 22.861683019357013
52.0 13.924707226114469
52.25 5.348451854267135
52.5 3.6344555550806845
52.75 -8.6200193203007
53.0 -7.826761672107704
53.25 1.2078773105915652
53.5 2.75380571584523
53.75 10.969605913451833
54.0 13.938509021941831
54.25 6.118581155544646
54.5 4.2136378621842345
54.75 9.932028647381888
55.0 -0.30051087740078497
55.25 -11.433909169262247
55.5 0.17162964376717316
55.75 -12.235198111848494
56.0 -14.180450269455783
56.25 -9.576514214095404
56.5 -15.87102444336216
56.75 11.103654796050073
57.0 17.224921298078627
57.25 23.647975879752934
57.5 3.844541683349917
57.75 13.646558827711257
58.0 26.890601025773115
58.25 40.84816772393429
58.5 32.57116951290617
58.75 36.685726404157954
59.0 40.91451382122572
59.25 38.21777514894727
59.5 27.090973489885236
59.75 28.69566875414121
60.0 18.225622025312756
60.25 13.92737218292452
60.5 20.285708968419215
60.75 18.190673964630854
61.0 11.664159416096215
61.25 18.71007195304049
61.5 17.227203079246
61.75 4.058013100136427
62.0 -2.5905060250200345
62.25 -4.621290264410693
62.5 -7.825047779310962
62.75 -15.347687525337268
63.0 1.766676969082281
63.25 -5.519892078470965
63.5 3.740131398563908
63.75 -4.694032631752364
64.0 -5.5387954987700105
64.25 -10.420099583457784
64.5 3.8210986287098505
64.75 6.572687756480698
65.0 13.040184239712271
65.25 6.058423919759482
65.5 9.294420390007058
65.75 5.789721802901981
66.0 10.126556338098037
66.25 15.395834387556674
66.5 20.417138961743305
66.75 8.197383993468726
67.0 25.24559331941103
67.25 30.976686570600215
67.5 27.07555360968255
67.75 40.1878347983356
68.0 25.644525830224488
68.25 22.38964504421704
68.5 10.633265069204995
68.75 19.4583209572114
69.0 12.163486961571586
69.25 26.57814047181283
69.5 43.45850305122133
69.75 28.751375995524562
70.0 25.182381731799044
70.25 18.408822277532973
70.5 12.639201361289112
70.75 35.219194701537816
71.0 22.574295077474613
71.25 14.487372856010499
71.5 17.41169343576206
71.75 16.609656597627904
72.0 21.234471565362306
72.25 12.732167807772196
72.5 23.08615634711403
72.75 23.7975038943559
73.0 -1.881878926351341
73.25 8.478004324374478
73.5 -14.330843303029809
73.75 -10.139463642763133
74.0 1.0484775498644368
74.25 13.755957343990573
74.5 11.384720878723098
74.75 -0.28794825134485347
75.0 10.326991187726787
75.25 18.56681398588408
75.5 3.37296379072441
75.75 -2.519630682028022
76.0 7.165717727817828
76.25 -1.6967140682238462
76.5 -5.0168282368133035
76.75 1.8391007406636533
77.0 2.75855099419612
77.25 13.911605372843422
77.5 12.753993767301553
77.75 13.7735560598179
78.0 22.541739314332844
78.25 8.525173093167199
78.5 4.2743733293783475
78.75 2.482829740471313
79.0 -1.2085207883442557
79.25 11.829396403857395
79.5 15.179453585323412
79.75 3.833659876058266
80.0 16.932137124815295
80.25 18.97269167359149
80.5 6.014605596320564
80.75 7.842388540443508
81.0 20.130602058737814
81.25 19.464969346097373
81.5 14.505537399592072
81.75 13.976338734568259
82.0 0.2621793535347541
82.25 5.211947505053192
82.5 -5.548116036259611
82.75 -2.1278622646774483
83.0 -6.227152687609854
83.25 3.005465508915453
83.5 8.307344174300148
83.75 6.631502749431564
84.0 -17.224844251225097
84.25 -14.118658480633396
84.5 -4.250642214247794
84.75 -1.0196671160036859
85.0 -0.31947213968556554
85.25 -17.53995461228677
85.5 8.69358420989652
85.75 4.1535220452450545
86.0 14.659418923171096
86.25 0.28069352143994664
86.5 2.02444182250795
86.75 6.9206566233193225
87.0 1.4459805816516869
87.25 0.7991543880164658
87.5 -0.5792028784691903
87.75 -7.381653608793773
88.0 -1.9507337445750927
88.25 4.254007929776567
88.5 25.797144054551996
88.75 2.8910291811481406
89.0 -3.5670956708394854
89.25 -14.803671677894073
89.5 -10.63273483205673
89.75 -2.078651335057037
90.0 -14.865462111379571
90.25 -14.655938846847242
90.5 -11.548587036641223
90.75 -13.173160836464206
91.0 -22.983662324018695
91.25 -30.46282300161478
91.5 -27.143743064166024
91.75 -46.534164217644765
92.0 -27.31131298174462
92.25 -19.873611623885893
92.5 -10.215550282621962
92.75 -14.754771950426221
93.0 -16.696252799244217
93.25 -13.793682082558611
93.5 -3.529683738344481
93.75 8.942321302734134
94.0 14.69042102486144
94.25 8.069758015199627
94.5 3.723027693686907
94.75 2.8929301892823793
95.0 -3.577775601831897
95.25 0.5254030850515949
95.5 -0.7206075249677975
95.75 2.2822535399762867
96.0 4.599464567180338
96.25 18.899259918140935
96.5 26.80809256646418
96.75 21.862790003969018
97.0 25.57486643393709
97.25 20.374405453706302
97.5 20.303092322145844
97.75 5.950820537497172
98.0 13.452509697848583
98.25 27.43924758608601
98.5 26.994965480119998
98.75 30.547350487011865
99.0 17.545650904243093
99.25 21.841135614308396
99.5 16.53550007529057
99.75 5.8169437001526045
100.0 6.137755503505053
100.25 10.328324380053605
100.5 11.474318085413364
100.75 13.673824287734881
101.0 10.4684527596593
101.25 12.186934418813859
101.5 21.085942803354698
101.75 30.016961805913233
102.0 12.52049102746412
102.25 -1.3570377607318882
102.5 0.20399074818699425
102.75 9.851903754049072
103.0 10.901594795568991
103.25 13.645307467133968
103.5 25.45297573277694
103.75 13.371581457219232
104.0 3.0783815565352715
104.25 5.536178323656846
104.5 1.1913218712733178
104.75 5.926506338413085
105.0 -1.0861772939404748
105.25 -0.517436934820334
105.5 5.919566221243245
105.75 8.477665181444682
106.0 13.201508813183796
106.25 14.712212974021213
106.5 26.060429812107294
106.75 28.129743809556803
107.0 16.831484966460387
107.25 18.436794486678764
107.5 9.870179440945495
107.75 15.013802860256419
108.0 10.080859819941162
108.25 9.141553380485934
108.5 9.095217581186589
108.75 -6.894442894639095
109.0 -10.173767864873343
109.25 1.9725823602332873
109.5 0.06504116982213581
109.75 -7.244475627706628
110.0 -22.46168386866541
110.25 -7.474732289315517
110.5 -4.696550810378531
110.75 -29.009322925919193
111.0 -24.75883739609656
111.25 -3.9238550062025723
111.5 19.37402132132207
111.75 23.973898531794273
112.0 20.056876691382293
112.25 23.58234609676708
112.5 33.408979255959515
112.75 25.997453111613456
113.0 37.275939124268916
113.25 42.3882115313229
113.5 34.968629021508626
113.75 30.047903772628533
114.0 23.519899576727163
114.25 23.550687257987644
114.5 14.519341587144153
114.75 13.597513862252477
115.0 13.914739610288718
115.25 -0.025932615047848273
115.5 -5.871697278640466
115.75 -5.733271680175983
116.0 9.318312016928754
116.25 19.690430645741547
116.5 34.547502102394084
116.75 25.098711576448682
117.0 21.024102045461586
117.25 23.031325209943997
117.5 27.259367137231646
117.75 33.41621874886114
118.0 42.782458977845224
118.25 35.800138880753664
118.5 28.13595692061654
118.75 27.117559243939382
119.0 27.470121007584783
119.25 8.611104515616107
119.5 -13.522877836874788
119.75 -4.743097080573305
120.0 0.28259936471360536
120.25 -5.745452991761731
120.5 -12.744472978852507
120.75 -12.226296874314134
121.0 -8.942783567475585
121.25 3.4231352593513016
121.5 -3.422071543231816
121.75 14.281397114284067
122.0 15.876014904137183
122.25 16.931947175553866
122.5 18.83663392524092
122.75 14.253145224480184
123.0 10.727806268098824
123.25 14.378330497072577
123.5 29.961526783012694
123.75 22.050603445349896
124.0 33.26827124238066
124.25 25.358929534815637
124.5 28.69521791364488
124.75 40.11224928720928
125.0 37.8842975506132
125.25 26.59354269839927
125.5 20.399766382497962
125.75 32.88998253206894
126.0 13.046726820414378
126.25 0.09109221436109127
126.5 3.6291951205743493
126.75 -3.246372361608392
127.0 -14.099222716009699
127.25 -9.495945420448836
127.5 -27.08999001279787
127.75 -24.520340292662326
128.0 -31.755520926406334
128.25 -39.031517022852555
128.5 -30.93421353913866
128.75 -15.313863632249383
129.0 -6.711552993394857
129.25 10.286920671056926
129.5 6.75246262789783
129.75 -1.4650988648214103
130.0 -3.65024608084075
130.25 -2.3191252800631244
130.5 -7.916500746272064
130.75 1.0267264214262388
131.0 22.398088595246854
131.25 17.822628190867228
131.5 27.370003109149145
131.75 33.153724757414004
132.0 20.40532094428321
132.25 13.269086664613814
132.5 4.879311833462064
132.75 3.9272305148287234
133.0 -0.7349075759001034
133.25 8.583672905963837
133.5 0.7383303810481676
133.75 9.590001512018212
134.0 -0.5328028877960902
134.25 19.218362188626788
134.5 20.78281871774774
134.75 25.84321252444847
135.0 20.543089821722944
135.25 12.453686598707941
135.5 19.646993438223312
135.75 20.724738442396045
136.0 23.607332209023614
136.25 26.36850987932228
136.5 32.7056074700875
136.75 54.273819288567296
137.0 56.52815412372416
137.25 38.40451072982936
137.5 28.968208858333483
137.75 26.44220475696311
138.0 34.27255277656941
138.25 27.650161346362115
138.5 13.832561442767167
138.75 13.220134276561117
139.0 14.687938676972037
139.25 14.767310675748803
139.5 -1.3082141959690166
139.75 21.29406588490149
140.0 13.767093756994866
140.25 22.608836478243777
140.5 8.480355615234279
140.75 4.830227164099438
141.0 4.908868809816125
141.25 7.093500577173423
141.5 -0.23070902663867532
141.75 -8.764871990754642
142.0 -3.50277224078987
142.25 -7.680063638163205
142.5 -10.641028027839143
142.75 8.234737540759657
143.0 -0.6601807156481714
143.25 5.95133207170628
143.5 11.658834738772939
143.75 14.989869379887951
144.0 19.42476546449666
144.25 24.89459889937474
144.5 16.11598005358117
144.75 25.996951606460815
145.0 32.55803951311002
145.25 39.58128519886929
145.5 25.698733184785766
145.75 26.18336574466598
146.0 35.03175183327921
146.25 36.86009774528988
146.5 17.232297523535415
146.75 13.655673947092698
147.0 26.218936102052552
147.25 29.253860887835096
147.5 9.175025056761331
147.75 3.6804665828230503
148.0 0.463050808396007
148.25 3.23879611721221
148.5 -7.637479677035039
148.75 -19.59885507821703
149.0 -8.744439840065034
149.25 3.482703326846549
149.5 30.89212009633652
149.75 12.423391196815254
150.0 9.814009274847749
150.25 16.17603901475714
150.5 23.72491118434581
150.75 26.164349520403285
151.0 3.4371748097994335
151.25 3.763889008709614
151.5 -12.202647788081688
151.75 -8.991309464045285
152.0 -10.944087269054446
152.25 -13.64537287017545
152.5 -24.548398645111035
152.75 -22.347151788534127
153.0 -16.12057002339402
153.25 -22.57235592398167
153.5 -16.165768435716544
153.75 -18.629959658619363
154.0 -1.6946289781455137
154.25 3.242946097955119
154.5 2.562056852470172
154.75 -7.482835269592593
155.0 -7.747409710593255
155.25 -15.025182584767528
155.5 -11.767339058827734
155.75 7.998811060469364
156.0 15.931737416775011
156.25 12.71075302666283
156.5 6.832546727659677
156.75 -4.179307306957215
157.0 -16.302837972448984
157.25 -15.292671821236304
157.5 -7.429605251670726
157.75 -7.632123254455593
158.0 -18.94789633258193
158.25 -13.72827566250291
158.5 -6.91535627511972
158.75 -4.5480634441684895
159.0 6.718892683570844
159.25 14.356254365816971
159.5 16.583296935133845
159.75 22.036492524252832
160.0 2.65455803648416
160.25 -19.945526809329053
160.5 -21.664499157040275
160.75 -14.269863372308748
161.0 -6.184172109611062
161.25 -0.202133507646308
161.5 -3.1162874173545294
161.75 -7.323428872036965
162.0 -10.009431619866051
162.25 5.025830605089555
162.5 5.079134524080908
162.75 11.586463319889008
163.0 1.570583347629916
163.25 2.6370149321151746
163.5 6.707962757546323
163.75 15.248657943001483
164.0 6.782750122628258
164.25 8.635826415586594
164.5 2.6966027358884173
164.75 6.679962836808279
165.0 -7.312594185979933
165.25 -7.921081728556265
165.5 -7.06312750404701
165.75 10.292545125882336
166.0 0.9436293807014922
166.25 -6.720501925637421
166.5 3.5619371186354174
166.75 5.030610058384128
167.0 -4.128016571778266
167.25 -6.337665580688096
167.5 0.4924960192533776
167.75 2.6246270249976633
168.0 -1.2301862338349032
168.25 -2.3878358773887225
168.5 2.5212003688374174
168.75 9.277226805143222
169.0 1.7961978588432532
169.25 8.941223513105783
169.5 0.23144400335533266
169.75 -4.983674090883033
170.0 0.6645827551028205
170.25 -18.532877901133396
170.5 -20.074588283513968
170.75 -27.2463837461911
171.0 -12.210977643025355
171.25 -18.914020648480335
171.5 -21.60832791437269
171.75 2.39313980499615
172.0 21.380062982606283
172.25 18.813419366247775
172.5 19.07946269468681
172.75 17.785890253579627
173.0 2.378533689116226
173.25 11.16778630682288
173.5 15.298814533944942
173.75 26.554516324662632
174.0 36.63725491192925
174.25 14.557027318833262
174.5 -7.281353985026852
174.75 -16.284037668725997
175.0 -18.74777848844968
175.25 -22.320926463618864
175.5 -3.15010866172973
175.75 -9.842920291744392
176.0 -0.35136489935761706
176.25 -11.356862432581043
176.5 -20.359132805806844
176.75 -0.5145650945598099
177.0 11.666571339789604
177.25 7.818099598200266
177.5 30.158017260109304
177.75 30.66059929805155
178.0 15.988409757153518
178.25 -8.130013082948905
178.5 -20.234177761599955
178.75 -23.988117230896105
179.0 -23.861263675203748
179.25 -8.001972359052354
179.5 5.707863077884357
179.75 12.013987162395049
180.0 25.78271577479937
180.25 7.709251688299815
180.5 2.480872459798245
180.75 0.42719647330383204
181.0 -5.301494370255758
181.25 4.960058821794697
181.5 -2.0431268566181204
181.75 0.513646984776277
182.0 -13.327157584110427
182.25 -1.4543636671193054
182.5 0.865397213007987
182.75 -2.2604375842750324
183.0 1.8675906792983468
183.25 26.01235123405939
183.5 29.70035439035877
183.75 33.34229563662126
184.0 12.908568900182747
184.25 15.486968420790117
184.5 8.002691445132157
184.75 3.4374823660251046
185.0 6.773540966778827
185.25 18.114550500027384
185.5 4.924678934540798
185.75 11.560444899771579
186.0 12.242390518352249
186.25 19.192236350614202
186.5 11.58829795818566
186.75 9.339208250490609
187.0 -1.236360957536479
187.25 -5.972478059363292
187.5 8.420555632124906
187.75 10.658178567834806
188.0 19.43325296182065
188.25 14.483700671418182
188.5 10.558706811286797
188.75 1.7379711188901394
189.0 -0.6498467875424758
189.25 4.591582833445419
189.5 -7.341874715760328
189.75 18.535722522116277
190.0 7.756508591628485
190.25 9.137396499605702
190.5 0.6549249396852082
190.75 5.636848913040541
191.0 14.589942051097879
191.25 28.900252496345264
191.5 41.527889293073784
191.75 21.480753810525062
192.0 11.472381841225651
192.25 4.391696148335432
192.5 18.20231378678301
192.75 19.72217866363286
193.0 18.383595614461427
193.25 7.897655306478395
193.5 -7.997003881556955
193.75 -1.1469239872817756
194.0 3.317206923455453
194.25 -6.577544380995462
194.5 4.313366370596169
194.75 -2.563022387446475
195.0 2.797393993898923
195.25 1.821818178458158
195.5 12.755201880118397
195.75 12.483822875236552
196.0 -0.688421063431301
196.25 6.201058346049547
196.5 3.71296696045471
196.75 11.845979115566617
197.0 12.399955016395324
197.25 3.0439917170151203
197.5 0.034002588672525036
197.75 2.342572751117272
198.0 17.411626861450166
198.25 14.710620283652366
198.5 13.008353818375136
198.75 4.854114790316968
199.0 -12.690461256475068
199.25 -8.642578307077107
199.5 -10.00848549567329
199.75 -7.277277754773786
200.0 15.019757065756442
200.25 16.81676820743892
200.5 2.132207382716557
200.75 -7.615217462331282
201.0 0.14189172908125958
201.25 -9.184268119224692
201.5 -10.769078618467297
201.75 -15.224672893237301
202.0 -8.86035549871327
202.25 -11.025431227429248
202.5 4.566948763352734
202.75 15.2137437481618
203.0 20.626356336800846
203.25 17.091740982047334
203.5 11.528434091448256
203.75 6.422417026281236
204.0 3.385403821535615
204.25 -4.316299430315963
204.5 5.264207628380279
204.75 2.67139263032142
205.0 23.33286285854505
205.25 18.30221342292596
205.5 12.526124378423269
205.75 20.278100068385932
206.0 39.12323413639531
206.25 45.45543827954484
206.5 36.27611298000169
206.75 24.7287249069016
207.0 15.735935412693378
207.25 13.490678622522735
207.5 2.633119412756507
207.75 2.6989144782656016
208.0 23.109744932799362
208.25 15.352838758022028
208.5 13.682582146339415
208.75 14.409143872702707
209.0 -4.356051724471667
209.25 1.2347854781411733
209.5 8.507552469790253
209.75 5.842061555698961
210.0 -3.610057556261477
210.25 -1.58265105048602
210.5 10.319982149317656
210.75 5.884658675484884
211.0 3.6450498822303556
211.25 2.202499064694919
211.5 -3.2399312867698615
211.75 -5.43571524867019
212.0 -7.269725909963375
212.25 3.7605942650594364
212.5 7.484285344816767
212.75 -5.458397653069202
213.0 -3.751646429327767
213.25 -4.497544032830479
213.5 1.0941017447265886
213.75 -11.105905555187746
214.0 -0.20686786764770204
214.25 6.537552737979206
214.5 16.801179285697657
214.75 15.144723416246201
215.0 -2.2075952495512556
215.25 -17.269973452515323
215.5 -20.864377458457838
215.75 -31.324555888066115
216.0 -22.264986112062147
216.25 -13.06853666655089
216.5 6.31927634151574
216.75 2.9621535537772563
217.0 4.901860606801329
217.25 6.407753523187223
217.5 2.0932216674568584
217.75 8.258812455510974
218.0 14.674227718444618
218.25 4.395874295117444
218.5 2.372592737497905
218.75 1.844355894520183
219.0 19.707970892031373
219.25 18.294812043861647
219.5 8.809855054132845
219.75 13.878065240776763
220.0 4.888679579337164
220.25 8.58875376236619
220.5 7.0108876318653115
220.75 -4.834147189127341
221.0 0.509651853283347
221.25 -3.9258521357911995
221.5 3.063800867766779
221.75 5.235639100124267
222.0 -1.9132924986315203
222.25 -20.201692622643325
222.5 -14.789689608622343
222.75 4.340277488840314
223.0 -0.37020739341236375
223.25 0.5945736767054468
223.5 6.657611565137159
223.75 26.953163673954936
224.0 29.49101388127774
224.25 29.852259272072143
224.5 14.904221265412145
224.75 16.986342105226697
225.0 25.683405162549082
225.25 25.033775709132485
225.5 31.54548616509666
225.75 14.798072081379276
226.0 4.298298320177484
226.25 2.3781397184230286
226.5 -2.8089461002869482
226.75 -0.16114706970561254
227.0 -13.724357142789806
227.25 -11.54300157955839
227.5 -4.858679221811531
227.75 -22.840557535366372
228.0 -20.033612980556146
228.25 -35.03317199380497
228.5 -24.74793596536132
228.75 -12.509674584031536
229.0 2.8422331605196844
229.25 4.240913622820606
229.5 16.51194707676796
229.75 17.229862368555274
230.0 9.142434428191212
230.25 1.3534875672490503
230.5 -4.369890323317051
230.75 -3.4759101596576123
231.0 -4.484958748400553
231.25 -5.50706712503233
231.5 -16.914220728863306
231.75 -2.6410259457637686
232.0 0.7825789423381666
232.25 22.663891202476687
232.5 22.459375789154706
232.75 8.540689139314125
233.0 4.332609879799532
233.25 2.030699272832195
233.5 -3.2730726497665366
233.75 -1.7655971590525752
234.0 -26.02624687876523
234.25 -22.176457018356626
234.5 -20.346915266523414
234.75 -7.582818524985273
235.0 -7.98660607483891
235.25 -5.12869803102102
235.5 -20.17314929353041
235.75 -17.092201670440417
236.0 -18.8499639559737
236.25 -19.916275551213257
236.5 -17.717373172062484
236.75 -19.751117208629832
237.0 -24.122270583785163
237.25 0.7085608448773266
237.5 12.66450541266243
237.75 23.30807956206064
238.0 36.2979257826725
238.25 35.531468712617766
238.5 33.02083672385094
238.75 22.44143109287026
239.0 26.362505659933404
239.25 20.63107264124946
239.5 -1.0574246005820571
239.75 -1.046690519242076
240.0 -11.457342853033584
240.25 -8.946439198508166
240.5 8.784269395407998
240.75 12.21352377306603
241.0 -12.30696549954122
241.25 -16.492179240579663
241.5 -34.88343583305681
241.75 -32.27985499828593
242.0 -35.60208143848216
242.25 -22.72168077301531
242.5 -8.110345277531984
242.75 0.09426082805274127
243.0 3.4921200656509717
243.25 1.9981412191830894
243.5 9.368168528500572
243.75 6.594883479674485
244.0 8.617975273717793
244.25 15.9382427737393
244.5 11.506316825400983
244.75 11.861320857604806
245.0 16.3174502381587
245.25 20.92147690467162
245.5 10.782367438853182
245.75 25.19908438797233
246.0 20.9614051113259
246.25 24.80549994060265
246.5 8.614832136404194
246.75 -5.608766687596287
247.0 5.687971731751681
247.25 -5.845051917365021
247.5 -1.203943986671404
247.75 1.658530072512947
248.0 6.952081384465744
248.25 15.235122349517752
248.5 6.588983508623452
248.75 -4.264262943543695
249.0 -17.696668302571336
249.25 -6.712164782019622
249.5 1.1964699688846805
249.75 13.788213973820739
250.0 10.821299987972038
250.25 15.32883829956049
250.5 -0.919855801635439
250.75 -8.014974627608819
251.0 -17.56420665802992
251.25 -2.681965313548222
251.5 17.572838908962208
251.75 25.833720731404533
252.0 0.07626185458927282
252.25 4.778930307412178
252.5 8.939210208598745
252.75 13.446088033914476
253.0 17.72088180362343
253.25 14.411552321389875
253.5 24.48577556981937
253.75 28.21283480092094
254.0 33.030304561186924
254.25 18.95966875613354
254.5 20.798807265960676
254.75 15.199766295260316
255.0 16.560608909482433
255.25 19.343610106792376
255.5 22.63688543193465
255.75 23.290579677142595
256.0 6.795548737917159
256.25 7.032771980573925
256.5 6.87531650573671
256.75 14.473862171734933
257.0 4.997474858045432
257.25 8.76236467073798
257.5 7.752195516428934
257.75 16.99774227831268
258.0 0.6821339480656832
258.25 12.859037105851197
258.5 5.121000129834362
258.75 0.7816578190725441
259.0 -6.287361553636394
259.25 2.4870439956084978
259.5 8.314587710004322
259.75 5.184826961004934
260.0 7.940422708270927
260.25 9.290346016151716
260.5 10.31868763371712
260.75 6.646408404727927
261.0 1.8443476358751396
261.25 10.429732392084166
261.5 16.1353018303517
261.75 28.458949725275044
262.0 24.33612582962708
262.25 22.751584781257545
262.5 20.366184115725133
262.75 13.793519441749769
263.0 13.773503238297272
263.25 -6.275486311990976
263.5 -15.947967597117739
263.75 -5.743742785082457
264.0 -10.545523850669799
264.25 -10.67674276325005
264.5 -1.9387795889354695
264.75 -22.09661664886998
265.0 -20.724572752991776
265.25 -12.56280175976961
265.5 -14.110454988956587
265.75 -30.427561846037236
266.0 -28.093157650399547
266.25 -28.479517731112942
266.5 -23.046865914644705
266.75 -4.103431970345229
267.0 -9.495431360829556
267.25 -6.0916663855797335
267.5 -10.174502462295191
267.75 -11.888622894426284
268.0 6.663694841651362
268.25 22.649866222113445
268.5 25.93327246467383
268.75 30.675867826520612
269.0 25.966473786113852
269.25 13.783123545938695
269.5 18.89072788662832
269.75 19.883833682022555
270.0 -0.4919616302495067
270.25 -4.256086240998025
270.5 -3.7863759220011968
270.75 -11.682291416249022
271.0 3.0359381723578656
271.25 7.092489161912196
271.5 20.285892064764287
271.75 22.805914735898327
272.0 24.278486445798066
272.25 14.741528928353327
272.5 0.9079440841650923
272.75 -4.469490770709408
273.0 -4.384002766385954
273.25 5.065910777299053
273.5 0.7664224895881926
273.75 -14.022517293216325
274.0 -4.656378276548605
274.25 -0.08845035076100771
274.5 9.334421683234492
274.75 -9.686305310540334
275.0 3.652453358744599
275.25 8.585758857082684
275.5 -5.441111415407574
275.75 -9.92524507609095
276.0 -11.414854466400406
276.25 -4.6427174905769935
276.5 5.717263347682566
276.75 -0.2468322936718348
277.0 8.880812943111058
277.25 29.242842531006968
277.5 12.045540213961491
277.75 4.2081493233134655
278.0 2.816459470584912
278.25 6.687776407633973
278.5 4.695701200031934
278.75 -4.593718710753768
279.0 7.2936705359294844
279.25 13.045617844946882
279.5 14.982994322850157
279.75 12.76807397469009
280.0 17.705084431540403
280.25 17.79884860827407
280.5 0.6074097411697537
280.75 12.91261204024798
281.0 18.329265989793498
281.25 23.613494616120153
281.5 31.309484755282813
281.75 11.03493858995861
282.0 22.55066216262091
282.25 1.1430399219259018
282.5 -7.459909806202463
282.75 -11.373926838894853
283.0 -0.6991823207077941
283.25 6.665902556977155
283.5 -5.456720328781753
283.75 -1.8092959523208334
284.0 -4.937255364421041
284.25 -8.394239752261056
284.5 3.387739238446703
284.75 30.62391197618538
285.0 22.513261824693284
285.25 17.982076361698347
285.5 1.1426313066589069
285.75 4.968844355468601
286.0 7.804304988806577
286.25 20.788276012271346
286.5 17.299077592613163
286.75 2.6434328131560836
287.0 4.569682372483207
287.25 -1.6975577075077952
287.5 -3.693937906583235
287.75 -4.571213548715274
288.0 -5.494207927362186
288.25 -3.643997795615965
288.5 -8.709991660658968
288.75 7.51089071694696
289.0 23.520317236370996
289.25 33.22194865464945
289.5 41.934263610889744
289.75 29.306034810648978
290.0 22.94533486065028
290.25 17.488076144454688
290.5 17.48548141764467
290.75 11.841860239586747
291.0 22.548316298886988
291.25 33.87991495230489
291.5 25.243699439675172
291.75 21.135854600437636
292.0 13.09016046634737
292.25 20.866223270834517
292.5 24.872198764674934
292.75 17.22497651247781
293.0 11.895910246821753
293.25 1.4316930994614108
293.5 5.3384903170047915
293.75 -8.724084394709358
294.0 -8.81043670469786
294.25 -17.696481545150696
294.5 -21.44082838720226
294.75 -21.795408628437087
295.0 -20.78933374517113
295.25 5.502669152143266
295.5 7.250781970834626
295.75 29.289117816437606
296.0 37.78865380948321
296.25 14.729621689908257
296.5 25.10479360190343
296.75 11.077190924171852
297.0 18.484787458447585
297.25 28.601112842912563
297.5 25.885765976954442
297.75 23.314920299366936
298.0 36.37258393514915
298.25 22.290623084323204
298.5 30.257306329445854
298.75 33.51075642843611
299.0 5.579573848249231
299.25 7.78421858691597
299.5 12.661158936551374
299.75 8.617587044472046
300.0 7.919546430567085
300.25 18.753204194567452
300.5 6.668525278400448
300.75 9.648293064317635
301.0 -1.4287540678219042
301.25 9.575276344662175
301.5 -0.9217183233322208
301.75 7.385010033460013
302.0 -2.454247154784124
302.25 2.094437679375588
302.5 4.506612805376081
302.75 7.002401428941143
303.0 -5.290562672763835
303.25 2.4061260232414847
303.5 6.463424594413517
303.75 2.8258305410549123
304.0 2.1948700986594196
304.25 -6.9045760478318705
304.5 8.323585096349444
304.75 2.236512151696965
305.0 4.52035838207556
305.25 1.8449561924148248
305.5 -3.4761746584801276
305.75 -7.569504575558799
306.0 -11.558333354439327
306.25 -14.77753370764431
306.5 -17.92696599007103
306.75 -8.62780201557341
307.0 2.724364332997984
307.25 4.221449184510278
307.5 -0.20243882714782657
307.75 -5.298835843383804
308.0 1.7951027579909038
308.25 -1.1046234349660873
308.5 5.420550240150387
308.75 10.092069934924073
309.0 9.743900078569373
309.25 8.188316767631944
309.5 2.52470301086399
309.75 12.757205834551133
310.0 2.709448626112944
310.25 6.429982300796125
310.5 14.077234797408591
310.75 3.978455209882179
311.0 5.767896562523092
311.25 8.249080137295575
311.5 14.769298261380335
311.75 12.896475419292173
312.0 8.474295028576817
312.25 15.571517842462155
312.5 10.63307170762097
312.75 18.770926189071744
313.0 21.783681956534707
313.25 8.629493506475077
313.5 -2.934123963748487
313.75 -6.451470716125012
314.0 -13.315495664542624
314.25 7.2969972468957724
314.5 2.933767888436954
314.75 9.60984317735142
315.0 3.0463592152381986
315.25 3.7970241416444064
315.5 4.525729417847521
315.75 13.696025048664888
316.0 4.608078394555056
316.25 3.4530616576358333
316.5 11.605596441424375
316.75 9.031565727298096
317.0 25.428929560330403
317.25 16.38233228579137
317.5 27.448167504326452
317.75 5.691918359516325
318.0 7.033258390392604
318.25 17.667316822083016
318.5 5.909280688366289
318.75 7.39854376513988
319.0 15.057402173855525
319.25 11.173134788727708
319.5 17.795470893968574
319.75 3.480960376343983
320.0 1.9415182106612319
320.25 22.012018939081255
320.5 13.767804520828973
320.75 14.069509339079312
321.0 25.708139585687462
321.25 37.50164983325001
321.5 29.245443342704377
321.75 13.160754763400186
322.0 0.8724503111964221
322.25 -1.616228819401865
322.5 -9.593746391892418
322.75 -6.641307364330343
323.0 9.234453483775907
323.25 -10.123767246018561
323.5 -10.487594831454512
323.75 -5.243367881836459
324.0 6.2275724788116875
324.25 12.128485128629082
324.5 6.5281431190832375
324.75 3.223599983302087
325.0 1.3005768930261712
325.25 2.8956413442411324
325.5 5.786621341691888
325.75 18.69478888718593
326.0 7.951575345574484
326.25 6.350019044092552
326.5 12.664613819113743
326.75 13.610473087061045
327.0 10.318712218425489
327.25 2.670796853842335
327.5 -9.355757272898943
327.75 7.002679576348159
328.0 30.65957980356531
328.25 23.778073561646423
328.5 21.479714264295293
328.75 11.071695284680832
329.0 13.904748656289085
329.25 17.414999437745266
329.5 27.66884743986863
329.75 15.976405659942882
330.0 12.866701842295612
330.25 -0.48585098791156867
330.5 -10.96285034915657
330.75 -4.309854863040581
331.0 -3.226540821863436
331.25 11.398418540612091
331.5 -6.961595853101908
331.75 -12.310583021342818
332.0 -10.995126577760393
332.25 15.414208056138673
332.5 21.73635313604134
332.75 -1.4618373676202792
333.0 -8.739607753641383
333.25 -12.585435797265696
333.5 3.859487172648097
333.75 -13.084313699343706
334.0 -15.146323144244647
334.25 -14.503102420403167
334.5 -3.622602029381305
334.75 8.036928272726938
335.0 -7.462710127423515
335.25 -8.901148657691401
335.5 -3.1353242561017822
335.75 12.33481368413974
336.0 26.758805341604788
336.25 21.2527250725127
336.5 17.918485106468253
336.75 14.147353239812045
337.0 6.849801463972484
337.25 16.010915489776494
337.5 5.217242586422318
337.75 -3.2768823958257105
338.0 -5.229977250253114
338.25 5.095659684511887
338.5 -1.2733359329190845
338.75 -11.890415017952915
339.0 -7.232190122899045
339.25 -1.467502281688029
339.5 -0.008105488745614231
339.75 2.107633723272038
340.0 -0.9278078234281475
340.25 3.9888810245226627
340.5 6.780329566397544
340.75 1.182945983132337
341.0 -11.076183384166061
341.25 10.612612025034995
341.5 29.639126588598607
341.75 20.254913166575733
342.0 20.5944062727133
342.25 12.98973769501532
342.5 0.18429413147479323
342.75 6.852377048914776
343.0 16.015254371547037
343.25 6.760287184250575
343.5 -3.6319306322826392
343.75 -10.657048268163521
344.0 -13.791207491912886
344.25 -12.973894480141258
344.5 -17.20216624769742
344.75 -14.062076714889535
345.0 -11.56338923196418
345.25 -13.98895499104923
345.5 -30.23771751143795
345.75 -25.672837904421186
346.0 -3.7220631355989653
346.25 2.7700554979869536
346.5 6.198568836939176
346.75 -7.455235122418863
347.0 -0.3519512518790009
347.25 1.809019649420105
347.5 3.1279150270784855
347.75 -11.863057976564725
348.0 -6.248386530545835
348.25 2.882135586956029
348.5 17.880467246336572
348.75 10.508093222895145
349.0 8.284961129258374
349.25 23.035267761757595
349.5 27.111387302744166
349.75 28.4916918031754
350.0 29.2404988588463
350.25 29.101692433762743
350.5 42.500285114062
350.75 26.659681332423116
351.0 23.46193713894578
351.25 25.353786966305044
351.5 10.02394274859271
351.75 16.480901075212213
352.0 27.01118024406872
352.25 25.908201564274222
352.5 28.1823023745365
352.75 12.289806999298793
353.0 23.749828790028477
353.25 26.42437473243453
353.5 22.973368983453668
353.75 34.350817020933306
354.0 30.637268819253254
354.25 33.92237470177237
354.5 27.193918477339516
354.75 33.13577769686595
355.0 39.491279465127384
355.25 33.642802864369315
355.5 21.717037249812936
355.75 11.536164450098614
356.0 -6.2890235738912335
356.25 1.8280852018501563
356.5 11.765928416034951
356.75 7.725678576880709
357.0 26.57276692926102
357.25 10.693591913084596
357.5 12.93898778440343
357.75 17.719110475085863
358.0 33.098554271116654
358.25 31.118576089160804
358.5 30.48993420190279
358.75 20.782794009343707
359.0 24.581210581747996
359.25 28.871860723634203
359.5 38.538920796528544
359.75 10.779272907686016
360.0 1.8855101660191997
360.25 9.864088074496056
360.5 5.237404969864253
360.75 3.938120412927862
361.0 0.7246401172982964
361.25 13.07581462687607
361.5 25.9675549494402
361.75 13.994259520287573
362.0 19.551348674375504
362.25 18.607746830559527
362.5 17.36974547882261
362.75 14.000432145157383
363.0 0.7303159297135222
363.25 -6.860438770680709
363.5 3.644458453729856
363.75 3.2886139499730183
364.0 -0.09636152692189981
364.25 -7.928109175814026
364.5 -5.667655724093921
364.75 18.610359703154224
365.0 18.466726226789767
365.25 31.106050994958313
365.5 22.879818793822565
365.75 29.262880055041272
366.0 32.97865833975392
366.25 23.386269082426416
366.5 27.855896836524323
366.75 25.351139629073838
367.0 36.87576262067133
367.25 23.436648708931813
367.5 8.21090012300336
367.75 -5.4200013278463945
368.0 3.1217458584252227
368.25 19.210594322048856
368.5 6.677856290798396
368.75 2.931105933790618
369.0 16.737550769371538
369.25 24.475224479103808
369.5 37.37783801911585
369.75 28.60439537065484
370.0 19.01722747339374
370.25 19.441994775215083
370.5 13.85623143807192
370.75 21.7610072783503
371.0 12.436974846367555
371.25 16.23622026866358
371.5 -5.369695466715191
371.75 -20.316228158536845
372.0 2.071431087508905
372.25 -4.106986297873592
372.5 4.425645458228717
372.75 12.694792008674243
373.0 11.461753785959083
373.25 19.97597827980625
373.5 28.517835825829113
373.75 34.292341565286264
374.0 27.34949306641544
374.25 17.09502617914783
374.5 5.765192528502842
374.75 7.103733476281702
375.0 10.469003300164967
375.25 1.6114062876461048
375.5 2.998515257560989
375.75 10.59841668650654
376.0 15.73943068006533
376.25 6.106752405683897
376.5 17.42187993731241
376.75 3.6195801071119718
377.0 -2.4894705769583547
377.25 7.460738990992726
377.5 5.7543197199857605
377.75 21.556128550207095
378.0 -0.48528036953505804
378.25 -2.9447437922697226
378.5 -2.0902977095115878
378.75 17.307843851375072
379.0 15.833374078231031
379.25 21.344878506301445
379.5 -3.112324361895636
379.75 -2.191049492923187
380.0 -8.257007024591395
380.25 -1.5606089015229463
380.5 -2.7321074379393995
380.75 3.1652686982711935
381.0 0.7845454340092965
381.25 0.8210009073407534
381.5 15.580943507913588
381.75 26.652070324075915
382.0 28.464127890268205
382.25 28.065325558807274
382.5 23.523965589786346
382.75 8.51707147255387
383.0 -0.5040152145794661
383.25 7.259335094157803
383.5 0.09941170670260213
383.75 -5.23373156654046
384.0 1.5273142823514299
384.25 -13.67601338785801
384.5 -13.918137484680422
384.75 -7.95466196859666
385.0 -4.613649630332109
385.25 -4.6592974522882145
385.5 -3.996221724876426
385.75 -4.50787199061913
386.0 -8.936248256844534
386.25 -2.366063450852214
386.5 -7.009613717276405
386.75 0.14364286171275698
387.0 20.68332352117897
387.25 22.311953962682207
387.5 12.28618868935373
387.75 25.767903710610067
388.0 23.335687048951936
388.25 10.55465341752792
388.5 21.131387500410973
388.75 15.155924741660566
389.0 23.842533360057068
389.25 21.87761978340727
389.5 21.2536151447312
389.75 20.2290691767152
390.0 25.96497225526821
390.25 23.40765428954648
390.5 4.061367357634203
390.75 -2.222951599462599
391.0 4.596757298806898
391.25 -5.502724519156303
391.5 -3.6854308765324664
391.75 -1.218787788029429
392.0 11.356987506656122
392.25 10.524840716594566
392.5 9.111857696095257
392.75 4.8130386733329305
393.0 0.3107178397072481
393.25 9.327702769044638
393.5 -0.3355312175263929
393.75 -2.373586583510379
394.0 6.305575497023316
394.25 16.86008671974383
394.5 14.763447542152987
394.75 26.597796443891358
395.0 13.765598634449576
395.25 15.726808301044407
395.5 12.790192293887607
395.75 17.236614071330184
396.0 11.070288352469962
396.25 12.15816431235735
396.5 -1.436437345417053
396.75 14.577507297016508
397.0 1.4906753561396027
397.25 -6.397453792149175
397.5 18.39955858506501
397.75 17.7500987215628
398.0 9.424500097265456
398.25 35.018947198585536
398.5 39.949709308694175
398.75 22.942794650260435
399.0 22.42444790884264
399.25 23.003368225997182
399.5 5.337535797073884
399.75 -10.651423985093599
400.0 1.5609489155724456
400.25 8.23489110551718
400.5 5.75716983523207
400.75 7.057562643314872
401.0 20.04336186944593
401.25 24.584970860573858
401.5 24.14622541299205
401.75 30.418371423243425
402.0 10.370875016307345
402.25 5.380392341541525
402.5 12.451238472032156
402.75 16.429830385512442
403.0 34.20375481015001
403.25 11.985698566454786
403.5 20.445395315495457
403.75 2.8523924470987643
404.0 16.31149917926235
404.25 28.025325106424862
404.5 20.48408535456167
404.75 27.763613348157353
405.0 31.258020221329314
405.25 15.624603312613791
405.5 18.240079610343123
405.75 9.943185778510408
406.0 5.707815864351309
406.25 12.68124329285363
406.5 16.08710142506409
406.75 13.306962016612895
407.0 19.37228025536383
407.25 26.244045135602576
407.5 24.48871632103966
407.75 31.86454273643069
408.0 30.47176251104585
408.25 40.40940456246241
408.5 34.90880923287125
408.75 35.15978598343273
409.0 31.74645784264967
409.25 21.554001157642304
409.5 15.500771751903812
409.75 25.780726054581127
410.0 18.716931365264877
410.25 23.896690493467315
410.5 -1.158595957864188
410.75 8.629680360583158
411.0 9.881700448442793
411.25 7.284662550645798
411.5 4.511594574867916
411.75 11.510359138509951
412.0 18.171394742530836
412.25 23.959285629790333
412.5 32.254143518606924
412.75 15.898767951278868
413.0 12.774158450643029
413.25 17.6961274472322
413.5 22.278402635522305
413.75 36.169774717164536
414.0 30.67191260110607
414.25 24.868143310802786
414.5 24.119939159290485
414.75 14.173171237984164
415.0 7.250714750344599
415.25 1.3760790546329922
415.5 -2.025862225362884
415.75 -12.886673167771164
416.0 -21.52297950666573
416.25 -6.547037836295722
416.5 4.4810317117288925
416.75 -1.9029902083029615
417.0 7.1629478416565036
417.25 24.388514886672926
417.5 32.288384888945075
417.75 27.462368545521272
418.0 6.794442248839768
418.25 10.520092700570185
418.5 -0.006715362487338616
418.75 -10.22715986593708
419.0 -0.0001925465046763719
419.25 -19.015837157113683
419.5 5.884144591783139
419.75 13.596554384913775
420.0 19.065189845519754
420.25 21.466850945679916
420.5 11.878717251274916
420.75 12.558818468318691
421.0 12.203987868527001
421.25 -0.3006980652450544
421.5 -1.1271227363278387
421.75 9.993399056256152
422.0 5.188209167142177
422.25 -11.80859112056007
422.5 6.907820821215873
422.75 10.420741769584279
423.0 -6.216164665175901
423.25 2.5672916377360053
423.5 5.264842197029431
423.75 -4.258849226932215
424.0 -4.665206040394008
424.25 1.434575310423019
424.5 3.3021552226373316
424.75 17.32603386632166
425.0 19.724919441202267
425.25 6.144596976895223
425.5 15.033953099356033
425.75 13.245466459266119
426.0 -1.740721266395929
426.25 13.564134344550247
426.5 12.331877443427082
426.75 -7.214521671266667
427.0 1.288186122813447
427.25 -1.9728313586049806
427.5 6.806769670819236
427.75 -12.247916098622643
428.0 -21.288708276809274
428.25 1.9560014831642074
428.5 -10.374954444356572
428.75 -10.04839431707043
429.0 1.2287705477041482
429.25 5.153977832430005
429.5 11.758287177024808
429.75 8.163617554246096
430.0 19.150485746575857
430.25 3.066196858375596
430.5 0.0007029968541116816
430.75 -5.736549564120418
431.0 4.935174958961508
431.25 13.192452961724653
431.5 22.580726571857078
431.75 16.184308997546726
432.0 23.503228659546053
432.25 0.24457426594785847
432.5 6.292341903726657
432.75 3.6913860495772095
433.0 -19.22257523931534
433.25 -17.62788443532331
433.5 -11.585236705789324
433.75 -18.574938870497093
434.0 -19.332328116103398
434.25 -4.8580173625524345
434.5 -9.64971254921538
434.75 -10.20432121404894
435.0 -7.256192862410668
435.25 -0.053278996722714744
435.5 2.239224147187075
435.75 5.081775067492214
436.0 10.577052014217985
436.25 18.36247836834846
436.5 4.444764487999101
436.75 5.453495005023218
437.0 1.97463273807272
437.25 5.6160790539259935
437.5 -3.707304843882552
437.75 -0.6946385382514109
438.0 7.827959044579207
438.25 6.3372099799563975
438.5 4.406197383039884
438.75 7.814329279334164
439.0 3.8847616591007483
439.25 10.044204551738154
439.5 18.01429272863584
439.75 12.717182076788504
440.0 15.108401191728161
440.25 20.356466078864045
440.5 11.877952909699466
440.75 -4.909558228497472
441.0 3.2105190113107724
441.25 2.725959219737289
441.5 5.6770649587366755
441.75 17.73318662811397
442.0 23.681722686446847
442.25 24.50338638711251
442.5 17.035555307025817
442.75 17.27216575020087
443.0 19.041416773163416
443.25 5.369903609246533
443.5 3.9783225690907336
443.75 5.553275265376044
444.0 -0.5621848381080401
444.25 5.90791204887006
444.5 13.782031827614206
444.75 7.006456783745868
445.0 10.256251420779243
445.25 12.070255834355047
445.5 2.1843718211546097
445.75 6.1753029404117115
446.0 15.100307948643277
446.25 2.653468678321371
446.5 -6.68030383732885
446.75 0.20436344930637151
447.0 2.0474854539612757
447.25 -1.2846906892551155
447.5 -4.522829113589195
447.75 6.8042335049240235
448.0 11.614922459304825
448.25 10.616838884592244
448.5 24.959900049517262
448.75 23.35315735852886
449.0 17.989037398163624
449.25 12.988533768104187
449.5 21.493446704272596
449.75 17.59810958428835
450.0 15.869375163360044
450.25 16.912225296354684
450.5 25.397326005604835
450.75 3.0285948215003398
451.0 2.1509826585063783
451.25 -3.4860800153550393
451.5 -3.8502366349700914
451.75 -5.478565431133967
452.0 24.05729703096111
452.25 33.57819550083187
452.5 29.09496934559358
452.75 8.820322922244875
453.0 -14.325505164893713
453.25 -20.47781235475919
453.5 -24.392270855713697
453.75 -19.941924191226306
454.0 -8.637240456666635
454.25 1.0044027285557693
454.5 -9.516929809536338
454.75 -15.465252239508601
455.0 -15.12882175270088
455.25 -19.89724396781905
455.5 -18.288328459015897
455.75 -7.4672435893031
456.0 1.1337300908074575
456.25 9.414455172368486
456.5 25.323310409138173
456.75 14.616943932826775
457.0 35.66535037174443
457.25 18.478574891825915
457.5 12.664935476943727
457.75 11.884752983251547
458.0 6.358204398824867
458.25 24.041037010581473
458.5 21.611059881328284
458.75 31.796943923299427
459.0 24.105940579181677
459.25 13.944048033354395
459.5 11.726548607685263
459.75 3.054803722068282
460.0 -15.969603049050743
460.25 -13.439032614780874
460.5 -5.9605573889787635
460.75 -3.9098864319409827
461.0 -12.595477644035363
461.25 -9.258781961978794
461.5 4.008233177320771
461.75 18.465225393416794
462.0 6.270022563857218
462.25 7.268032437396549
462.5 9.887086247144971
462.75 16.062862860223504
463.0 17.941793094067783
463.25 13.698134272107383
463.5 -4.701891801570676
463.75 -6.221509372069111
464.0 -7.067307152196383
464.25 -7.139955975212441
464.5 -5.315585141944407
464.75 -19.531633007547693
465.0 -6.772808231104644
465.25 15.985894763517578
465.5 20.050714106654908
465.75 4.312544249007238
466.0 -1.5378681707290012
466.25 9.227118117280842
466.5 3.4974765769198672
466.75 -9.303172012362717
467.0 -10.96193983466627
467.25 6.2503409555351634
467.5 14.50647816027835
467.75 0.7951435758168586
468.0 17.301052393229824
468.25 21.187607566330176
468.5 28.07815607999515
468.75 25.153775763361992
469.0 34.36837952290156
469.25 19.074884341281866
469.5 4.788907881249521
469.75 -2.467866536441538
470.0 0.1970586007374875
470.25 -22.758285985382877
470.5 -21.206426698555628
470.75 -11.975412305855553
471.0 -6.755986943730841
471.25 -3.1744280758376355
471.5 -1.532482840430271
471.75 -1.6918629421030236
472.0 -21.559183345209416
472.25 -19.641359325211145
472.5 -13.104720837321853
472.75 -9.647880922495666
473.0 -21.310907619380068
473.25 -20.053464451811802
473.5 -6.40287257950799
473.75 -7.0575082147337795
474.0 -14.603225673256649
474.25 -3.1177223701043655
474.5 5.174239268135331
474.75 -5.435534680513632
475.0 -8.42007089061494
475.25 -6.216839020624523
475.5 3.829480108886233
475.75 -4.210793347778374
476.0 9.114110032909256
476.25 7.677366486903415
476.5 3.5970494389507124
476.75 4.495495795886289
477.0 -7.430795645844292
477.25 -10.165675050197652
477.5 -4.243169142056045
477.75 -0.4152861332846145
478.0 -9.906635414777295
478.25 -11.11752804054884
478.5 0.5659643986479317
478.75 -2.8412440839934625
479.0 -13.169553390594253
479.25 -15.522704363745671
479.5 -10.068329541117286
479.75 -1.3116246340125963
480.0 -7.8621262824567015
480.25 5.287660994978512
480.5 -0.8745687786570508
480.75 1.1903395566053883
481.0 3.4206393274246816
481.25 0.6119237674934901
481.5 1.537814972079214
481.75 6.507366682716778
482.0 13.838689981193486
482.25 12.35439126846083
482.5 -4.2187373897033424
482.75 -2.619412043781405
483.0 4.503328712128862
483.25 16.82289250342032
483.5 10.758039521554547
483.75 9.298654947329833
484.0 -0.8269280835580917
484.25 -1.815027282365227
484.5 -0.19164931062282697
484.75 -5.939020241436847
485.0 0.6194260785791288
485.25 -13.402371817907511
485.5 -14.349848573306542
485.75 -5.041348022461724
486.0 9.462156050279848
486.25 -1.098663542957607
486.5 2.738764876552017
486.75 -3.0143459436318913
487.0 11.324779976152122
487.25 -0.4317056887342696
487.5 -0.38817407643916013
487.75 -0.19993720138887472
488.0 2.3308103117613244
488.25 -1.2117905096098598
488.5 -6.021279345259863
488.75 -20.197861957757627
489.0 -13.72669388919595
489.25 -9.898787635876845
489.5 0.690134946600252
489.75 3.0583462368842325
490.0 -4.049379391634105
490.25 -2.0040595830886296
490.5 11.995647460278926
490.75 11.375711138411083
491.0 15.979847516767789
491.25 29.3033409531703
491.5 33.05050089283435
491.75 20.860815920800682
492.0 17.135978711434987
492.25 22.77785431330204
492.5 26.169036331830267
492.75 7.187227621645451
493.0 2.526327500929651
493.25 4.412964573454965
493.5 -3.905047402193574
493.75 12.685174890966913
494.0 1.371594957705494
494.25 8.733192059947616
494.5 9.35318701425873
494.75 8.04915549859226
495.0 -1.2410695654457955
495.25 -24.840742253673806
495.5 -24.67429847290348
495.75 -10.23817279288106
496.0 1.9638517280124832
496.25 2.2767827541620096
496.5 5.18174505414609
496.75 11.6275394971501
497.0 27.738989660379797
497.25 13.046653567192275
497.5 9.674504255769449
497.75 -17.95195139978797
498.0 -12.681824847129683
498.25 -15.698679072553684
498.5 -9.379179734203616
498.75 -5.324673252201817
499.0 -14.89283508406076
499.25 -34.412644210720266
499.5 -34.49340124670799
499.75 -14.989524706571359
500.0 -16.417913656034404
500.25 -22.774308186573887
500.5 -5.866653215598014
500.75 2.9449869597605622
501.0 4.835378547033216
501.25 -6.945913186630563
501.5 -10.514846001059084
501.75 14.238342235147828
502.0 -3.130966603825259
502.25 -12.860859708540058
502.5 0.3448110149944199
502.75 -0.04480795742849075
503.0 -12.880309180406147
503.25 -18.2809834421212
503.5 -18.165238008278873
503.75 -29.581500152358203
504.0 -35.093117834385275
504.25 -37.38659715226801
504.5 -29.004674765986103
504.75 -14.941041838167244
505.0 -25.74798631686516
505.25 -23.963260874811553
505.5 -9.90575479887823
505.75 -4.125787139235664
506.0 2.9189064715723196
506.25 11.239770271567274
506.5 0.5233375091467307
506.75 -5.447105097618689
507.0 -1.4002929115416505
507.25 3.736586780801929
507.5 9.827516685467671
507.75 -8.050736074373118
508.0 1.925113287964468
508.25 -16.66859300236363
508.5 -6.508400904403143
508.75 0.20463894852142772
509.0 3.449409307494529
509.25 0.8552596003300197
509.5 -11.5199192134904
509.75 -23.891886655162445
510.0 -23.831913365671465
510.25 -29.97776523873989
510.5 -24.427988959696396
510.75 -15.027025983649295
511.0 -17.293887792498694
511.25 -6.058122225587061
511.5 -7.012390584257414
511.75 -12.955502234285493
512.0 -5.3794512884804355
512.25 -0.8841326365776787
512.5 7.578190228112095
512.75 0.9151553695082635
513.0 11.237134829913945
513.25 0.3069747329906036
513.5 -10.922905258766963
513.75 -2.6748112311785803
514.0 14.682458440664139
514.25 11.949260554709781
514.5 8.994360721338769
514.75 5.29412823780855
515.0 10.616033976470849
515.25 14.818597693383792
515.5 -5.961736243636588
515.75 0.6011163313159447
516.0 11.648856452560105
516.25 10.2985170675905
516.5 13.642287509836256
516.75 7.210862063167776
517.0 11.715035031485609
517.25 7.561686851391458
517.5 2.0137764144849544
517.75 -0.7540573338015077
518.0 13.473346038498924
518.25 12.574648547710396
518.5 9.313127616421971
518.75 22.301238629210978
519.0 28.18125845299204
519.25 42.14810351505498
519.5 43.49779701021836
519.75 28.958702338580633
520.0 13.087618082107623
520.25 7.608626268038857
520.5 12.90877709620782
520.75 4.09023335061748
521.0 6.613168231534466
521.25 1.1612553222317858
521.5 -11.278135295487512
521.75 -6.18258901041361
522.0 5.082820396073128
522.25 29.86848366966796
522.5 9.13487557362204
522.75 23.548037527930358
523.0 21.965174787082905
523.25 27.851799281142434
523.5 17.457904118162098
523.75 13.527450967475001
524.0 11.315546227374181
524.25 16.39854531898562
524.5 26.527746174033354
524.75 18.77033154684444
525.0 18.396467751038074
525.25 14.487866311056424
525.5 26.20160408248513
525.75 15.972261826401018
526.0 10.051745141798015
526.25 6.022204212699887
526.5 8.725474560867172
526.75 4.3311545082087735
527.0 0.6054349482361543
527.25 8.55227913343871
527.5 4.854077590542347
527.75 9.347784596516288
528.0 8.39514162315081
528.25 16.35424582449051
528.5 17.80280754180484
528.75 15.603383424297613
529.0 6.328604716008229
529.25 16.172545151596108
529.5 18.21289515589294
529.75 24.469217765989317
530.0 19.80234754223244
530.25 26.32086165823149
530.5 12.197641199807778
530.75 28.143310202824292
531.0 18.596913075632855
531.25 3.6462424789914696
531.5 11.245003025215187
531.75 2.3210763645502914
532.0 23.11810368935543
532.25 23.283471741109043
532.5 17.6851895522488
532.75 23.420475094104983
533.0 17.345302824704664
533.25 23.353979504305745
533.5 21.260330804081097
533.75 13.873047431146613
534.0 -7.567067477263251
534.25 0.04663396424033728
534.5 -10.662066954840107
534.75 -22.721726588177898
535.0 -23.417650406573443
535.25 -14.400971316093354
535.5 -1.3895842632078939
535.75 9.106211930748984
536.0 6.5355832453980796
536.25 -0.1190317626725701
536.5 -2.715347355125819
536.75 8.751146352678326
537.0 17.989115089085026
537.25 21.8371362286194
537.5 14.82944518047675
537.75 12.690894609661923
538.0 9.523326255430351
538.25 13.892827313902098
538.5 23.573282413350505
538.75 23.05974981337282
539.0 11.080207907189283
539.25 16.929541389871773
539.5 8.742070455573334
539.75 12.769113495974976
540.0 8.92079923899098
540.25 8.86940892529824
540.5 16.585723883507598
540.75 10.810071171259754
541.0 6.111807848450745
541.25 17.11588599855426
541.5 17.658697172059654
541.75 18.221988588621223
542.0 21.219132001002354
542.25 20.167637067476015
542.5 23.550802952324084
542.75 18.45235676526181
543.0 10.449918520016094
543.25 10.537863467366634
543.5 -8.483163379804846
543.75 -7.6277736382096375
544.0 -6.921681394826793
544.25 -1.6074726871966734
544.5 19.71094027572272
544.75 24.329123229046687
545.0 31.350884244073594
545.25 15.697996913350206
545.5 -4.185851335157283
545.75 -3.345110294497861
546.0 -2.295477929381806
546.25 -12.017178764256514
546.5 6.527475501545655
546.75 8.87874598920553
547.0 13.304124884191305
547.25 6.338939024791378
547.5 13.576841705857035
547.75 27.075915020540595
548.0 17.240588395741497
548.25 15.964087503170463
548.5 21.11579526246729
548.75 13.27805617624184
549.0 5.771041400224756
549.25 17.393710701370274
549.5 14.680736360105785
549.75 26.792267258942168
550.0 11.288968535708733
550.25 4.297696065923658
550.5 0.1565347534295567
550.75 -3.0734402059128065
551.0 -6.432688040101544
551.25 3.1460846584679003
551.5 15.039720050112987
551.75 7.434229171433985
552.0 4.227420289046581
552.25 1.0830468286755215
552.5 4.993878638372235
552.75 0.6023876675209525
553.0 2.2919069565005237
553.25 0.131244452645495
553.5 4.347368013660899
553.75 18.152742601490218
554.0 28.20501288028369
554.25 28.207398759377153
554.5 10.870745891042665
554.75 12.928014027999797
555.0 9.914158431044791
555.25 6.705170309302332
555.5 10.318960368290547
555.75 22.27283142030442
556.0 13.610223435484036
556.25 4.4099835825977225
556.5 18.82064285654123
556.75 6.418920173767608
557.0 -5.282379995095894
557.25 -11.783745102030569
557.5 -2.0950357406532083
557.75 -1.0063707514728906
558.0 -8.44383698251713
558.25 4.763579929215722
558.5 6.189080677012424
558.75 10.238074035717569
559.0 -10.955142893863872
559.25 -16.687726659026072
559.5 -23.38915140190419
559.75 -18.75323129389975
560.0 6.4237282883324625
560.25 5.4491331638885505
560.5 13.727105391953442
560.75 27.447640752897165
561.0 10.053411983026468
561.25 12.390819916576639
561.5 -0.5757350914480179
561.75 5.355152035472684
562.0 3.867616526752727
562.25 1.7857566874278223
562.5 3.5815091628517033
562.75 17.356994691960438
563.0 20.7661759793503
563.25 34.50627983251394
563.5 24.570507225774787
563.75 -2.3190845614941997
564.0 -16.270795230303943
564.25 -18.047379721456
564.5 -7.757619986918099
564.75 -5.545227542885538
565.0 -22.749197379159284
565.25 -19.20347611657839
565.5 -8.220010521922852
565.75 -5.3908224984816435
566.0 -6.083598318412582
566.25 -10.84266544849678
566.5 -16.437485642948104
566.75 -5.654759371510837
567.0 -21.01318434614546
567.25 -45.377171436421705
567.5 -20.11668033729497
567.75 -32.71489806349551
568.0 -9.336702762595282
568.25 -4.777613125274984
568.5 10.270036608132422
568.75 4.501963181815763
569.0 -1.118594850833249
569.25 4.723580517927427
569.5 7.741598497108097
569.75 5.387479737995909
570.0 2.889728856007336
570.25 8.09037662940701
570.5 1.253859304683954
570.75 0.1210270908756712
571.0 -0.22014536169035637
571.25 23.63131101958662
571.5 23.082287514182838
571.75 29.289648952195023
572.0 36.61221420251309
572.25 10.611196077236759
572.5 7.643374315973115
572.75 7.181431876849734
573.0 10.04890444037769
573.25 7.712229551157172
573.5 -7.799932222344564
573.75 -5.592109826559648
574.0 -7.009952883521091
574.25 3.920953099560048
574.5 6.660613221091813
574.75 10.729316443839771
575.0 17.174835277855742
575.25 27.34433009614238
575.5 26.628714157068167
575.75 28.226916496609164
576.0 34.301688645081896
576.25 19.344910554909717
576.5 6.403234897189807
576.75 13.458883883297311
577.0 4.718135519478966
577.25 -3.588698029439257
577.5 5.563013198943692
577.75 4.645194547737569
578.0 -17.69256533684395
578.25 -1.1168724900713451
578.5 5.969454855491488
578.75 -9.523840566956633
579.0 6.014815579166502
579.25 15.956706729905216
579.5 4.903477724499758
579.75 8.506243436120736
580.0 28.0131064347649
580.25 20.219015482217518
580.5 16.86248332095297
580.75 24.69375683988611
581.0 23.77445738212352
581.25 27.122268164181794
581.5 26.075121143188714
581.75 34.26943908644151
582.0 30.26333011947884
582.25 13.446963334561024
582.5 18.921343225506433
582.75 6.744898859796752
583.0 2.396886982088552
583.25 7.099940589022243
583.5 -7.359359567292687
583.75 -5.0900899707080605
584.0 -9.88883472447475
584.25 -7.062388147993117
584.5 5.397767281384144
584.75 19.329482312830514
585.0 21.886844347003247
585.25 24.113730437436402
585.5 9.578020960815353
585.75 20.365364903584652
586.0 17.103164716364475
586.25 2.6707870043873467
586.5 4.432188986079406
586.75 16.353267600971655
587.0 3.674624669014626
587.25 21.850035963241776
587.5 5.128010568658705
587.75 -1.8480155943212893
588.0 14.47302367391228
588.25 15.46540361074963
588.5 22.209217390263277
588.75 19.178574014521715
589.0 29.23510541071171
589.25 20.776036796426155
589.5 31.891470875714223
589.75 22.38802472481537
590.0 9.978380540742943
590.25 16.348468516108582
590.5 14.880369198102484
590.75 6.187033088416421
591.0 30.38408714228182
591.25 43.909090788054705
591.5 34.04181506879235
591.75 30.96566106695091
592.0 28.054597979489213
592.25 31.20527813560701
592.5 50.22169941832437
592.75 31.5774497918009
593.0 18.59513552975088
593.25 9.920649452644952
593.5 19.574661249285477
593.75 10.614441646006142
594.0 4.8638486741413045
594.25 -7.206080400271846
594.5 -2.3652569333656617
594.75 -14.101251704860669
595.0 -15.105067965964846
595.25 -11.3148785113973
595.5 -6.1930986018039
595.75 -5.659196265836863
596.0 2.437818607921388
596.25 -4.174751045844509
596.5 -3.5133412030072897
596.75 -7.471753150817172
597.0 -6.175034886512703
597.25 -10.322255673545843
597.5 -7.924792710003905
597.75 -6.639180754422794
598.0 10.248217403769043
598.25 0.8554266187726443
598.5 9.394327197450442
598.75 3.7149923748300773
599.0 15.901706270951964
599.25 6.126626230607193
599.5 21.344011455797993
599.75 13.980536144557092
600.0 6.710106531459377
600.25 7.22426746930449
600.5 -3.2096258617524995
600.75 -7.5674148165860995
601.0 -12.339216123314724
601.25 0.6635908097253935
601.5 14.810747304789599
601.75 16.221536318033944
602.0 13.26304275129967
602.25 12.006615425333345
602.5 24.412973288531703
602.75 24.1058280321629
603.0 34.08423003911791
603.25 23.964128055946194
603.5 19.709532100646868
603.75 13.353101815050245
604.0 4.257286148806763
604.25 -3.8530039169515025
604.5 -18.92958036538708
604.75 -14.162628695248824
605.0 -10.684834049377631
605.25 -13.979053910444463
605.5 17.571129395188272
605.75 7.398848494191933
606.0 0.07943123693590692
606.25 11.345494872450583
606.5 10.50882909447086
606.75 5.221689036566949
607.0 2.7751950979323556
607.25 -8.642884726065411
607.5 -5.754056695380509
607.75 -3.8534034965058535
608.0 4.464100573904803
608.25 3.3430831486340207
608.5 6.423435816839255
608.75 0.14853837102748635
609.0 -3.272247215981489
609.25 10.197317558423839
609.5 5.898761118793616
609.75 -1.8400775802430802
610.0 -13.096633023657635
610.25 0.08882216878167881
610.5 24.040877502082513
610.75 23.527353371343693
611.0 31.05625872756647
611.25 32.76734898915148
611.5 35.80770828195213
611.75 29.180760510991274
612.0 17.686578293782997
612.25 8.886445878087441
612.5 17.238683991293108
612.75 25.589159011874585
613.0 20.936199575033548
613.25 30.636083319585655
613.5 23.12725031082822
613.75 30.6816101064338
614.0 29.399515270610056
614.25 30.472781759448058
614.5 19.605760700185698
614.75 11.153733688034334
615.0 8.165209489612433
615.25 -1.3698855873323517
615.5 -12.37956408748341
615.75 -1.4541627482485193
616.0 2.9347681843915456
616.25 2.8597911468265895
616.5 6.4409836973797105
616.75 18.315758130857205
617.0 8.964583418245022
617.25 11.819937702064095
617.5 9.287988643667493
617.75 11.241622046544538
618.0 12.552192015328796
618.25 -2.938259033544691
618.5 17.389613015041128
618.75 8.425917587622287
619.0 -4.493548473394126
619.25 -6.275309785551762
619.5 -1.9523995816799884
619.75 -1.8405349444135375
620.0 -3.552501550988447
620.25 2.458620153832469
620.5 -3.120940567102462
620.75 3.6173260913940335
621.0 10.885473669229391
621.25 20.15112712295637
621.5 20.086172449009833
621.75 40.36236643142112
622.0 30.751253486542836
622.25 23.69524632075798
622.5 18.190227910081262
622.75 20.294404533390832
623.0 16.045496580203853
623.25 11.09465492959214
623.5 20.50555558749544
623.75 17.0198271878419
624.0 24.068005109830672
624.25 8.980982757859996
624.5 13.781600400721304
624.75 14.534159883981731
625.0 12.709878961767082
625.25 -1.4984093927113475
625.5 5.104189326494637
625.75 3.622271975705541
626.0 12.129459717580586
626.25 24.130036291743995
626.5 17.969514111551064
626.75 38.713074360507896
627.0 34.53675161359352
627.25 37.645103837072284
627.5 32.98763739153004
627.75 22.451605572738735
628.0 19.390587503226698
628.25 29.6910812912303
628.5 20.18372676422274
628.75 13.491286320935522
629.0 28.400403299448257
629.25 37.662149515610544
629.5 20.537367483092076
629.75 -2.1736953729712187
630.0 -18.450139101590224
630.25 -37.69400723103548
630.5 -34.31071377428839
630.75 -40.52776189000604
631.0 -17.547998185235866
631.25 -5.836446618335383
631.5 -7.441965826392268
631.75 -8.788147889723309
632.0 -9.903961688808025
632.25 -26.87799611589295
632.5 -27.941752498003268
632.75 -12.640695334723347
633.0 -36.29114254950829
633.25 -30.931800610745164
633.5 -26.938537038597467
633.75 0.25911187717702244
634.0 -8.036834241312684
634.25 -16.529246061928994
634.5 -23.190398406303434
634.75 -6.407281189255144
635.0 19.157719902109662
635.25 -2.6227747225020366
635.5 4.677701496208036
635.75 1.618655039305405
636.0 0.25698179676279764
636.25 -9.477412325450208
636.5 5.701851990720345
636.75 -9.817863353353424
637.0 -2.57175219193331
637.25 3.924296251748168
637.5 9.931519487959289
637.75 16.702254993739047
638.0 -0.4305549140979572
638.25 6.8113966894642655
638.5 3.0406707114789993
638.75 8.279660651893385
639.0 20.919357245809987
639.25 22.603330653107353
639.5 22.154208714768416
639.75 6.583989081079137
640.0 6.955082775223543
640.25 4.684985659985655
640.5 25.182477723104245
640.75 18.773859955891936
641.0 25.629848412085384
641.25 8.34977737049898
641.5 15.12319530413594
641.75 12.580428140835043
642.0 27.67543608069626
642.25 18.95971276009118
642.5 14.250669635193537
642.75 7.792043148805522
643.0 4.804206234169588
643.25 -21.66537016164295
643.5 -6.149957087495892
643.75 -10.06597035684759
644.0 10.217441877340306
644.25 -10.934349748296118
644.5 6.563125385595573
644.75 16.06547719952387
645.0 10.64145206289943
645.25 -10.210090294112002
645.5 -11.25814166395234
645.75 2.946309856850149
646.0 17.691154413769876
646.25 13.396648241514043
646.5 9.190691374420963
646.75 11.600641238094555
647.0 32.66711773963087
647.25 25.162958835249352
647.5 34.10824487739087
647.75 32.19137029860275
648.0 29.026240712490264
648.25 30.474788539863702
648.5 30.14782938612909
648.75 28.478579660709755
649.0 20.982013444031697
649.25 13.607977239389399
649.5 24.923389841416654
649.75 15.938106908434785
650.0 10.176718421017686
650.25 24.096910517684456
650.5 14.736777766416292
650.75 16.070016814622996
651.0 14.671512844681253
651.25 -13.35687734807339
651.5 -6.595434843779241
651.75 12.6335734231923
652.0 1.337879738870042
652.25 6.894271772640413
652.5 19.167990750243142
652.75 6.374408583629384
653.0 1.4243851725767445
653.25 -3.552005632127372
653.5 9.93817924833521
653.75 8.562593255810208
654.0 11.926116185587414
654.25 13.263438829957588
654.5 4.5372906124540116
654.75 11.83762880380563
655.0 18.395081983707684
655.25 3.7679359656949067
655.5 -11.896648011348113
655.75 -12.349558540802128
656.0 2.908245178445688
656.25 15.386615613763329
656.5 23.545973721101404
656.75 23.801998780933562
657.0 29.743024308399576
657.25 25.518464274699756
657.5 10.462509638019526
657.75 7.924158583195055
658.0 -4.7872253821179225
658.25 -7.105700590198634
658.5 -1.1039637328664869
658.75 2.494300058615689
659.0 -2.3769660034584925
659.25 4.377400000953634
659.5 6.81470620098703
659.75 16.3847547511314
660.0 8.294680587513733
660.25 -4.715123652176899
660.5 -3.4561385741539663
660.75 -0.699527808228094
661.0 10.423903275156794
661.25 0.38901014097541875
661.5 1.8880287279049486
661.75 -3.410981775324119
662.0 6.6645488819004655
662.25 1.691829704705202
662.5 -8.563539470895106
662.75 -7.725773377140799
663.0 10.250357871743592
663.25 11.110186889283494
663.5 16.711443168170604
663.75 36.12159165797701
664.0 47.820740673090356
664.25 42.26456445881421
664.5 36.034883251151115
664.75 29.101285355859247
665.0 17.08110712257638
665.25 9.386145935591045
665.5 22.72001100001962
665.75 3.7469385129176547
666.0 9.590943446760273
666.25 11.322887717986184
666.5 -4.496146691720943
666.75 3.0673802287558782
667.0 -17.81333580784369
667.25 -0.6597741686457637
667.5 18.977004300222927
667.75 2.458976563854712
668.0 18.099412092847203
668.25 20.05937492695716
668.5 14.109427566403207
668.75 8.8694835589986
669.0 -7.878585831665157
669.25 7.792802671030845
669.5 17.16373229030161
669.75 -5.084535896547022
670.0 1.4558105447329521
670.25 -10.630723919788922
670.5 -4.415238579890836
670.75 -23.114966525845315
671.0 -0.9562085048611211
671.25 -10.814027843122172
671.5 -8.158866421240383
671.75 -14.114109022026817
672.0 -25.757496675950105
672.25 -19.92496504810128
672.5 -0.007826720536382226
672.75 7.1084961863121885
673.0 8.89810798617118
673.25 4.913417414267441
673.5 10.06928837877371
673.75 5.411544588650548
674.0 22.833002680650104
674.25 13.121732446144321
674.5 44.272132706073734
674.75 49.15445673446625
675.0 41.56288342437361
675.25 34.65258910829426
675.5 27.339954731460757
675.75 22.364643584118344
676.0 13.396130517360326
676.25 8.55876448066811
676.5 5.454370962627937
676.75 3.285404743551883
677.0 5.635478587514447
677.25 6.545696702774048
677.5 11.603327471591957
677.75 28.930040729044
678.0 9.825940344657772
678.25 14.409600246035184
678.5 -13.795151104538451
678.75 -3.1529499525711024
679.0 -2.0771554022215373
679.25 9.33366227409467
679.5 14.172264545434786
679.75 21.909935383731014
680.0 26.525848367994598
680.25 26.319196354789803
680.5 18.4698008471786
680.75 23.834014549948268
681.0 13.415498923741099
681.25 17.938324185933013
681.5 6.455123731435573
681.75 5.102161786211616
682.0 -0.5333005857041639
682.25 4.652407177871625
682.5 14.492411039147296
682.75 23.83954090931069
683.0 19.755302297124032
683.25 34.0168499754777
683.5 23.260357202993035
683.75 8.241802485276112
684.0 2.06775089293464
684.25 -9.57794639431273
684.5 -3.1954198315715256
684.75 -1.1082369239816892
685.0 3.0068519995856207
685.25 -2.208440137069596
685.5 -8.538609464005829
685.75 -2.3988320715879494
686.0 0.01765709054598208
686.25 14.476851855503222
686.5 7.893912779369196
686.75 22.51626168734261
687.0 11.213006533460693
687.25 4.751189462594518
687.5 3.515613690263664
687.75 -1.434521321510453
688.0 -2.474088283018177
688.25 -1.2573696946538764
688.5 8.751714013573357
688.75 -7.626746255049666
689.0 1.5606366518145438
689.25 3.033181188788612
689.5 -2.9516649631843412
689.75 -0.9092784099451858
690.0 -8.6935506397162
690.25 -5.29275641384482
690.5 -4.212751524907059
690.75 -11.966472537513823
691.0 -20.750984313860744
691.25 -9.574977290849224
691.5 -2.3542438268577284
691.75 7.970696494178515
692.0 5.953678608226185
692.25 -9.544304378065064
692.5 -2.174150420812591
692.75 5.7305963082488205
693.0 1.190490208970183
693.25 6.57991415592506
693.5 8.518075955638219
693.75 3.675407681966772
694.0 -10.354961294080464
694.25 -6.998056775970918
694.5 17.386917593358717
694.75 7.871594657505075
695.0 11.911202777172088
695.25 7.633885566003954
695.5 -2.096506321875025
695.75 0.26154417823260356
696.0 -8.853195348362934
696.25 6.4603825376457475
696.5 -9.603874442686653
696.75 -15.664940698684077
697.0 5.372147649909913
697.25 -0.4715213993638736
697.5 6.84620768827226
697.75 5.149853590972411
698.0 2.1571277045399384
698.25 6.478358552766183
698.5 4.963797376209364
698.75 4.299205391916525
699.0 3.3687167112282577
699.25 8.014419286546147
699.5 -12.931544583541946
699.75 -7.351110659142767
700.0 -6.774830645288711
700.25 0.7908809870785829
700.5 1.6497778011232347
700.75 6.198657253217872
701.0 19.830898953163288
701.25 15.065716686486802
701.5 -5.554550386529106
701.75 -2.6840483109983477
702.0 9.449047782172954
702.25 13.631407653686615
702.5 19.066362374912607
702.75 17.86637522231378
703.0 11.501105559323124
703.25 14.649493101935281
703.5 14.380227278270883
703.75 14.709622078402322
704.0 8.237390628465537
704.25 9.50003488713908
704.5 3.7916726911636056
704.75 13.814847418221541
705.0 4.337691991673131
705.25 -0.24621094548072797
705.5 -17.747203451390703
705.75 -5.083808618089488
706.0 7.988277458518051
706.25 -6.345160953943397
706.5 0.2879606012254774
706.75 12.432245460336315
707.0 18.471638163173424
707.25 28.173912372905217
707.5 26.58064131908291
707.75 12.494729066594704
708.0 4.398682550507231
708.25 8.696558197383784
708.5 9.864092666784579
708.75 2.6841302400172284
709.0 -8.842282724768335
709.25 -10.270151770342913
709.5 -13.005261800048373
709.75 -17.959105249627388
710.0 -7.685694394517215
710.25 -8.663898668243965
710.5 0.36268167446612587
710.75 1.0087771106499925
711.0 -19.911094679026807
711.25 0.842450218054819
711.5 -11.139202913798457
711.75 -4.8701289756675035
712.0 -13.11236966139779
712.25 -10.03349493714658
712.5 -11.243804926962849
712.75 -0.711742254913597
713.0 31.205798454530985
713.25 47.01769364807541
713.5 24.863371365226715
713.75 16.29501312926662
714.0 18.367187064369126
714.25 4.789786231991229
714.5 7.832518683078153
714.75 1.7952444437407955
715.0 -8.666166710028188
715.25 -0.5017517338440882
715.5 4.853612720035234
715.75 4.62734924133194
716.0 7.674262695805135
716.25 -5.293488240590378
716.5 2.5786208055309605
716.75 5.16703199379626
717.0 -0.5111794015797901
717.25 3.8696373201365857
717.5 3.547533431847585
717.75 -2.6221534326700855
718.0 5.904363201988145
718.25 12.367503116099874
718.5 21.79214582584818
718.75 32.786578451167934
719.0 26.61708294993833
719.25 30.31245210443445
719.5 5.698060349671234
719.75 14.156623424790295
720.0 -0.7136149245108276
720.25 -3.276337940212864
720.5 -7.194274550527785
720.75 12.949705378428408
721.0 17.271675788736317
721.25 14.072597069142645
721.5 15.522271323300517
721.75 9.329133428416041
722.0 14.505160712303299
722.25 -4.284122309882068
722.5 -7.029908035555948
722.75 1.2579973595254659
723.0 -4.327721708586298
723.25 1.700127030627106
723.5 6.674904310788555
723.75 4.175840761277579
724.0 -1.5012048950789554
724.25 2.0808234153293994
724.5 17.111457264858643
724.75 18.148660227259647
725.0 18.956628613462357
725.25 3.8902852974952644
725.5 -22.674270406332717
725.75 -17.403663049546026
726.0 -24.99509259960587
726.25 -7.434898906638415
726.5 -14.921697455445774
726.75 -21.61904277798158
727.0 -11.073950915732212
727.25 -21.0229213687968
727.5 -10.122575288572676
727.75 8.062342530992375
728.0 -4.144237248423222
728.25 -10.215648731584622
728.5 3.673937224041878
728.75 -18.363252366362925
729.0 -27.091009366004215
729.25 -10.20750850800231
729.5 3.5754675755914147
729.75 -9.406189943431635
730.0 4.251453145869346
730.25 9.835594653024794
730.5 17.90348781230996
730.75 -11.866905005534349
731.0 -15.88321633480766
731.25 -0.4076950206796086
731.5 1.6901025604014648
731.75 9.83371720948066
732.0 6.164498887866754
732.25 -10.82443195064728
732.5 -29.08501955004656
732.75 -18.073243075110927
733.0 -5.554073306768586
733.25 -8.737817947168477
733.5 -7.470534160794962
733.75 -3.3638762778009923
734.0 1.8476022211663836
734.25 15.207138895401382
734.5 21.906491927313347
734.75 6.26822511997536
735.0 5.531534367616936
735.25 9.10836412133784
735.5 2.0066117459743986
735.75 0.9313711745318036
736.0 10.531903429403172
736.25 7.019932900669955
736.5 2.5754125662519027
736.75 2.9369941847077685
737.0 -2.4606501897104343
737.25 -0.06927412062532134
737.5 12.168917183261946
737.75 -0.4727131451320279
738.0 -9.759522688449925
738.25 0.28775449728750946
738.5 2.266928417409677
738.75 16.017345964964868
739.0 -1.5405263739009136
739.25 -5.900985598977307
739.5 -10.755529824576941
739.75 -4.014170592420379
740.0 2.692852084901326
740.25 -7.870591976254408
740.5 3.2012428945263802
740.75 -1.9225144760736743
741.0 8.756064317833916
741.25 9.844935809756038
741.5 8.6250042362547
741.75 2.8113970226758283
742.0 -9.470376276372257
742.25 -2.5622769118506508
742.5 4.572116153971976
742.75 4.891564366208398
743.0 3.525538013610304
743.25 7.3442695290852855
743.5 11.57974942484178
743.75 13.871375006987645
744.0 2.2011985136498584
744.25 10.390451904757478
744.5 3.0551684806290424
744.75 8.520368557927391
745.0 -1.729070149108158
745.25 4.781858409970917
745.5 3.82130486932002
745.75 -4.898816516867974
746.0 -0.6252678317001168
746.25 -0.292412828252699
746.5 11.077227360852905
746.75 11.800440152289806
747.0 0.38422122360364686
747.25 -6.468773442813294
747.5 -11.811084668036319
747.75 -14.32930455387174
748.0 -28.087487903039197
748.25 -25.327393492349948
748.5 -5.8768516054632105
748.75 8.275067977878994
749.0 19.288575952952677
749.25 26.021908597432926
749.5 33.618377528388066
749.75 23.860383444562693
750.0 24.881545822721215
750.25 14.229171551709339
750.5 23.86381366514081
750.75 11.881080614285
751.0 -11.273394587428111
751.25 0.7926549349243333
751.5 -8.224299933608709
751.75 -18.740460017407198
752.0 -15.996073392878191
752.25 -14.689932633398229
752.5 2.5232204972248713
752.75 17.34658538487528
753.0 28.976722966441095
753.25 21.4350366281533
753.5 22.35344045671501
753.75 8.805322341740679
754.0 7.341304208977091
754.25 -0.09473988393951238
754.5 -1.0981729683996448
754.75 -6.051404590704209
755.0 -14.854714105634095
755.25 -33.68655998502079
755.5 -20.164757786479246
755.75 -8.637806738324954
756.0 -14.319543134805794
756.25 -24.207236085169168
756.5 1.6333879540477731
756.75 -0.9076820065368096
757.0 2.77166314653101
757.25 8.701070104112148
757.5 13.73565787615875
757.75 1.5580934225968743
758.0 0.8730956711026137
758.25 -1.8411561070924503
758.5 -34.18653039302702
758.75 -25.899508221393877
759.0 -18.494590905493
759.25 -4.006751534579275
759.5 -22.833781750163393
759.75 -29.848706574093214
760.0 -17.015331956898752
760.25 -12.093327101693891
760.5 -26.920080267112837
760.75 -16.997467820139597
761.0 -8.513217058268582
761.25 -6.807986702359814
761.5 5.611610648716181
761.75 9.545704165003926
762.0 18.203064663116532
762.25 21.01830768090009
762.5 30.531748076450835
762.75 31.441384404944518
763.0 22.37075822240709
763.25 12.488392377221437
763.5 0.9063143022170488
763.75 12.801684779474943
764.0 27.21928259633418
764.25 30.472696662922665
764.5 13.441549200604035
764.75 16.927339524745474
765.0 6.756539545894123
765.25 9.802440405717633
765.5 13.772386732092556
765.75 14.744583114900184
766.0 9.876120733507504
766.25 -5.45101161282591
766.5 6.68214678533222
766.75 -5.842167358371059
767.0 -23.073068536454223
767.25 -32.82394269177061
767.5 -22.898772354343706
767.75 -22.806307772784177
768.0 -13.093217428451393
768.25 -0.3499070612745845
768.5 -1.7386833273099658
768.75 -2.8299649018376574
769.0 -11.980687338219298
769.25 -4.11322455680795
769.5 -9.33283317049188
769.75 -29.446725535810813
770.0 -24.487578607288057
770.25 -22.3958100535456
770.5 -35.018349592334005
770.75 -36.96434823151084
771.0 -18.68660092556319
771.25 3.828004580666628
771.5 2.6916072314126276
771.75 -0.8350056450619805
772.0 8.219754433154996
772.25 17.699073849496052
772.5 22.819225892773
772.75 13.04732494686629
773.0 26.779633069885534
773.25 15.10830137618543
773.5 22.28989328189044
773.75 26.952307175801657
774.0 15.166952347138777
774.25 21.278144279964774
774.5 18.474138797882276
774.75 8.410397335653823
775.0 -11.973701235336229
775.25 -24.253800998163754
775.5 -22.05765762261366
775.75 -3.902722462896307
776.0 -10.780497766168022
776.25 14.835160099088313
776.5 -3.568286136681948
776.75 7.381141787799016
777.0 -14.008873595974187
777.25 -8.037510179716069
777.5 -9.518566441031938
777.75 -2.3576521412060893
778.0 -8.912795810592321
778.25 1.3783482395011122
778.5 -0.6428978040205129
778.75 -13.499152373619836
779.0 9.408034135518992
779.25 1.016213431836714
779.5 1.8812879694476226
779.75 -0.9325655136398625
780.0 2.7930339030594884
780.25 17.993050752819286
780.5 5.221536273759652
780.75 6.04529500335779
781.0 17.3405990232107
781.25 13.776340237357426
781.5 14.573471822311488
781.75 19.265725065946636
782.0 24.464193095053368
782.25 6.753584340950521
782.5 12.965907063326458
782.75 6.922273919753072
783.0 -1.9804871952111487
783.25 6.904877781160467
783.5 7.0860670546901945
783.75 5.073590362779069
784.0 10.10758037801487
784.25 36.05797715730941
784.5 20.78680506435312
784.75 20.454881437130034
785.0 15.023134662916275
785.25 27.63951608829656
785.5 22.284286775372372
785.75 12.37165628129898
786.0 26.541693515325424
786.25 17.592032072843967
786.5 -1.9678076527021808
786.75 11.748022951363854
787.0 26.043917100441487
787.25 13.558620932924374
787.5 19.167283219698867
787.75 6.691282174734474
788.0 8.643809660108332
788.25 8.575331891738772
788.5 15.279638121833846
788.75 3.8870079680944087
789.0 7.837831601847116
789.25 8.930145555740685
789.5 4.483873420726642
789.75 -6.389589373738149
790.0 -11.191079628745491
790.25 0.008711835842262872
790.5 0.9067545378649706
790.75 11.511054700659969
791.0 14.16887101559325
791.25 22.782280561228465
791.5 6.646732789364511
791.75 1.8303011314506032
792.0 -3.057243537835797
792.25 -1.7598253350627004
792.5 -3.059326477049728
792.75 -1.3964216265555924
793.0 1.4612312323539984
793.25 1.7156316268321223
793.5 16.479649821895407
793.75 10.304946725957219
794.0 5.48912331957017
794.25 6.708395448123854
794.5 11.088253003230104
794.75 6.2813070723943465
795.0 19.916792729510863
795.25 1.9033917033167747
795.5 -8.833636420975973
795.75 2.64862478041994
796.0 6.492539744450049
796.25 19.609052139465067
796.5 14.033220813611482
796.75 9.582141753584452
797.0 8.567558646599133
797.25 10.46202556137012
797.5 12.936395632077351
797.75 16.629381647704122
798.0 15.786520941063278
798.25 14.854503011149108
798.5 15.267799626263429
798.75 9.936432556181234
799.0 6.530956220367235
799.25 21.985154815084712
799.5 12.702906791719444
799.75 18.404412061672552
800.0 22.802161099129048
800.25 19.120905074340328
800.5 13.809554861848229
800.75 14.997021084610843
801.0 17.846591815127567
801.25 10.415195454719864
801.5 15.695185243653688
801.75 33.145295452565286
802.0 23.3620057257212
802.25 26.661466099965203
802.5 19.239698218511947
802.75 26.35018409499803
803.0 15.530187034729028
803.25 14.052384328511279
803.5 0.05812924339736458
803.75 3.2836092223240447
804.0 10.59596980079843
804.25 13.218991609766137
804.5 20.84323076008652
804.75 13.865502562906403
805.0 16.791881283349472
805.25 38.69857682593171
805.5 29.339510960239178
805.75 31.22600095345268
806.0 22.22850814902006
806.25 20.48079046839928
806.5 34.612148412433996
806.75 32.31501269941313
807.0 35.32632487610456
807.25 18.12660922436365
807.5 13.852805530806123
807.75 12.728686226906461
808.0 18.293210694913107
808.25 24.70210873496991
808.5 33.150372498437505
808.75 29.833799334802276
809.0 28.182416505434798
809.25 35.57800632642183
809.5 27.298283947440044
809.75 34.611130319428355
810.0 18.624019308751286
810.25 2.050109699111075
810.5 -12.427920666393192
810.75 -8.687226745723637
811.0 -13.553313079924418
811.25 -6.238286353164888
811.5 10.047915096133828
811.75 3.3926591879062897
812.0 5.7208610690781985
812.25 6.042364749374704
812.5 3.013119146066855
812.75 5.968624336203932
813.0 -3.104096792555602
813.25 15.232291502699534
813.5 20.014464233729942
813.75 11.542337028327891
814.0 12.490199954202662
814.25 27.63462429141606
814.5 27.424428527175007
814.75 12.50991768563764
815.0 2.9750072872812714
815.25 -11.744740828624309
815.5 -2.8111387174274753
815.75 -11.893504697456635
816.0 7.028661866282272
816.25 10.763450738340019
816.5 1.972888519347928
816.75 7.511269840413814
817.0 9.081140217752537
817.25 -6.415702757560863
817.5 -11.46696747701904
817.75 -41.99148891193078
818.0 -29.004536921621884
818.25 -26.55227037547126
818.5 -25.570134649376378
818.75 -26.75433391422027
819.0 -11.538215364827273
819.25 -20.40732624870151
819.5 -2.446817991890226
819.75 -2.6431346271853844
820.0 -6.563884342572678
820.25 -12.936203474037065
820.5 -6.4691988439212835
820.75 -18.73487182690303
821.0 -13.863367484299701
821.25 -16.559498331800288
821.5 0.7375360734478953
821.75 22.561875112107284
822.0 9.744963798073922
822.25 2.0737582465963578
822.5 -18.50572552809357
822.75 -17.828533063702487
823.0 -6.3623280082265055
823.25 -8.645638210454042
823.5 -3.540266673022371
823.75 12.862836310900327
824.0 14.202672786533784
824.25 19.994455879729852
824.5 12.601797444433291
824.75 2.0964473446213483
825.0 7.435288700780211
825.25 20.760854906366802
825.5 -2.056684987903062
825.75 9.68187280132252
826.0 4.279242490195843
826.25 11.92773812502493
826.5 10.108491735854184
826.75 10.37773850455183
827.0 15.032493204332841
827.25 -1.0562921843031319
827.5 0.6284499019969996
827.75 0.21642863906210774
828.0 3.8067912477956396
828.25 2.5487113449719647
828.5 -9.372109486620246
828.75 5.215460146476791
829.0 15.277825128842723
829.25 17.410479116607
829.5 15.016778046928563
829.75 16.472501373619128
830.0 14.148270265624701
830.25 22.793127461989773
830.5 18.6384384661334
830.75 5.76914933993852
831.0 3.9924859263279484
831.25 26.78667853913156
831.5 21.948601934570306
831.75 22.956653722742804
832.0 23.228954234396326
832.25 8.495830554721186
832.5 0.7159397229857536
832.75 1.8478287590313958
833.0 -6.111142671096658
833.25 -11.1034486635277
833.5 -12.241380709188032
833.75 7.660750710965944
834.0 8.780553203408527
834.25 1.540410263203483
834.5 -2.9464442494387004
834.75 -5.655019587482633
835.0 8.140560037590998
835.25 -5.417247657086714
835.5 -9.664925502885662
835.75 -18.798589329337254
836.0 -18.131639644233246
836.25 -16.754715241925197
836.5 -10.508459026637402
836.75 13.478407873959567
837.0 -5.062444496816896
837.25 -5.459653701947424
837.5 4.0873594904156585
837.75 13.093763669477324
838.0 6.365777367264774
838.25 1.3165236972261085
838.5 -1.7407547447887959
838.75 11.97461539690954
839.0 19.209460664649065
839.25 13.674325012036144
839.5 15.344293814315021
839.75 16.129467157884278
840.0 15.6125955631428
840.25 4.67712068763455
840.5 -0.20137629815255842
840.75 15.88598011209016
841.0 16.751047115642926
841.25 4.672104116732344
841.5 -8.778288023837572
841.75 0.48357025720225266
842.0 1.431722294369325
842.25 19.0399054133747
842.5 18.27517680462408
842.75 20.23483605121414
843.0 7.747452625528469
843.25 -0.10253619271544334
843.5 18.04307198984877
843.75 4.990753643798975
844.0 19.467534666915675
844.25 19.55529464351318
844.5 -0.2892232585461585
844.75 10.00841839525934
845.0 8.768348919896507
845.25 11.242704526270069
845.5 12.700040823699712
845.75 17.691160345607564
846.0 1.0044034678717702
846.25 13.19588997914721
846.5 19.5557559482064
846.75 0.120541485565405
847.0 -1.9466892762798942
847.25 -12.156961461888862
847.5 1.9633245885254378
847.75 -10.102622577716955
848.0 -16.461864286729114
848.25 -5.668624541785114
848.5 10.116119020254882
848.75 3.432591208303511
849.0 9.748314777645959
849.25 14.20183357600187
849.5 0.27040487229926935
849.75 -5.761046505373395
850.0 -2.7124961819154816
850.25 1.631005721251932
850.5 7.895629297515459
850.75 17.09490899175776
851.0 12.728434237345365
851.25 23.993594235971827
851.5 14.369313062935552
851.75 18.772181578962336
852.0 3.0193952941623063
852.25 19.855851491771908
852.5 10.0891346102357
852.75 8.049965570051143
853.0 -1.4397905958844577
853.25 11.171300739057349
853.5 11.805916082287336
853.75 4.603108347393669
854.0 8.175943125442032
854.25 10.727374403772094
854.5 4.8941609728111235
854.75 2.0428247815750327
855.0 -4.968700566099438
855.25 8.450753439151804
855.5 25.285631588723444
855.75 30.956332067967363
856.0 18.05342597323549
856.25 26.109498435883612
856.5 16.048513082060158
856.75 15.233271111686108
857.0 1.2338810261749242
857.25 21.600461787887397
857.5 -2.7404281820020433
857.75 -5.684987180184036
858.0 10.86003258317528
858.25 15.25068828264828
858.5 20.697592689193932
858.75 23.254045644368215
859.0 13.286173359670645
859.25 5.118183715069028
859.5 4.083140066515444
859.75 12.394898164888447
860.0 -0.1357997794252972
860.25 -3.2414486429685816
860.5 -3.67706082099156
860.75 -23.258005031355015
861.0 -13.58488723965391
861.25 -1.478596252347292
861.5 9.455016079465441
861.75 10.825894279259975
862.0 10.96599846554783
862.25 4.471202317551124
862.5 13.113895701249415
862.75 24.80862240444349
863.0 28.701777447784686
863.25 26.419963367179314
863.5 28.781261327852185
863.75 22.854152359858684
864.0 19.16570536923945
864.25 6.307359413555877
864.5 -6.497992691758178
864.75 -4.064506252810956
865.0 -17.728496400653054
865.25 -19.748215205923724
865.5 -25.479526430197794
865.75 -38.64762472095565
866.0 -43.119242098973885
866.25 -44.46632710660157
866.5 -42.42117668408085
866.75 -35.709857398363965
867.0 -36.08693710057515
867.25 -41.62797849148877
867.5 -38.049168785321626
867.75 -23.927128972314975
868.0 3.10548458589792
868.25 -0.9572623116529373
868.5 -7.5368305103094535
868.75 14.050277071610415
869.0 6.086225005314952
869.25 2.66030569195576
869.5 7.759873686252686
869.75 11.300005151467676
870.0 8.459929027732247
870.25 9.374069454332972
870.5 5.88675138403185
870.75 12.995106426877669
871.0 11.21978648745312
871.25 26.039012975362084
871.5 9.4527355450073
871.75 17.14380447666021
872.0 11.42997909348135
872.25 3.015508595175832
872.5 -5.132283752953807
872.75 11.938730070029793
873.0 22.75036023128455
873.25 2.075333422777296
873.5 -1.941903348085292
873.75 -2.6457286102562128
874.0 10.457815289421092
874.25 24.907452297010924
874.5 30.845276443798493
874.75 35.870745931375495
875.0 33.752726328649196
875.25 21.00811893667882
875.5 6.939160571408214
875.75 5.872379176208283
876.0 -1.809159743708686
876.25 -0.5212082132831295
876.5 15.190532016318517
876.75 17.687308453247816
877.0 20.301513804708254
877.25 22.74005351923488
877.5 6.929849660718983
877.75 3.2780864817972306
878.0 10.265602841676634
878.25 5.906601758565021
878.5 18.542853589227356
878.75 2.1443867040010307
879.0 2.647440763166799
879.25 9.554175660829634
879.5 8.26106485640269
879.75 21.66946198393986
880.0 24.27684017383914
880.25 26.261734589407528
880.5 37.158675214863266
880.75 42.54199761115483
881.0 24.599647146837007
881.25 25.938478473047294
881.5 17.313997347509044
881.75 4.414122310508715
882.0 16.096415325454366
882.25 3.333236083771356
882.5 6.2932077067890555
882.75 2.8548364786535494
883.0 -2.2424914090622066
883.25 -20.10450882550765
883.5 -17.5449630840783
883.75 4.412001935571856
884.0 19.446433814230108
884.25 39.212209477874744
884.5 30.50344438916448
884.75 23.957607051268003
885.0 15.202916334624549
885.25 23.231277148256034
885.5 19.337398004892137
885.75 10.300347218045104
886.0 23.00196118432155
886.25 22.708301645296135
886.5 24.406919762765263
886.75 26.85584009840464
887.0 27.987612886555976
887.25 21.75766739261536
887.5 19.379705781510722
887.75 0.6372524625233211
888.0 -0.7769360358956137
888.25 2.6686236014373472
888.5 8.465590894526766
888.75 -2.8405587988355814
889.0 -9.168517512661284
889.25 8.815058784699675
889.5 3.1191514701468708
889.75 2.3515744890189048
890.0 -9.588409538527609
890.25 -9.424747059896474
890.5 1.881437644643722
890.75 8.419905802812458
891.0 -4.633561737244559
891.25 -3.0647596637994834
891.5 -5.725168061463483
891.75 22.856811479739147
892.0 26.634738472284678
892.25 37.41844525246404
892.5 25.25113660008347
892.75 20.145662751288228
893.0 34.73606321311961
893.25 27.058647274339734
893.5 18.70382402336005
893.75 6.552271150113232
894.0 13.18886802103402
894.25 16.022167544055595
894.5 1.3444517518612726
894.75 -5.597243535997624
895.0 19.50958487788447
895.25 13.054695163916039
895.5 2.9874976150257164
895.75 -0.5121177823973699
896.0 20.731218788845773
896.25 2.1262614616110613
896.5 0.03166255849330213
896.75 5.650720892117962
897.0 10.835639390465452
897.25 21.429270608634752
897.5 11.639891444741544
897.75 15.289274268192509
898.0 26.889879414770625
898.25 36.64153260643217
898.5 25.852828436794095
898.75 33.05985499479113
899.0 35.93469634991455
899.25 18.07070018172677
899.5 28.831312052587542
899.75 22.626314316691307
900.0 18.652483250310663
900.25 18.537236694854833
900.5 21.93651937706989
900.75 44.18229878522607
901.0 44.60070659675521
901.25 31.438162991861788
901.5 33.41348549127977
901.75 22.157955618301468
902.0 32.50393965782531
902.25 15.082675824790995
902.5 22.545441845947877
902.75 26.435342669271943
903.0 18.16267316040205
903.25 19.380544805045197
903.5 -0.4948965610608873
903.75 6.359327508966728
904.0 5.307625832107701
904.25 6.316076269296971
904.5 -2.548444245494389
904.75 -15.584511544421726
905.0 -1.3763489841874348
905.25 11.574717111452088
905.5 20.403127142634325
905.75 13.903816610771019
906.0 25.12795216239181
906.25 21.903818751037235
906.5 12.011377902823757
906.75 4.698234329299261
907.0 -0.7306900617634193
907.25 -4.230056922229345
907.5 4.781668945934107
907.75 9.917362032557941
908.0 24.240916516612764
908.25 23.258452029197983
908.5 20.650111776863504
908.75 15.686082878835647
909.0 10.582501866475113
909.25 13.808809505795482
909.5 11.82183628976681
909.75 2.5800927225884087
910.0 -6.18325233765999
910.25 -9.726719083105486
910.5 -6.533535466071825
910.75 -0.5749156824312633
911.0 13.465290514781664
911.25 1.5408170295740167
911.5 27.626885734848802
911.75 19.089851295079498
912.0 17.627319801938512
912.25 9.652790697774265
912.5 18.80561764882959
912.75 12.152367093127685
913.0 20.642870826642536
913.25 15.065864248139164
913.5 27.36848869623975
913.75 26.231301182276376
914.0 30.109730412341477
914.25 11.113011215977433
914.5 -9.791424664757976
914.75 0.398168124571467
915.0 -4.00604233215928
915.25 0.6920874497269089
915.5 -15.639679801895618
915.75 -10.533756857623551
916.0 8.303034940454788
916.25 10.489194953835579
916.5 4.44768087942487
916.75 -0.22498125883859732
917.0 -0.9567091214013992
917.25 -9.079848930753087
917.5 3.0228568680622483
917.75 9.267717052804667
918.0 -3.281399329589556
918.25 10.12513690106255
918.5 -6.115779899302932
918.75 -15.029159591373286
919.0 -2.526140144039738
919.25 4.777397514304498
919.5 9.209925425901613
919.75 11.048308421760348
920.0 24.1808730242443
920.25 20.831164031251234
920.5 19.56208613102374
920.75 27.412331785193068
921.0 22.734583850780982
921.25 20.29742665835029
921.5 13.97861164269358
921.75 10.203424165743696
922.0 7.0633678502988575
922.25 4.566213504465553
922.5 15.378940008998903
922.75 13.144523327132953
923.0 23.25232155421353
923.25 23.301983257850562
923.5 15.295924338423026
923.75 30.19991877588772
924.0 20.150347585054988
924.25 6.0112387108791445
924.5 4.289789056436779
924.75 5.833252075467458
925.0 12.37616692726461
925.25 -4.85653807075769
925.5 5.43500556718387
925.75 -16.571247964578223
926.0 -12.459467519867477
926.25 -19.38405095036733
926.5 -7.2969040770994305
926.75 -10.449833438447413
927.0 -14.642123153954849
927.25 -18.63098584839824
927.5 -18.475801793351117
927.75 -23.31393802276352
928.0 -26.69918079636159
928.25 -33.299582337125514
928.5 -27.039160696463128
928.75 -8.672427680465837
929.0 -4.463170826467975
929.25 -1.6346864583026717
929.5 7.515097088759219
929.75 4.22102372367921
930.0 4.22414716728006
930.25 23.91734739814365
930.5 -1.664868758736029
930.75 -12.92837355222403
931.0 -1.5276208425735867
931.25 1.9226050734569737
931.5 -1.048220828536798
931.75 -1.5398680683158545
932.0 -26.01696344891387
932.25 -11.863087939772175
932.5 2.2462267223031995
932.75 -13.13440469230774
933.0 -6.759673590596707
933.25 -6.050088283804476
933.5 -13.551211213072683
933.75 -21.265058766186883
934.0 8.809730829330693
934.25 6.214237739924845
934.5 29.03980474759737
934.75 30.78981773170531
935.0 16.42430200493706
935.25 3.3801078787902594
935.5 -0.6012892968493988
935.75 -13.759740542161726
936.0 3.3645671740173815
936.25 10.100184935019879
936.5 11.774632974445058
936.75 9.56179721345639
937.0 12.390741153762065
937.25 17.34350074881934
937.5 1.4430171774966323
937.75 2.6767180590603377
938.0 16.734476208553648
938.25 16.47995899657384
938.5 21.341504798015755
938.75 18.290859846780855
939.0 11.268542966146484
939.25 4.586946797739135
939.5 -0.36221223842604555
939.75 -19.301124406204476
940.0 -8.615818684098262
940.25 -2.3907318113869174
940.5 12.452091488046783
940.75 22.953288985424006
941.0 23.48804117436394
941.25 2.300597982242077
941.5 24.303888959068022
941.75 9.652916870643583
942.0 26.53546724950861
942.25 41.466134387088466
942.5 36.0504995121231
942.75 33.83095599804893
943.0 23.436104292161964
943.25 22.789471725792172
943.5 16.698511433426543
943.75 13.980319393790914
944.0 7.755504690398897
944.25 -3.2049873514817087
944.5 -6.038657388991309
944.75 -18.40156295874821
945.0 -15.284616229343882
945.25 -26.08184637214905
945.5 -4.905635638153507
945.75 -9.721045424834212
946.0 -12.621139348448665
946.25 -2.687390499156159
946.5 -2.858829707412962
946.75 4.581422849908858
947.0 4.753449318854196
947.25 25.856859755146555
947.5 15.705190315808194
947.75 2.5579920481907155
948.0 -1.0284358094821098
948.25 -4.507123195387599
948.5 -14.64811819355699
948.75 -7.602216384228777
949.0 -11.812712111277424
949.25 -7.8545375588432105
949.5 9.689348796412073
949.75 -1.2159570686379606
950.0 -7.988111544229621
950.25 0.6805029898122328
950.5 3.402858179514821
950.75 1.1209829495461512
951.0 2.536448181577176
951.25 9.1592641255434
951.5 14.475639786098904
951.75 3.5545726890205547
952.0 4.3550333045720935
952.25 -6.339812861014016
952.5 -0.9360812735281572
952.75 -4.821994500485847
953.0 6.904882934842362
953.25 4.946361846212663
953.5 -3.3229901660184744
953.75 -6.379812486076105
954.0 -33.04549610044082
954.25 -15.948409015080333
954.5 -13.587677757230978
954.75 3.886237789673346
955.0 14.851655578283458
955.25 11.948231609999514
955.5 18.871064942292733
955.75 2.2065250179162366
956.0 -4.022406140770585
956.25 -6.083137381779062
956.5 -12.736274195170534
956.75 -10.00583567806019
957.0 1.619072876097229
957.25 7.932456771838403
957.5 -1.8204036161625226
957.75 1.75307948095835
958.0 9.280729948025918
958.25 9.78782817665665
958.5 2.4290170167528515
958.75 3.0095159790683765
959.0 -3.013139686183564
959.25 -21.317553470276437
959.5 -16.029122724815565
959.75 -20.16611008602308
960.0 -21.921522883239245
960.25 -10.20744598805572
960.5 15.698883412030822
960.75 29.164907459700018
961.0 43.527395904448305
961.25 44.84756236706748
961.5 34.45627947944642
961.75 16.487452334368065
962.0 22.314678305228366
962.25 11.354153176826765
962.5 9.462116023129832
962.75 -0.22536673487787695
963.0 2.5508009355562105
963.25 -2.857453353303285
963.5 -4.123192444584065
963.75 12.716894097213295
964.0 12.305881725619772
964.25 9.550713756275162
964.5 -13.647814101476357
964.75 7.824631707699546
965.0 -14.186990881416765
965.25 -32.56942343991203
965.5 -23.89298856301497
965.75 -24.455654446886257
966.0 -5.70976878703256
966.25 1.3398348053076425
966.5 3.7381868048446503
966.75 10.896394731011576
967.0 11.30311334160458
967.25 21.789337882177932
967.5 15.391974598088664
967.75 4.126645538344763
968.0 1.980719256692125
968.25 -7.37536237091634
968.5 12.878179960941381
968.75 10.595962533209418
969.0 14.466888309137612
969.25 10.793702444494336
969.5 5.368622072990027
969.75 6.129614913385728
970.0 6.479143777464624
970.25 11.940224490550975
970.5 3.8501188140951808
970.75 14.110330507715197
971.0 9.35672571070036
971.25 15.3510016359605
971.5 -6.20944824271578
971.75 -8.976316542914427
972.0 -20.628399607800006
972.25 -10.717755746158565
972.5 -3.9006580376456483
972.75 -11.15217658131455
973.0 1.8831100997194175
973.25 -11.832104015840532
973.5 6.758326388123534
973.75 -9.298236196810885
974.0 -12.215118086788873
974.25 -8.551606020351885
974.5 -1.6404919888919798
974.75 6.0623873318728885
975.0 -9.747633008850944
975.25 7.821217408921643
975.5 -11.032667664098803
975.75 -14.866843218176623
976.0 -20.34748490691141
976.25 -21.018278913566643
976.5 -40.00503062385719
976.75 -36.073528177381824
977.0 -34.95319712467475
977.25 -13.264308600863277
977.5 -3.782289876199357
977.75 7.56420455510157
978.0 14.624017553989614
978.25 7.915166790998558
978.5 11.110106962894609
978.75 15.24604186355765
979.0 12.8668043581
979.25 8.07108307068922
979.5 18.303602258834832
979.75 20.701646373920546
980.0 24.794621022614404
980.25 29.179779774107068
980.5 24.692813561005877
980.75 34.337168581240235
981.0 31.572257581073725
981.25 38.88020711007515
981.5 41.52788364836475
981.75 36.552884115642584
982.0 33.13915487398407
982.25 15.66475132314517
982.5 9.844871993982464
982.75 17.09020700157476
983.0 19.846088189163478
983.25 20.63656861792864
983.5 19.064465229063117
983.75 6.29888370477947
984.0 10.137368507175552
984.25 4.993527398588674
984.5 5.728645371766728
984.75 2.4492635465135377
985.0 8.636843303430439
985.25 15.421547427062428
985.5 12.43345109868402
985.75 19.798279354185915
986.0 14.011405638967464
986.25 6.0369776550121035
986.5 6.920570040161207
986.75 8.123870474182436
987.0 20.20997856579769
987.25 35.790430101119995
987.5 29.782510662339128
987.75 14.355411128880608
988.0 4.729139590833529
988.25 7.5836035047501
988.5 10.428532557957764
988.75 10.615254807770727
989.0 25.163262361966964
989.25 17.4328252113391
989.5 26.096101113833175
989.75 26.124273877877997
990.0 32.46294037414833
990.25 22.66359547345686
990.5 30.98428552566715
990.75 35.557825472464316
991.0 25.42516819987084
991.25 25.945083246484803
991.5 21.306407180554288
991.75 14.932030372759636
992.0 10.88569821572067
992.25 9.240565767488201
992.5 -9.947842590444164
992.75 -29.40678032964798
993.0 -28.75355684252049
993.25 -22.599917785091673
993.5 -21.46261121347513
993.75 -5.623958032506771
994.0 -7.694373879076464
994.25 0.9827617294616617
994.5 19.60280798903604
994.75 32.07630944760308
995.0 21.046575370791096
995.25 18.075115203955022
995.5 27.335109027498206
995.75 36.00445155928357
996.0 31.672581346243902
996.25 25.586632489244035
996.5 32.774875332814545
996.75 9.138224321871679
997.0 8.828942821993788
997.25 2.1255761123816743
997.5 -13.969147368608795
997.75 -14.367224021772167
998.0 -21.718490028295385
998.25 -17.261602484419505
998.5 -13.470702837614454
998.75 -16.682591984265326
999.0 -7.407896743408722
999.25 -17.24413412218359
999.5 -18.232809811290167
999.75 -29.72813220651151
1000.0 -41.02937956535899
1000.25 -20.18704491661478
1000.5 -12.482336450268495
1000.75 -9.882105361787197
1001.0 -11.87889201070228
1001.25 -15.488007933842773
1001.5 -10.435641092250092
1001.75 -12.310044481678016
1002.0 -13.21146332642418
1002.25 -22.371105314443465
1002.5 -18.301762888335517
1002.75 -25.849905255007727
1003.0 -29.10889219119737
1003.25 -17.300226572115054
1003.5 -20.102260835180154
1003.75 -26.1967959893707
1004.0 -23.914978907147205
1004.25 -14.114800695166114
1004.5 -10.373343528397607
1004.75 0.37547084264734654
1005.0 0.40360429897608796
1005.25 -4.676703390289255
1005.5 -5.7340664826134375
1005.75 -10.648885653097315
1006.0 -4.22820484175916
1006.25 7.990241892134701
1006.5 9.485491980551338
1006.75 7.214947430371682
1007.0 12.25845925821202
1007.25 13.09017616269994
1007.5 5.757423499481815
1007.75 -6.392014889288193
1008.0 -3.8813045703027864
1008.25 -5.698702285592104
1008.5 10.937426194466845
1008.75 11.11468373780621
1009.0 17.645798281580937
1009.25 26.214396484763192
1009.5 14.393151442873927
1009.75 17.3355834244711
1010.0 7.259185546217401
1010.25 7.7713123581518255
1010.5 4.265793772015332
1010.75 -2.753013745192245
1011.0 1.7976854039965908
1011.25 -19.414384317751942
1011.5 -26.52327272237754
1011.75 -14.825956655453126
1012.0 -6.0419944275392865
1012.25 13.370582433243074
1012.5 7.423872938960365
1012.75 13.349433830831627
1013.0 7.229228368565577
1013.25 22.70389964358033
1013.5 13.977620512838485
1013.75 0.4949846804321476
1014.0 -3.350297356125928
1014.25 -8.317987040414385
1014.5 12.060873880296056
1014.75 15.604523664071285
1015.0 10.350102589900157
1015.25 21.536091613684032
1015.5 20.269696018075166
1015.75 19.064767811115118
1016.0 1.7797606503058883
1016.25 -10.68501933798125
1016.5 2.561815917249607
1016.75 23.579107634872752
1017.0 10.613234722237078
1017.25 23.280579027390946
1017.5 28.82549336953145
1017.75 28.61724744321989
1018.0 12.645009311180662
1018.25 12.553985416749804
1018.5 6.064944983423413
1018.75 15.910111766685565
1019.0 7.139633808357255
1019.25 -11.39947796275651
1019.5 -13.41765635940093
1019.75 -14.075845191277427
1020.0 -5.100530529705274
1020.25 7.544275088129043
1020.5 -15.04649434999395
1020.75 3.962417965203012
1021.0 6.106293127522992
1021.25 -0.6338706347942873
1021.5 -5.948217366499094
1021.75 5.725299494976521
1022.0 -0.3199267176928817
1022.25 6.849946021892362
1022.5 21.57619243773697
1022.75 16.408508662091513
1023.0 26.746510492013904
1023.25 35.02452333829479
1023.5 11.929213303401891
1023.75 0.34003315716786897
1024.0 -6.324845690515634
1024.25 -11.306510479017348
1024.5 -9.665322758209893
1024.75 2.3001761733631794
1025.0 10.164360295151752
1025.25 8.18978352847333
1025.5 22.62367191475701
1025.75 21.214907538884127
1026.0 17.065170213313237
1026.25 8.858640141642104
1026.5 15.997851561497303
1026.75 -0.42492726798020897
1027.0 3.324366080802048
1027.25 -5.139888386857955
1027.5 -5.60491918155102
1027.75 -4.904522537656668
1028.0 -3.193042675221214
1028.25 -7.680410577751616
1028.5 -16.99740109726953
1028.75 -5.196657615113612
1029.0 18.840766799529142
1029.25 45.28882514043917
1029.5 38.72088526880594
1029.75 40.05006553623737
1030.0 23.442650684207457
1030.25 24.045908728856208
1030.5 11.704270654910147
1030.75 8.427287077346833
1031.0 18.15619578006484
1031.25 22.45491983264658
1031.5 16.04126498982781
1031.75 12.697906115658903
1032.0 17.442545474358045
1032.25 7.396297061042005
1032.5 -0.4013084132319129
1032.75 -4.217846590298205
1033.0 -9.065234121362538
1033.25 -3.532584691080787
1033.5 14.857040521326942
1033.75 10.048362132349052
1034.0 5.655979740153021
1034.25 -6.5015349051704
1034.5 11.568591933005454
1034.75 10.035045853405224
1035.0 12.07363467517278
1035.25 18.75936773298425
1035.5 24.49033085195546
1035.75 21.282295761232955
1036.0 9.330554889300064
1036.25 -0.09104056565494112
1036.5 -6.426694006060725
1036.75 -4.782603896539671
1037.0 7.517162397425192
1037.25 3.2653841586906527
1037.5 -17.990571450645014
1037.75 -15.740468935825557
1038.0 -18.879928934314396
1038.25 -7.446552925191941
1038.5 12.313013764648932
1038.75 -14.10477161056274
1039.0 -11.952828696954402
1039.25 -3.438614604673207
1039.5 9.91767707192566
1039.75 22.118374053492733
1040.0 3.893713269755369
1040.25 3.476555558029095
1040.5 -15.679678074850699
1040.75 -4.9328204497721
1041.0 11.895918042164286
1041.25 12.800041900643595
1041.5 18.465910691081614
1041.75 8.069383139330089
1042.0 8.875413720110517
1042.25 -10.69620149080001
1042.5 4.006156421008171
1042.75 0.2684254774309709
1043.0 19.38554116902383
1043.25 31.29474092362264
1043.5 10.082242697465436
1043.75 14.306054948197092
1044.0 11.261920518140172
1044.25 16.988916829986216
1044.5 4.671596700561899
1044.75 17.373463035534535
1045.0 10.807720892165063
1045.25 14.828162186598462
1045.5 23.44291726306364
1045.75 28.98212278975769
1046.0 22.90776279365894
1046.25 24.965139885472492
1046.5 18.976654142787346
1046.75 6.132054556001888
1047.0 4.406265261323044
1047.25 3.037022365875485
1047.5 -11.43391963679872
1047.75 -11.113710694433472
1048.0 -4.220439373066496
1048.25 3.6063259106069254
1048.5 4.177977702586113
1048.75 4.948700468314145
1049.0 8.287562055378222
1049.25 9.013013750857823
1049.5 19.497917232191487
1049.75 26.9595042135999
1050.0 9.964170659114078
1050.25 14.911300367840935
1050.5 12.578736382000107
1050.75 20.9868579664408
1051.0 6.745884099004683
1051.25 4.4776240857028915
1051.5 -0.07249849636340944
1051.75 -9.149688999503018
1052.0 -3.2484634971973243
1052.25 -2.915298881344615
1052.5 -15.498200541687158
1052.75 -17.974491741950885
1053.0 0.4501259696718378
1053.25 4.1993979920176745
1053.5 14.28681745214811
1053.75 22.13480877914648
1054.0 12.348886850835177
1054.25 20.18549632723772
1054.5 -5.429573663411539
1054.75 4.009495052102283
1055.0 0.7065529263508781
1055.25 -1.299293031405215
1055.5 -7.300897674940275
1055.75 -5.168277573869759
1056.0 -8.616638418247927
1056.25 -15.611505498991448
1056.5 -16.865149132968863
1056.75 -18.211939944817022
1057.0 -12.20757517382938
1057.25 -6.389121124387254
1057.5 1.793970770541951
1057.75 1.9153170077292536
1058.0 8.883507095258377
1058.25 11.620546545372614
1058.5 8.110744396352928
1058.75 12.156518039668072
1059.0 30.291106646298985
1059.25 30.52709883828943
1059.5 29.87893112884589
1059.75 21.30888256743011
1060.0 29.56897318853553
1060.25 5.698975613635749
1060.5 -0.15480125860843685
1060.75 11.557750947249945
1061.0 14.331372232681682
1061.25 14.691243450127125
1061.5 22.648201008295118
1061.75 21.640871765646263
1062.0 17.109529420073006
1062.25 24.10928292153648
1062.5 24.52689920855306
1062.75 28.950357041810463
1063.0 20.663883171780533
1063.25 28.54955073102971
1063.5 32.57807843858819
1063.75 39.69161268044426
1064.0 19.03511836313274
1064.25 5.637498935009526
1064.5 14.305403984656992
1064.75 7.169870379094833
1065.0 -1.4065195993254243
1065.25 7.193830813464697
1065.5 -4.710015928903605
1065.75 6.365001763117391
1066.0 2.847820175633051
1066.25 7.837156554383835
1066.5 -10.661468005911376
1066.75 -15.720245151621548
1067.0 -13.35808561973084
1067.25 -9.040773110985084
1067.5 0.42610358723108455
1067.75 7.514624540227473
1068.0 2.5591328898882995
1068.25 0.6825669595113188
1068.5 11.646883613049152
1068.75 -8.423691155078568
1069.0 -1.5639417291554896
1069.25 3.342407683370303
1069.5 3.4416825263970368
1069.75 20.55631511488157
1070.0 8.34522537305265
1070.25 8.98531172308207
1070.5 14.093309534019609
1070.75 4.268728810581341
1071.0 -1.2998850701881226
1071.25 15.272004638496234
1071.5 29.161858309578342
1071.75 23.795856757872873
1072.0 1.4377534458229677
1072.25 11.151309965460097
1072.5 9.75709021241498
1072.75 14.0921279767002
1073.0 10.351344715715214
1073.25 25.831108124082505
1073.5 23.280661905107266
1073.75 35.3272455713314
1074.0 31.82698523686099
1074.25 21.39293056017281
1074.5 8.045703818979465
1074.75 20.64968475841564
1075.0 14.699926453467608
1075.25 15.31565868582209
1075.5 15.582070249103118
1075.75 27.137579201793244
1076.0 21.563911359353526
1076.25 8.123867048233024
1076.5 7.486719840110112
1076.75 3.133824427824498
1077.0 16.69716229907481
1077.25 6.405550524239498
1077.5 13.63397713097546
1077.75 21.287567506192588
1078.0 12.588781651552406
1078.25 8.811484577728958
1078.5 5.432271450648916
1078.75 11.02713302211195
1079.0 10.815243435336537
1079.25 24.875576416035454
1079.5 14.546799332956772
1079.75 24.995556799314762
1080.0 7.11998664967836
1080.25 11.899321135044483
1080.5 16.583138899997895
1080.75 21.965690599771605
1081.0 19.70341362136378
1081.25 15.812325578944877
1081.5 16.142840779543747
1081.75 -12.73163128298011
1082.0 -6.3307239097914305
1082.25 -10.024001650656276
1082.5 3.8009512279322784
1082.75 21.820449610963106
1083.0 11.909521335354835
1083.25 26.249959041208204
1083.5 15.79625010526189
1083.75 13.364388937345055
1084.0 20.60485070687276
1084.25 15.918804791458633
1084.5 15.323487713519457
1084.75 5.542529814327053
1085.0 6.12840752426136
1085.25 12.979254748588126
1085.5 10.303687138762452
1085.75 -4.415577827064823
1086.0 14.66068926760727
1086.25 20.648858495296054
1086.5 30.40764008505573
1086.75 26.709193759055896
1087.0 28.15682631103629
1087.25 24.136560924004577
1087.5 13.979681847418009
1087.75 17.700094777024553
1088.0 4.128739896755672
1088.25 17.915496649854113
1088.5 15.956214232844607
1088.75 10.18177896621933
1089.0 -3.2224270240731983
1089.25 -5.5079744937405
1089.5 -4.557674980828645
1089.75 5.435007865863758
1090.0 -7.4600264279692645
1090.25 -6.623864004119405
1090.5 4.039135557183644
1090.75 8.414190890409268
1091.0 6.042902952183346
1091.25 16.726774909935227
1091.5 11.198936406701774
1091.75 -4.397017847218814
1092.0 -10.42236061924816
1092.25 6.557673327509552
1092.5 27.157593022743953
1092.75 24.171570121425788
1093.0 38.94433323835545
1093.25 36.1906039784427
1093.5 27.555018548032226
1093.75 32.18133824596561
1094.0 7.555088947781918
1094.25 9.721203070647487
1094.5 0.18318960690477315
1094.75 3.4276500119839266
1095.0 -6.571588705644363
1095.25 5.869268094709489
1095.5 10.074864272990133
1095.75 -6.9058733236816
1096.0 2.1657305993715106
1096.25 10.192120919177158
1096.5 1.0039062079022778
1096.75 0.5965634516092528
1097.0 18.14887060119767
1097.25 22.69729144341206
1097.5 14.4235245664527
1097.75 6.942020701147386
1098.0 22.21172914409394
1098.25 28.79282018216217
1098.5 20.69301441564926
1098.75 36.12957968712363
1099.0 28.35260837458328
1099.25 22.833388805508015
1099.5 27.42799977993294
1099.75 20.366999837658412
1100.0 5.690912742095504
1100.25 7.38123908615122
1100.5 25.923594605850443
1100.75 13.396936136469929
1101.0 -0.5473621642744906
1101.25 9.234650541242338
1101.5 25.27206257259855
1101.75 23.206876146019873
1102.0 5.975837148076176
1102.25 10.867783147575036
1102.5 10.363312795355936
1102.75 6.077464888220336
1103.0 3.57214560181273
1103.25 -5.73768705693883
1103.5 -5.933593921761231
1103.75 -0.48219187956440557
1104.0 14.891844271791209
1104.25 17.170654441219565
1104.5 20.428315605046933
1104.75 16.791936097457253
1105.0 3.58895679390529
1105.25 -11.073145337244206
1105.5 -13.04369267736929
1105.75 -12.2168004576051
1106.0 -15.552449199151674
1106.25 -0.7120950768314938
1106.5 8.42414097681904
1106.75 20.7952668137102
1107.0 24.035516163442637
1107.25 25.460214917945528
1107.5 9.829891387394067
1107.75 2.147382043540636
1108.0 3.884591651089389
1108.25 19.776120571873378
1108.5 2.475465501119682
1108.75 17.268329121500997
1109.0 14.159801043359865
1109.25 22.884950317017953
1109.5 10.038952178018237
1109.75 10.427218541938696
1110.0 8.833985927568758
1110.25 -0.5092778426586095
1110.5 1.3970519468088067
1110.75 8.599806100629278
1111.0 5.937524221387401
1111.25 13.142790023492939
1111.5 24.561240169371523
1111.75 11.664439869539006
1112.0 29.247557549052715
1112.25 19.276545608914212
1112.5 21.886377582965142
1112.75 14.341217938451257
1113.0 19.800649104308235
1113.25 7.225803479154927
1113.5 -11.188681781825558
1113.75 -4.9811428411316285
1114.0 -13.466782380194854
1114.25 2.3012135010777377
1114.5 5.259374557145592
1114.75 21.369914772297186
1115.0 27.952597892669885
1115.25 36.70005148557545
1115.5 36.53637363911889
1115.75 34.05850617501666
1116.0 42.032638212219425
1116.25 23.234271144432316
1116.5 32.13143960957977
1116.75 22.098438908167683
1117.0 13.904166164324012
1117.25 3.0180439879252994
1117.5 8.177646653513499
1117.75 13.265053343669344
1118.0 10.206623861701559
1118.25 -0.6272379527677128
1118.5 12.987308076752385
1118.75 9.651781866626212
1119.0 2.3403659721856327
1119.25 12.52979706491061
1119.5 12.511199909389795
1119.75 0.7603526549937962
1120.0 0.49305066410976206
1120.25 7.336246276056194
1120.5 9.671248012519513
1120.75 10.93904783413148
1121.0 6.970758414549426
1121.25 14.539409363248549
1121.5 9.012339665550437
1121.75 7.094795344874257
1122.0 18.67710422170125
1122.25 19.133712478873875
1122.5 15.01686985895183
1122.75 17.76128855458353
1123.0 17.160011733003145
1123.25 10.08655911772034
1123.5 9.003258070431958
1123.75 0.6083223723555884
1124.0 3.9630210266717683
1124.25 -12.13520542602662
1124.5 2.6357640324105676
1124.75 0.09290061120394899
1125.0 15.13806682544548
1125.25 6.617108064105217
1125.5 -2.234710166114515
1125.75 -4.613986993040539
1126.0 -13.488503826852913
1126.25 -15.395451081558061
1126.5 -8.618071447124033
1126.75 -19.48686198489536
1127.0 -29.2616078382852
1127.25 -14.026187582368063
1127.5 -7.473070858483718
1127.75 5.259721315265674
1128.0 13.009492255983158
1128.25 20.017319631285297
1128.5 16.0670039359502
1128.75 11.053110566369682
1129.0 14.378223901024171
1129.25 16.719964007131647
1129.5 20.411085392284114
1129.75 10.969954044604357
1130.0 22.943126205687207
1130.25 25.138977234058853
1130.5 29.858630220429838
1130.75 26.439993474989077
1131.0 26.769475397925415
1131.25 35.02754002828111
1131.5 28.701094247836103
1131.75 22.726665835827255
1132.0 17.236791631219717
1132.25 33.59211179848164
1132.5 31.840724290100592
1132.75 13.171852890724654
1133.0 19.191446966382728
1133.25 14.779169930409404
1133.5 12.22902109958737
1133.75 16.748912543521545
1134.0 14.565408484284701
1134.25 6.033744304446184
1134.5 6.460915708159613
1134.75 -4.664607952258182
1135.0 -5.341490362921148
1135.25 7.928884962236566
1135.5 17.478855779348596
1135.75 30.71769541038418
1136.0 29.346809929812988
1136.25 12.523863123795511
1136.5 23.911327931517608
1136.75 36.26633203113002
1137.0 29.559903283827317
1137.25 17.260125312403957
1137.5 19.345522234907698
1137.75 -3.6300615296805194
1138.0 -8.976733036701791
1138.25 6.548402763991975
1138.5 -4.764818094532231
1138.75 0.6288777971703023
1139.0 -4.697861221681645
1139.25 -11.863753182430546
1139.5 -11.787569698396517
1139.75 4.63578876304565
1140.0 3.5767684928109325
1140.25 -14.5902306506749
1140.5 -16.23408575652028
1140.75 -9.168169807833404
1141.0 -4.148752298642895
1141.25 -15.895404770072226
1141.5 -3.9934454285987133
1141.75 -7.3131648501916775
1142.0 -15.352667051163753
1142.25 -5.1573323681685395
1142.5 2.2931573758715853
1142.75 -4.377866618976652
1143.0 -10.693343186552372
1143.25 -19.242168126393956
1143.5 -21.447279767125845
1143.75 -12.840586145338353
1144.0 -7.8268883595098195
1144.25 -14.385251796893911
1144.5 -3.7709676603302196
1144.75 -5.5728799639560584
1145.0 11.18128155050094
1145.25 9.459953830547708
1145.5 2.9041242408025676
1145.75 11.230304679030683
1146.0 11.637534493561951
1146.25 9.98326181682933
1146.5 13.46227999841931
1146.75 -2.0162251249568257
1147.0 -6.305602420080891
1147.25 -9.947023225691488
1147.5 -6.666821182738039
1147.75 -3.0176974137400077
1148.0 -10.280383251724052
1148.25 -7.801845754427427
1148.5 -14.529417602281363
1148.75 -5.637641620804823
1149.0 -6.141313880829044
1149.25 -4.726351691051168
1149.5 -0.5753157590227209
1149.75 4.102699877464176
1150.0 18.40297451780248
1150.25 31.352633561177093
1150.5 1.8733712368790605
1150.75 -6.8077811753996205
1151.0 -6.17422020937599
1151.25 2.5717715112361446
1151.5 10.1517011412885
1151.75 -7.478799140436243
1152.0 0.5185545430850231
1152.25 16.783596385981973
1152.5 6.996044977643818
1152.75 11.876137106774463
1153.0 18.183127097456083
1153.25 17.22290964790823
1153.5 23.115241306650756
1153.75 21.389516451503862
1154.0 12.235815265507753
1154.25 17.23579679840722
1154.5 16.979813898410935
1154.75 12.046367096305094
1155.0 24.584474210422616
1155.25 20.952243020829357
1155.5 43.41870292879503
1155.75 31.065823597019033
1156.0 20.487634761504385
1156.25 2.1327138530743643
1156.5 -4.087545361633049
1156.75 6.708504472928121
1157.0 8.512314326655343
1157.25 6.748390293253084
1157.5 14.601702504386367
1157.75 9.472127370098116
1158.0 18.582913282650406
1158.25 21.673872417036154
1158.5 12.891706523386059
1158.75 20.466449483749685
1159.0 4.862721848189257
1159.25 -8.142712774783082
1159.5 -7.276904718089243
1159.75 -25.55529553671195
1160.0 -23.465361545650563
1160.25 -21.63655323085432
1160.5 -16.873109765653272
1160.75 -6.50078172234487
1161.0 -8.17117956656301
1161.25 -0.8663771112095304
1161.5 -0.41421120963786073
1161.75 5.066714779762653
1162.0 16.97653714724565
1162.25 21.746675585950815
1162.5 15.405170467837983
1162.75 19.110573629023484
1163.0 19.8194176666126
1163.25 20.344525253592117
1163.5 19.833288818235218
1163.75 27.982563970601756
1164.0 19.17935723496481
1164.25 15.14841689885696
1164.5 8.881708286691065
1164.75 2.1773145883082665
1165.0 -4.410037184835311
1165.25 -5.105965648394454
1165.5 -1.252286875149041
1165.75 -5.18611252647681
1166.0 0.9037078829019576
1166.25 -9.633223324489201
1166.5 -22.030175881538547
1166.75 -22.831174308391542
1167.0 -25.667707833157202
1167.25 2.4605737220174966
1167.5 1.4926023298292663
1167.75 10.479166957542349
1168.0 1.4543757890520506
1168.25 -13.15334029877473
1168.5 2.8173645547597213
1168.75 -4.730120818404803
1169.0 -6.0433516225385375
1169.25 -0.7494935221889536
1169.5 5.0205881326886415
1169.75 16.58663781929713
1170.0 21.22855667782479
1170.25 2.7059042568229366
1170.5 -15.447108039248011
1170.75 -14.865597517384352
1171.0 -20.72711676163773
1171.25 7.84407507179336
1171.5 1.7996272346824087
1171.75 -15.822043341872298
1172.0 -9.12080152143036
1172.25 -23.518133403709268
1172.5 -17.667814707588306
1172.75 -2.7071515590296
1173.0 -8.896161744764841
1173.25 -24.99554220436651
1173.5 -23.788939841228682
1173.75 -7.779963904567843
1174.0 -19.19710458723555
1174.25 -7.125427910227664
1174.5 2.5240599057967543
1174.75 6.075385563988897
1175.0 2.484623124080115
1175.25 11.889522525664537
1175.5 11.685062159549378
1175.75 16.1150960842202
1176.0 10.836083727069795
1176.25 16.10917125057232
1176.5 21.01026577799638
1176.75 11.625202765866515
1177.0 10.14661925182953
1177.25 6.39769368246124
1177.5 12.484323779699945
1177.75 -3.0453001558064354
1178.0 5.719709784372077
1178.25 11.484492677176625
1178.5 3.3160638467875234
1178.75 11.85954420106938
1179.0 24.463831964101722
1179.25 27.941529834078246
1179.5 25.728247018782678
1179.75 -5.399538381200395
1180.0 2.553923504817771
1180.25 3.772448816500874
1180.5 -12.600239800159688
1180.75 -10.264997922015173
1181.0 -8.193743928880185
1181.25 1.2643802637213506
1181.5 -11.323178977255075
1181.75 -10.150468751106947
1182.0 12.06692628782555
1182.25 15.494399346627091
1182.5 24.359765082738267
1182.75 35.43230425730719
1183.0 30.031930206847104
1183.25 34.55056326777907
1183.5 34.45730452652444
1183.75 20.854016784367662
1184.0 13.296406986264273
1184.25 14.632327399450453
1184.5 19.51113336917718
1184.75 -5.548998412672876
1185.0 3.798865476543643
1185.25 20.43217289373382
1185.5 24.12032115857381
1185.75 17.37471004832541
1186.0 30.926169691210465
1186.25 40.054969166699586
1186.5 24.273293269125674
1186.75 30.215913055709894
1187.0 22.733434869865196
1187.25 24.06625778852991
1187.5 36.87689465319069
1187.75 11.730711231650778
1188.0 24.57735662135686
1188.25 33.71069359618892
1188.5 20.187646339314693
1188.75 1.5626971327708046
1189.0 14.979684308853674
1189.25 16.661477509293608
1189.5 29.66873624669224
1189.75 19.20307318644128
1190.0 15.030221415838724
1190.25 25.328569146303643
1190.5 10.761878301405405
1190.75 5.009378415554653
1191.0 6.3800333865415215
1191.25 25.364627094156596
1191.5 27.288567634917428
1191.75 23.72350950764946
1192.0 6.391590438973386
1192.25 -13.733651412469676
1192.5 -5.356727911416556
1192.75 -11.638047054801493
1193.0 2.037604520255956
1193.25 0.5595662001371542
1193.5 -6.291643023020844
1193.75 8.115308068186197
1194.0 11.645710688028453
1194.25 10.130095767247578
1194.5 13.347901697501657
1194.75 18.0523562793456
1195.0 18.891120149980022
1195.25 23.606864297632338
1195.5 19.96079408551943
1195.75 9.157608780659352
1196.0 12.43357904142448
1196.25 7.163523607769119
1196.5 3.959905597727987
1196.75 -4.304815855807131
1197.0 -0.8931962003467602
1197.25 20.08693092859652
1197.5 29.848049367114704
1197.75 29.907315639151484
1198.0 17.874620734342447
1198.25 17.017995920579303
1198.5 1.777484682259722
1198.75 6.098624879154977
1199.0 8.432684134593199
1199.25 -2.316770463502322
1199.5 -5.141620656150341
1199.75 -23.111181646453343
1200.0 -16.04764621069467


==> _datas/rheo_data.dat <==
I f
0.0 0.0
2.5 0.0
5.0 0.0
7.5 0.0
10.0 0.0
10.0 0.0
10.05050505050505 0.0
10.1010101010101 0.0
10.151515151515152 0.0
10.202020202020202 0.0
10.252525252525253 0.0
10.303030303030303 0.0
10.353535353535353 0.0
10.404040404040405 0.0
10.454545454545455 0.0
10.505050505050505 0.0
10.555555555555555 0.0
10.606060606060606 0.0
10.656565656565657 0.0
10.707070707070708 0.0
10.757575757575758 0.0
10.808080808080808 0.0
10.858585858585858 0.0
10.909090909090908 0.0
10.95959595959596 0.0
11.01010101010101 0.0
11.06060606060606 0.0
11.11111111111111 0.0
11.16161616161616 0.0
11.212121212121213 46.94978219436777
11.262626262626263 47.69006852711627
11.313131313131313 48.07054402832022
11.363636363636363 48.36386686523327
11.414141414141413 48.60658394752861
11.464646464646464 48.819595321850585
11.515151515151516 49.00890742004545
11.565656565656566 49.16473367601355
11.616161616161616 49.330412278795805
11.666666666666666 49.48085496334487
11.717171717171716 49.62182890901452
11.767676767676768 49.74722152557896
11.818181818181818 49.8706154496436
11.868686868686869 49.99010798865893
11.919191919191919 50.10417757726875
11.969696969696969 50.213332820984434
12.02020202020202 50.31933638095101
12.070707070707071 50.417416577470036
12.121212121212121 50.51143214377448
12.171717171717171 50.61533657975442
12.222222222222221 50.70421948817257
12.272727272727273 50.80176080936878
12.323232323232324 50.88606422524257
12.373737373737374 50.97496940322956
12.424242424242424 51.05985113716973
12.474747474747474 51.14310471749702
12.525252525252526 51.226878934895645
12.575757575757576 51.304677707567016
12.626262626262626 51.38547871207087
12.676767676767676 51.460868010943905
12.727272727272727 51.53454987303439
12.777777777777779 51.611276841580136
12.828282828282829 51.68534898962755
12.878787878787879 51.75768760273296
12.929292929292929 51.827568468403165
12.97979797979798 51.90164144304952
13.030303030303031 51.970704426899495
13.080808080808081 52.04156115328465
13.131313131313131 52.108025322056285
13.181818181818182 52.172800190453124
13.232323232323232 52.24134837490451
13.282828282828284 52.30506423956755
13.333333333333334 52.369751621529765
13.383838383838384 52.43278334426296
13.434343434343434 52.49729177071685
13.484848484848484 52.56126935492336
13.535353535353536 52.62267065399078
13.585858585858585 52.682205033121626
13.636363636363637 52.74401850261622
13.686868686868687 52.80569428690032
13.737373737373737 52.863144533983686
13.787878787878787 52.92462865069612
13.838383838383837 52.9811243815649
13.88888888888889 53.039226092257636
13.93939393939394 53.098413634046054
13.98989898989899 53.15587127489028
14.040404040404042 53.213070953212736
14.09090909090909 53.270867330396655
14.141414141414142 53.32217116334303
14.191919191919192 53.37813468739588
14.242424242424242 53.433979701571005
14.292929292929294 53.48844293613744
14.343434343434343 53.54143168596967
14.393939393939394 53.59805841001127
14.444444444444445 53.650405562617735
14.494949494949495 53.70444709015369
14.545454545454545 53.757085173113275
14.595959595959595 53.80813245451236
14.646464646464647 53.86295982084991
14.696969696969697 53.91335684239872
14.747474747474747 53.96444823583344
14.797979797979798 54.016423195465876
14.848484848484848 54.06628321999481
14.8989898989899 54.11764676223799
14.94949494949495 54.16726144898085
15.0 54.217077634442326
15.0 54.217077634442326
85.55555555555556 87.50892382770934
156.11111111111111 110.91179376673423
226.66666666666669 132.85147406051988
297.22222222222223 154.74423653819693
367.77777777777777 177.2306287988976
438.33333333333337 200.724217948502
508.8888888888889 225.58301977032195
579.4444444444445 252.3012132247383
650.0 0.0

